A First Look at User Activity on Tinder

Mobile dating apps have become a popular means to meet potential partners. Although several exist, one recent addition stands out amongst all others. Tinder presents its users with pictures of people geographically nearby, whom they can either like or dislike based on first impressions. If two users like each other, they are allowed to initiate a conversation via the chat feature. In this paper we use a set of curated profiles to explore the behaviour of men and women in Tinder. We reveal differences between the way men and women interact with the app, highlighting the strategies employed. Women attain large numbers of matches rapidly, whilst men only slowly accumulate matches. To expand on our findings, we collect survey data to understand user intentions on Tinder. Most notably, our results indicate that a little effort in grooming profiles, especially for male users, goes a long way in attracting attention.

==> fig/age/age.dat <==
1 18 4577 6136
2 19 8170 10575
3 20 11153 15247
4 21 13917 16460
5 22 16038 18985
6 23 17033 19001
7 24 17115 17029
8 25 15227 12170
9 26 13519 9874
10 27 11200 8551
11 28 9635 7776
12 29 8082 7072
13 30 6394 6306
14 31 5186 5528
15 32 4415 4581
16 33 3740 4191
17 34 2858 3600
18 35 2269 2652
19 36 1605 1899
20 37 1306 1419
21 38 1069 1102
22 39 902 872
23 40 749 693
24 41 515 527
25 42 500 462
26 43 407 373
27 44 325 200
28 45 279 156
29 46 213 100
30 47 183 88
31 48 161 66
32 49 96 55


==> fig/age/female-to-male-matches.dat <==
34
23
23
41
31
24
33
43
23
22
22
23
23
24
22
28
43
40
23
27
27
35
18
30
33
44
25
25
29
19
26
26
18
24
24
23
20
25
33
23
37
39
20
42
29
43
19
20
40
29
37
22
28
25
21
20
21
31
28
18
19
29
33
18
26
26
22
24
19
21
30
42
27
19
18
23
40
27
24
22
28
42
19
22
23
37
22
39
28
25
38
23
28
26
24
20
33
40
36
30
25
27
33
21
22
51
33
20
41
29
23
24
25
103
18
21
24
29
23
109
22
23
32
44
28
25
22
23
25
19
28
36
36
42
21
19
36
24
26
22
29
27
49
44
28
33
27
23
26
21
25
25
29
33
39
38
36
22
27
30
21
24
23
24
28
29
19
29
23
20
21
26
28
31
34
29
40
21
22
25
22
33
21
21
32
34
30
23
35
35
27
30
52
21
27
24
21
27
23
21
44
39
39
27
30
28
29
42
19
31
33
18
23
24
29
23
23
21
26
30
28
23
24
22
22
37
23
29
36
29
109
39
42
24
36
38
23
29
21
20
33
32
23
22
21
22
29
34
18
38
27
27
23
28
26
37
18
35
25
20
26
21
22
30
25
34
28
20
40
24
22
34
23
19
31
25
25
24
40
19
21
27
38
29
21
20
20
24
25
34
26
22
38
21
27
28
38
27
29
19
20
27
23
23
51
19
20
23
20
20
20
27
28
21
20
19
27
22
43
24
19
24
27
21
19
18
28
28
39
21
27
18
30
34
28
30
22
32
39
29
27
22
28
47
37
20
22
24
23
35
24
25
23
21
19
29
25
37
32
20
23
20
23
31
22
24
28
109
27
26
34
35
26
20
30
29
32
25
20
24
23
26
26
24
28
109
26
37
23
30
18
24
24
18
36
26
25
44
52
22
22
37
30
21
21
24
30
23
20
24
25
18
21
19
22
28
22
19
20
29
27
46
18
22
27
20
34
31
27
22
26
27
49
26
21
23
27
23
31
25
26
22
23
20
57
25
24
26
33
24
32
23
42
44
19
25
37
22
35
42
22
21
24
44
22
27
21
19
27
28
23
26
38
24
22
30
49
25
31
31
27
28
48
100
44
25
20
27
27
40
22
22
19
23
26
24
22
25
23
22
24
43
21
27
24
22
23
23
24
28
24
23
38
19
25
23
23
47
24
18
37
26
18
36
26
24
24
31
22
32
44
22
27
20
27
20
31
37
39
50
23
34
41
23
18
25
21
27
27
25
31
37
108
37
22
28
24
18
22
30
47
28
24
38
25
23
29
21
29
24
32
26
41
19
25
30
27
42
37
18
19
23
23
22
20
26
28
20
109
24
26
22
35
43
24
21
31
30
53
27
29
23
23
24
32
25
31
33
20
23
20
24
26
27
23
31
29
23
20
22
26
29
27
19
38
31
24
22
25
34
34
24
24
20
109
48
25
20
22
21
20
25
37
30
19
19
37
27
21
28
23
31
31
23
33
21
29
22
52
21
24
22
24
24
35
35
18
24
26
22
39
25
23
22
42
25
52
22
21
22
23
20
40
31
47
20
23
22
31
25
29
31
24
20
20
76
25
22
30
33
31
27
27
18
19
36
26
28
20
25
21
29
28
42
21
34
18
20
23
31
21
28
22
21
31
24
20
18
28
30
30
21
21
24
26
28
26
20
41
26
27
26
20
25
21
24
25
22
21
29
21
19
25
28
45
26
20
24
20
30
24
21
21
26
24
33
31
23
21
27
35
35
19
22
21
19
26
24
30
20
34
29
26
26
21
22
24
34
19
30
27
23
35
31
24
21
20
21
24
24
22
20
20
35
21
46
28
24
41
25
25
49
18
26
21
27
24
18
27
22
30
21
25
26
24
33
21
26
23
20
22
23
23
24
27
19
23
37
21
25
27
22
26
24
21
22
18
30
37
24
23
43
26
18
23
32
26
29
26
22
20
21
27
23
26
21
20
29
28
26
25
30
20
26
25
30
29
34
25
23
23
34
20
21
20
26
26
24
21
45
21
20
23
35
24
22
18
34
26
24
46
23
32
18
20
21
40
24
27
24
39
100
19
29
33
22
29
24
20
21
26
76
44
23
23
26
23
21
33
18
22
24
21
31
22
21
45
19
28
28
19
20
25
25
23
23
23
30
23
22
25
22
20
28
25
20
24
24
25
26
20
32
22
24
19
22
27
30
39
28
35
30
28
26
30
46
24
34
25
25
36
22
35
30
29
23
21
22
30
26
33
22
27
20
27
25
19
42
19
24
19
21
23
43
24
22
24
21
25
24
34
22
22
32
27
23
26
36
45
21
24
28
20
20
22
24
29
24
28
27
30
23
20
43
32
24
29
22
22
21
20
29
22
34
18
38
28
23
33
32
37
33
19
23
30
29
27
25
25
19
38
23
21
51
29
33
24
24
24
21
22
26
48
20
29
20
23
23
43
21
19
22
32
26
26
29
22
22
22
20
31
26
25
30
25
32
28
28
20
20
41
34
34
20
23
21
44
33
28
26
34
23
27
23
24
25
24
29
23
26
46
31
21
23
23
37
30
27
29
22
21
24
46
20
22
32
27
34
18
27
22
47
34
19
35
24
22
26
31
23
23
23
20
32
22
26
45
18
24
21
27
35
24
29
26
24
18
28
24
26
24
20
22
41
27
23
22
20
18
23
20
20
26
28
35
28
19
26
21
18
21
19
23
22
37
21
24
22
27
50
20
31
46
21
29
25
26
28
18
27
26
34
21
23
22
24
24
21
34
42
34
19
46
32
33
26
29
34
19
51
23
25
29
25
19
19
26
27
20
22
30
32
28
25
44
29
26
23
30
24
46
26
21
33
22
44
20
41
26
36
20
41
19
23
39
29
19
24
26
27
36
25
37
24
20
21
19
31
32
25
20
20
22
33
25
26
30
18
22
31
21
25
31
22
44
20
33
20
24
22
29
32
32
28
25
21
24
40
23
26
20
29
24
20
31
21
26
23
32
37
21
20
36
23
26
24
20
25
24
27
39
24
22
19
33
20
35
26
26
21
26
31
28
21
37
39
24
40
20
23
34
20
28
19
35
25
25
34
22
22
27
35
22
29
26
29
33
36
22
29
27
25
20
19
25
45
23
34
30
32
26
23
21
40
25
48
31
31
23
24
18
21
25
20
22
35
23
22
27
20
38
23
40
34
35
17
19
40
24
39
23
24
25
25
25
20
22
25
38
21
19
37
29
20
23
22
21
35
19
28
22
18
21
22
23
29
38
34
19
27
19
24
19
32
35
24
24
26
49
26
25
26
21
26
21
33
28
52
23
25
27
22
23
23
33
27
24
29
30
20
23
25
21
35
31
23
22
18
21
37
22
23
46
23
18
25
28
44
23
21
35
26
24
23
23
30
26
23
29
25
24
18
22
40
37
25
21
27
20
49
31
19
26
19
24
26
21
24
29
25
18
23
35
24
27
20
34
21
22
30
28
24
21
25
27
18
23
27
25
33
25
43
20
31
47
23
31
41
72
25
33
21
22
48
27
51
70
23
47
26
28
21
27
27
38
21
20
34
33
20
20
29
46
35
32
44
26
41
35
34
22
40
18
19
28
27
25
30
31
21
21
23
27
21
30
23
21
33
28
39
35
19
23
28
21
41
26
20
28
61
28
24
26
25
34
27
25
24
23
22
44
26
23
24
35
20
24
26
31
26
33
27
18
23
27
24
35
20
29
28
33
26
27
26
23
21
40
22
19
27
24
30
21
43
30
32
33
50
25
26
24
32
26
33
31
25
41
22
29
21
29
27
25
26
32
24
21
22
21
29
53
23
28
22
42
35
27
24
29
18
28
44
23
27
22
24
34
29
23
109
27
20
22
23
26
45
23
24
28
19
24
20
18
43
39
22
29
20
24
27
27
39
19
28
23
23
22
24
30
27
27
27
24
31
28
19
23
25
44
29
22
19
47
21
29
28
23
31
22
31
18
23
25
21
25
24
20
27
22
36
22
20
22
34
38
22
31
29
22
21
24
26
28
24
20
33
39
25
23
32
35
33
23
24
21
26
20
30
26
25
23
20
30
23
26
25
18
27
31
25
25
22
38
31
20
24
21
29
22
21
37
23
26
24
32
20
30
28
24
31
24
31
23
28
25
39
29
24
26
20
19
22
30
29
21
25
22
26
24
29
27
109
29
21
26
25
35
25
23
23
42
23
24
21
24
29
35
21
21
22
38
35
26
23
54
21
23
34
28
21
28
22
22
27
21
28
24
24
35
52
27
29
31
19
25
21
28
22
44
47
19
23
29
24
31
29
24
26
27
32
19
23
37
28
28
33
20
46
24
20
25
24
45
31
24
24
20
24
23
24
40
35
25
24
48
24
21
25
19
31
31
29
31
22
26
23
41
23
41
21
22
34
24
25
26
35
24
27
20
30
22
30
22
103
35
33
24
27
25
41
21
28
22
24
22
23
24
29
26
31
28
21
19
20
31
23
27
20
36
24
22
30
28
21
30
23
18
24
33
29
46
21
22
34
45
44
30
21
19
21
22
32
23
38
51
24
23
25
24
21
22
20
28
43
30
29
23
26
24
33
23
18
33
27
36
18
32
27
22
21
34
20
23
26
20
26
32
35
20
25
32
41
27
34
20
26
23
23
26
18
36
28
27
22
29
25
23
28
31
43
26
26
19
19
27
18
25
22
45
26
21
41
21
29
20
23
32
35
34
22
39
28
25
103
27
27
26
22
25
40
20
48
20
24
27
25
52
25
23
41
19
34
19
23
33
35
25
23
20
20
37
21
23
21
25
24
23
29
48
20
22
18
23
26
20
36
44
20
27
28
24
35
33
57
28
24
20
26
20
24
21
21
26
21
29
29
25
28
56
20
37
31
36
28
24
30
25
25
24
21
23
34
24
23
21
18
37
39
25
19
20
26
44
33
23
37
28
23
25
28
26
22
24
21
25
23
24
22
26
24
49
37
32
52
37
41
29
19
22
44
23
23
28
33
28
23
31
28
28
23
22
30
20
46
24
20
27
45
27
42
23
27
29
29
26
29
23
18
20
24
27
22
51
20
25
21
29
19
33
24
20
27
28
20
35
37
40
21
28
24
20
21
23
25
34
23
27
39
25
23
23
26
33
34
26
27
22
26
23
38
24
24
23
25
39
26
28
21
21
21
26
20
22
22
23
42
20
20
35
21
27
21
21
20
38
33
28
38
25
53
20
26
20
29
27
43
25
25
23
25
27
21
22
30
34
24
18
25
21
30
41
48
18
29
23
26
33
44
23
24
25
28
25
24
23
41
33
30
24
19
34
21
41
23
24
45
31
29
39
28
30
20
22
25
26
27
26
28
18
24
22
28
28
29
28
32
21
21
36
39
31
29
24
31
19
27
26
21
21
19
28
23
20
27
24
22
29
31
27
28
28
20
24
20
19
25
44
26
27
25
21
34
33
30
19
36
22
27
33
32
23
22
20
26
20
21
18
42
28
26
26
26
27
27
18
37
29
24
24
32
23
109
30
20
32
20
24
26
21
19
41
27
27
24
61
28
31
31
26
20
24
22
43
29
24
19
27
25
32
22
35
23
22
47
33
29
24
21
30
35
22
26
28
24
25
21
24
25
32
31
30
21
28
22
37
49
18
21
23
18
24
33
28
41
26
37
20
29
27
28
25
22
30
25
21
44
24
27
25
20
21
22
26
30
24
24
21
22
29
49
18
29
22
23
35
25
20
27
24
30
20
19
30
20
22
24
21
21
25
33
25
25
37
25
22
25
26
28
44
20
30
27
22
31
24
21
30
36
31
24
30
22
34
24
28
43
27
23
25
28
30
22
28
22
28
24
36
21
24
32
30
25
32
23
28
43
27
26
24
26
24
26
24
24
20
37
20
22
20
32
28
39
26
46
21
22
25
47
37
21
45
20
30
21
33
38
38
23
34
22
34
24
21
20
21
23
28
28
19
24
26
35
18
19
23
25
23
25
29
32
22
33
30
28
42
18
27
31
22
24
24
20
22
28
36
37
29
28
28
19
19
29
21
21
25
34
28
22
26
37
21
27
22
23
25
21
23
26
26
30
22
20
18
33
21
20
34
28
22
21
18
26
43
25
23
32
21
32
48
21
29
22
21
30
46
18
25
30
35
24
24
21
30
24
21
33
22
27
51
24
27
45
27
22
26
55
28
21
24
25
25
47
27
21
21
20
24
26
22
24
24
33
25
24
22
23
22
19
33
26
22
36
29
32
22
26
39
22
30
34
28
28
25
70
37
25
20
20
22
28
27
26
22
28
21
37
26
20
24
24
24
23
28
18
19
23
29
25
20
35
30
22
40
34
26
30
24
19
28
26
23
27
18
26
43
24
24
36
35
18
20
49
21
32
19
26
22
24
29
26
30
28
25
32
20
50
24
29
24
23
36
28
20
20
37
21
49
25
22
44
27
21
20
31
38
26
22
44
29
23
31
25
24
39
19
24
27
20
25
23
54
28
22
24
18
22
24
45
32
26
19
25
46
30
24
25
32
29
28
22
33
100
33
19
21
21
21
23
29
27
34
28
23
25
23
29
28
29
24
19
44
28
53
28
26
24
32
24
27
23
21
36
25
23
20
29
22
24
34
42
20
24
30
23
24
23
23
23
24
35
23
25
26
19
26
38
46
21
19
29
23
23
50
22
24
44
20
21
24
37
27
31
27
36
19
25
28
41
27
21
25
19
22
26
25
23
30
32
24
24
24
22
23
28
26
30
23
40
32
24
22
25
32
34
24
25
24
42
26
25
28
21
19
21
23
19
31
26
33
36
25
18
35
25
33
58
25
30
27
22
29
23
43
24
27
24
31
26
27
26
26
21
25
44
26
29
41
29
24
31
20
20
21
30
48
36
30
32
27
35
23
27
29
20
38
23
24
19
28
36
54
27
24
30
23
21
26
23
31
22
36
18
30
25
29
25
20
37
31
18
42
46
41
25
29
20
34
24
28
21
24
23
30
19
24
40
20
19
27
34
32
31
33
35
25
33
20
21
25
23
20
42
37
25
21
19
19
24
36
29
19
19
22
24
26
18
22
19
35
22
24
23
22
20
75
26
32
20
41
30
24
27
44
23
25
41
18
23
18
30
20
18
21
26
20
26
31
26
24
43
52
24
24
20
31
32
109
22
25
22
27
40
23
39
28
20
33
18
25
44
44
25
39
26
109
26
24
22
41
19
24
46
22
23
29
24
20
27
24
22
21
27
26
23
23
22
27
33
23
28
25
21
26
24
30
26
28
23
21
23
21
32
24
27
31
29
21
31
24
22
43
25
22
21
21
48
23
23
37
31
25
21
23
24
29
39
29
25
19
31
28
20
24
24
46
28
30
23
23
20
36
24
38
32
26
21
29
25
33
18
105
22
24
27
31
25
42
26
26
21
21
23
22
27
31
26
28
24
22
20
26
27
25
41
62
20
27
23
24
24
38
38
21
22
25
28
25
25
23
23
26
24
21
22
27
26
43
28
26
19
21
25
23
53
33
22
24
22
24
27
36
30
41
23
29
23
23
23
24
24
29
24
23
44
23
20
24
22
28
21
24
40
35
25
32
28
23
24
19
23
26
36
21
22
23
24
31
26
32
18
20
27
20
19
29
22
20
26
32
27
28
35
21
22
33
22
33
24
21
20
30
19
27
46
22
36
38
25
26
45
25
28
19
22
21
21
22
40
41
20
27
21
32
31
22
19
21
25
20
20
26
24
18
21
21
24
20
26
24
26
29
24
19
20
21
28
23
26
23
23
32
25
21
22
23
20
48
29
21
22
28
34
24
27
22
35
19
23
24
18
26
25
30
25
37
19
29
27
38
21
28
18
19
20
25
19
25
23
31
23
44
21
35
26
21
26
28
27
108
20
25
20
28
34
18
30
46
23
22
33
24
22
20
36
22
34
27
22
22
22
24
29
24
32
26
26
25
32
27
25
23
24
25
33
25
24
40
18
19
27
29
29
19
26
22
22
43
22
27
25
34
22
24
23
28
19
26
29
34
32
29
26
22
18
19
39
20
43
36
18
23
23
22
33
19
33
39
22
22
21
28
24
25
27
23
33
20
59
35
22
18
20
39
25
29
22
25
30
28
38
21
18
23
25
26
22
23
31
29
22
25
31
25
26
26
29
31
33
31
26
46
22
27
19
24
56
38
34
20
28
19
24
18
32
24
23
22
27
31
26
21
33
29
25
35
23
23
30
24
29
29
28
42
21
26
23
25
24
22
30
22
21
24
20
31
42
22
26
19
27
21
99
27
25
25
22
21
29
33
27
20
38
22
24
27
35
26
51
36
28
23
29
23
30
22
22
24
23
18
21
22
33
26
36
23
23
34
22
37
22
20
21
23
22
34
26
20
26
18
37
20
21
25
24
23
29
18
23
20
27
28
28
29
24
18
27
31
22
26
21
26
30
29
30
21
51
29
25
22
25
23
40
24
23
27
54
24
29
20
24
20
18
24
25
26
28
30
22
21
22
19
27
21
26
25
20
25
29
20
34
32
34
33
23
27
19
49
22
20
28
35
27
19
25
25
22
22
39
26
33
39
27
29
21
25
22
23
40
22
18
19
21
42
23
26
26
27
24
31
24
35
23
26
27
22
32
25
20
23
34
19
23
34
36
22
24
24
28
25
32
46
46
25
36
26
24
26
24
25
19
20
22
22
26
25
28
30
23
26
29
34
25
43
22
30
42
26
24
23
20
24
33
27
25
22
22
23
35
27
21
25
30
27
28
21
26
34
38
33
24
29
27
33
25
24
25
31
47
20
27
24
25
33
26
23
30
22
20
25
26
30
30
20
22
37
29
27
24
24
33
33
35
24
20
30
23
19
29
18
43
20
25
26
25
36
25
41
23
28
23
29
34
18
43
29
21
46
25
20
20
23
33
22
44
24
28
31
26
32
32
29
20
29
43
25
23
28
23
35
22
23
21
37
21
32
24
24
45
28
34
27
37
22
38
30
52
25
27
24
26
29
41
26
19
20
22
34
25
34
18
25
25
22
25
20
45
25
23
23
21
22
32
25
25
32
24
21
19
24
25
25
40
31
23
21
23
27
30
22
22
22
22
24
21
23
22
24
23
21
34
34
26
32
27
33
35
35
20
22
36
27
30
25
26
25
25
22
32
40
46
47
47
28
22
22
26
29
22
26
19
21
23
23
29
26
20
20
36
25
100
30
24
19
67
42
24
26
55
52
22
24
19
23
25
25
28
43
27
34
28
21
27
27
24
22
55
22
27
41
25
25
43
24
33
27
26
34
25
44
34
22
20
23
24
24
27
27
21
24
19
26
32
22
25
31
23
23
24
20
23
24
21
22
19
32
20
25
39
18
22
45
33
33
19
29
26
25
33
20
26
33
31
29
23
33
22
33
23
22
24
20
27
109
22
35
22
22
24
20
20
28
26
22
19
24
20
22
23
24
31
41
29
19
25
30
27
44
27
31
30
21
24
33
27
27
43
20
29
25
39
42
26
44
19
23
23
18
34
30
29
26
29
23
21
41
27
20
22
37
49
25
38
28
25
49
55
23
30
44
26
40
27
21
24
24
24
21
35
26
42
21
26
23
27
26
27
54
27
25
21
95
20
35
24
28
32
23
33
28
29
29
25
35
31
21
27
23
22
22
108
42
30
37
20
19
27
28
27
27
30
23
33
21
27
24
19
28
35
20
23
19
29
23
23
43
24
25
27
23
21
23
24
20
22
21
34
22
23
18
25
26
26
43
35
28
19
21
19
23
44
30
23
25
38
26
34
35
24
25
20
40
28
22
26
28
24
26
26
21
35
109
24
30
30
23
21
24
22
33
23
28
22
28
21
19
22
26
24
33
32
34
22
24
22
24
23
34
33
20
22
25
23
29
28
19
25
27
30
34
23
23
22
23
24
24
25
28
44
27
29
21
23
25
31
23
26
23
29
25
29
31
23
35
24
20
20
34
30
26
25
36
19
24
39
28
39
27
29
22
21
29
39
31
21
22
22
21
38
45
22
19
23
23
24
26
22
26
21
24
36
21
34
35
33
38
19
22
24
24
30
29
18
24
23
24
24
25
27
24
22
49
26
24
27
21
20
29
34
33
22
21
24
19
24
43
18
18
24
19
28
25
24
24
21
26
18
24
37
22
42
18
21
24
18
31
22
23
29
19
18
33
29
35
24
19
22
25
25
41
28
21
25
35
24
33
25
22
28
22
22
31
24
21
24
26
24
28
22
34
41
22
28
22
21
24
22
31
26
25
85
41
25
25
43
23
20
39
36
24
25
23
26
29
26
101
26
26
31
37
32
35
37
21
19
20
22
25
24
31
24
29
23
40
21
46
26
28
20
28
21
21
27
20
24
32
22
33
19
22
38
23
31
25
32
18
23
23
96
20
20
22
20
26
24
26
18
35
22
28
18
25
22
24
32
23
22
29
20
24
32
24
22
22
26
24
41
19
21
22
28
24
26
25
21
26
21
23
28
39
22
35
34
21
39
26
20
21
25
24
32
23
21
24
26
27
21
35
109
19
49
21
31
20
28
20
36
20
30
37
32
21
18
24
22
35
43
23
20
27
22
21
99
24
23
25
31
27
26
22
19
25
21
28
29
32
23
27
25
31
22
22
24
23
31
25
22
31
35
30
23
29
29
55
24
39
18
25
23
56
25
22
39
30
21
33
31
22
23
26
25
44
38
24
25
43
26
46
109
21
29
23
27
26
29
30
19
18
27
22
25
31
28
20
26
45
25
22
22
30
26
27
22
109
19
21
25
27
20
22
21
31
25
25
38
30
46
30
19
23
24
36
20
22
21
22
35
20
20
27
24
32
22
29
25
43
26
24
23
20
30
18
21
32
25
23
24
24
39
32
20
33
50
21
24
25
28
18
29
22
24
22
22
50
24
27
23
28
23
29
34
20
43
19
27
25
23
23
21
26
20
44
19
41
28
27
22
23
27
24
25
32
27
41
24
23
21
32
26
25
26
44
18
27
37
26
36
26
25
29
25
23
30
27
50
37
25
44
28
26
35
24
28
25
36
20
21
23
22
26
28
26
36
23
26
23
23
23
23
24
21
30
30
21
24
36
24
33
35
29
35
24
23
36
25
21
36
22
23
48
31
22
20
19
39
22
23
28
28
24
30
30
23
34
28
25
53
20
20
31
29
25
24
39
26
20
43
67
29
25
40
29
23
27
38
31
27
25
23
26
23
28
33
20
29
24
19
30
37
22
42
28
39
20
21
27
32
22
27
31
25
33
26
18
19
25
36
24
24
22
22
23
48
23
39
21
26
26
23
25
24
23
26
23
27
23
34
28
56
26
30
26
29
35
27
25
25
24
21
23
22
24
25
19
37
26
28
23
42
23
30
26
21
24
30
39
25
23
24
27
41
22
21
25
35
23
24
28
24
27
25
37
30
20
40
21
32
22
25
22
23
18
30
21
20
25
40
29
28
22
21
27
25
23
18
25
31
27
26
18
28
24
18
26
26
19
26
23
52
23
22
36
23
42
43
26
19
28
42
28
27
20
37
20
23
28
35
22
22
23
32
26
21
24
19
27
22
33
32
28
22
19
33
33
40
27
22
33
21
27
25
26
20
30
26
30
19
33
27
24
35
38
20
28
24
22
23
21
24
50
32
26
44
24
28
47
46
21
20
23
24
22
28
22
33
22
31
23
22
21
25
22
26
19
23
18
21
25
19
25
22
22
32
25
21
21
40
30
44
21
25
25
29
22
23
22
23
26
34
30
25
25
28
23
22
33
27
26
23
23
25
21
31
22
26
41
21
35
32
23
33
35
20
24
39
23
22
45
25
21
24
23
36
32
31
25
23
34
28
23
21
35
30
29
25
21
23
21
25
22
22
37
19
24
19
46
23
37
19
23
24
39
34
23
22
25
32
20
23
20
29
24
25
21
29
19
50
25
26
31
24
26
31
25
26
41
32
35
22
31
32
22
24
22
27
23
20
21
27
23
26
26
20
22
21
25
31
40
41
44
22
31
24
30
27
20
18
19
31
56
27
27
44
30
25
45
42
39
25
35
36
39
23
37
22
22
26
25
42
20
27
40
34
25
19
39
29
31
24
27
24
38
23
25
40
22
23
19
25
25
32
22
26
32
27
26
45
28
26
27
84
38
36
36
30
24
23
22
33
109
42
36
19
40
23
25
26
22
22
24
23
26
30
46
32
22
24
22
24
43
26
26
36
23
30
30
24
32
24
26
27
32
23
28
30
21
27
26
33
23
26
27
27
33
33
28
19
24
36
46
26
29
21
25
25
37
19
22
29
19
23
32
24
19
48
22
19
26
23
24
26
46
25
33
34
24
23
23
50
32
26
23
22
29
25
25
30
23
26
23
37
20
25
29
21
24
37
26
22
21
35
52
30
26
34
30
43
44
29
37
44
30
26
18
31
32
26
28
25
41
25
33
33
26
23
23
23
21
22
21
28
39
20
24
24
21
40
35
24
20
22
38
26
19
25
30
41
28
24
23
24
25
26
23
26
24
40
21
53
21
32
24
23
21
19
36
43
22
22
23
24
21
22
23
26
26
33
32
28
26
24
28
23
29
34
39
22
36
27
33
19
28
40
24
22
24
28
26
31
42
27
48
24
22
20
36
37
27
20
26
20
19
61
22
19
24
21
33
27
25
22
22
25
22
25
18
27
32
28
27
109
30
30
23
34
18
36
39
24
22
33
34
23
22
27
30
24
43
21
38
38
23
22
27
23
21
31
30
23
22
20
34
19
19
21
25
23
31
38
19
33
33
33
37
35
28
33
20
20
25
19
23
21
28
29
38
40
31
30
30
49
25
19
23
26
23
18
24
22
24
23
21
34
18
21
24
24
21
21
23
45
20
31
20
24
20
21
56
28
19
19
22
24
21
23
22
19
35
19
24
29
22
29
44
46
24
27
19
25
22
39
48
21
26
23
26
26
20
31
20
22
33
25
30
24
29
39
21
108
24
23
19
26
48
37
30
25
42
27
21
21
24
18
22
27
20
23
23
37
22
28
28
31
33
23
25
33
28
23
23
22
38
23
19
42
22
41
21
26
25
33
37
28
20
29
20
25
28
28
25
29
23
24
26
38
19
22
27
31
21
24
19
34
23
24
26
23
24
18
22
28
30
23
32
24
50
23
47
25
27
24
26
23
33
24
24
20
24
19
35
39
26
24
27
21
24
25
26
22
19
27
23
26
31
21
21
67
21
37
20
20
26
29
20
88
18
25
43
25
31
23
21
47
36
37
22
18
22
33
27
40
41
23
20
22
28
32
27
22
27
21
20
32
22
24
29
21
31
19
39
26
25
26
24
23
20
20
21
22
25
28
30
34
40
50
25
29
26
20
29
22
22
37
26
24
28
25
34
50
22
27
20
22
26
23
26
21
28
29
43
31
25
24
21
19
29
48
21
19
21
22
23
27
20
22
25
26
24
35
18
22
27
33
22
20
37
32
46
23
21
32
22
36
24
36
26
31
29
21
26
18
19
27
25
38
23
25
26
36
28
23
23
24
22
22
22
28
30
43
21
19
26
90
24
26
21
21
29
38
25
23
19
20
27
35
19
25
23
35
29
26
23
23
24
26
22
27
35
24
24
24
21
23
27
32
27
26
31
22
23
41
22
25
33
44
20
28
22
19
36
21
39
22
28
27
23
20
23
32
37
26
23
32
24
29
23
26
25
27
25
30
27
22
29
32
25
27
31
26
26
40
24
23
21
20
20
42
21
30
40
19
22
27
45
22
46
36
25
36
24
48
26
21
36
33
19
30
24
30
21
19
25
26
29
19
22
21
28
26
29
27
22
30
32
21
20
33
23
25
25
19
41
27
38
24
19
23
25
21
41
22
22
22
41
31
28
35
27
24
26
37
22
27
23
20
23
31
21
20
43
23
26
19
31
22
24
18
38
26
18
26
29
23
20
23
52
29
22
23
24
38
39
51
29
21
23
37
31
33
24
22
25
19
20
23
36
27
33
30
19
35
44
24
36
24
18
28
29
21
19
24
22
25
28
29
22
25
21
18
27
28
21
42
27
43
36
38
39
24
28
29
35
23
20
60
20
20
26
24
44
22
19
22
27
23
21
107
25
23
33
24
24
29
34
24
24
20
22
26
35
32
29
102
25
21
29
21
21
19
25
23
21
26
22
22
23
23
29
21
25
23
20
26
22
18
28
23
29
22
22
27
22
42
22
19
21
23
29
24
27
23
21
46
31
35
48
18
31
47
25
23
23
33
18
27
30
27
42
26
26


==> fig/age/male-to-female-matches.dat <==
24
24
24
24
20
21
23
23
22
36
22
25
18
23
25
47
25
23
20
24
22
21
23
23
23
23
25
21
24
22
24
26
22
23
23
22
23
39
24
25
24
20
40
21
26
22
29
26
19
23
22
23
26
24
22
19
23
24
24
23
24
28
23
20
21
24
25
23
22
21
27
24
20
21
33
19
19
20
20
19
25
24
25
24
24
19
25
18
23
20
22
19
24
21
23
18
23
22
19
21
22
20
21
25
25
22
22
22
25
22
25
21
25
22
30
22
25
18
24
21
24
24
21
23
21
21
23
20
23
20
42
22
22
24
19
19
20
21
39
29
23
21
21
23
21
21
22
18
19
21
24
23
20
24
29
21
25
21
20
23
20
24
24
30
21
19
26
21
21
20
22
24
20
23
24
22
21
23
25
24
22
25
21
25
24
22
22
22
24
22
24
24
27
20
20
24
19
19
23
21
19
31
24
36
19
20
23
21
25
20
23
22
22
23
24
24
25
24
23
20
22
34
21
28
23
26
20
27
19
23
24
21
24
71
22
21
22
25
22
29
24
26
20
18
22
20
19
25
26
20
24
19
21
21
21
28
22
20
24
21
30
22
31
23
24
23
21
18
24
23
23
24
23
26
21
18
25
20
23
24
21
24
25
23
20
22
26
18
21
20
25
25
27
19
25
25
22
21
26
21
21
25
26
27
26
20
21
19
22
22
24
25
23
27
22
19
18
25
20
25
30
18
21
35
22
24
18
19
26
26
23
22
19
22
25
23
24
25
22
23
20
22
21
22
22
19
29
23
25
20
24
23
46
35
21
24
19
23
19
20
19
23
18
22
23
23
23
100
22
22
34
25
19
21
27
24
21
22
19
23
19
23


==> fig/bio/female_emails.txt <==
Email;Socialgenius@karliendewet.com 1
Beth_TESOL@hotmail.com 1
missworld2010@y7mail.com 1
QBcheekz@gmail.com 1
sophielucidojohnson@gmail.com 1
railivestoeat@blogspot.co.uk 1
nicko0l@ki...!! 1
info@lovedrunkdating.com 1
luflajore@yahoo.com. 1
brettcharlotte@gmail.com 1
suit!!?!@??..ewww!)...maybe 1
td.talents@gmail.com 1
adrjara@gmail.com 1
Octaviabigtits@hotmail.cum 1
bethstaples@live.co.uk 1
gabbiepl@gmail.com 1
mariasexton87@gmail.com 1
FB-lusciouslindabsn@facebook.com 1
emilykuhar@icloud.com 1
ldyflexx21@yahoo.com 1
mail@cassandragenevieve.co.uk 1
essexgirl86@yahoo.com 1
child.Luv2Experiment.NothingIsTooRisque4me.I'llTryanything@leastOnce.Myidealmanknoshow2makemeHappyHeGetsMe.He'sintelligent,confident,funny&handsome.HeCanMoveMe 1
info@bowpromise.com 1
itsalexaonline@gmail.com 1
Ig@gypsy.foot 1
100008049497106@facebook.com 1
Instagram:TrellunC_xTwitter:@TrellunC_xSkype:trellun.chambers 1
heartdana1@gmail.com 1
jehanhamze@hotmail.co.uk 1
chargap@aol.com 1
chelsealizzie@outlook.com 1
terrijackson88@gmail.com 1
geneva.davy@hotmail.co.uk 1
jen4355@hotmail.com 1
Tmsmobilestyles@hotmail.co.uk 1
penisreservations@gmail.com 1
dashi-design@hotmail.co.uk 1
diana.fox.94651@facebook.com. 1
Katrina@womensolidarity.org 1
NO_EMAIL 149532
yoanabaroni@gmail.com 1
Mail@decadancers.com 1
hev7@hotmail.co.uk 1
latikaparwani@hotmail.comSkype 1
bodygreenuk@hotmail.com 1
dazed50@aim.com 1
IG|@zaynmalik.93 1
Email:shortieblaque@aol.com 1
emz_emily@hotmail.com 1
milkandcookies2k@yahoo.com). 1
msn:parakh_jain@hotmail.com 1
illest_kids@hotmail.com 1
camilla.mather@hotmail.com 1
team_follow_back@ipromise.com 1


==> fig/bio/female_urls.txt <==
http://www.formspring.me/follow/stream 1
http://m.youtube.com/?#/user/allis143 1
http://kid-atheart.tumblr.com/ 1
http://www.buzzfeed.com/laraparker/questions-that-should-be-asked-on-a-first-date?bffb&s=mobile 1
http://www.cosmopolitan.co.uk/love-sex/tips/tinder-bios-what-they-say-vs-what-they-mean 1
http://www.youtube.com/user/NatalieAmandaGray 1
http://igotsol.wordpress.com 1
http://www.youtube.com/watch?v=CEA9fId0z_c&feature=related 1
http://www.youtube.com/MissEmileeHarris 1
http://adventuresofhayleyellis.blogspot.co.uk 1
http://evanscharlotte.wix.com/intothewild 1
http://www.youtube.com/TheOfficialBuzz1 1
http://www.youtube.com/watch?v=EPvmIxu-LSA&feature=PlayList&p=2B4329E5CB4460A0&playnext=1&index=6 1
http://twitter.com/ugnee 1
http://www.youtube.com/user/theSoulcircus 1
http://thrply.tumblr.com 1
http://www.bigempire.com/filthy/ 1
http://soundcloud.com/dani-1379 1
http://youtu.be/KRAgA9EG614 1
http://www.youtube.com/user/fattyriz1?feature=mhee 1
http://m.soundcloud.com/stubornmeatball 1
http://www.formspring.me/collbabyy1 1
http://be.net/lexarts 1
http://Instagram.com/akirastrafford/ 1
http://hippist.tumblr.com 1
http://renanroque.blogspot.com/ 1
http://vimeo.com/44131305.. 1
http://agirlworriesinbrooklyn.tumblr.com 1
http:%2F%2Ft.co%2FpQLQv4LRnx 1
http://instagram.com/sylko_sylvi 1
http://pinterest.com/cwissa/ 1
http://artpad.art.com/gallery/?iwyskrlnzjw 1
http://bit.ly/1E9GTEY 1
http://www.chanda-panda.tumblr.com 1
http://dld.bz/bZmJX 1
http://elitedaily.com/life/motivation/this-video-uses-jelly-beans-show-you-how-much-youre-wasting-your-life-video/ 1
http://www.twitter.com/ladyxkiwi 1
http://missslast.tumblr.com/ 1
http://prefirodestilado.blogspot.com.br 1
http://www.formspring.me/xallieeexo 1
http://www.youtube.com/watch?v=aNNp5GyzlKc 2
http://twitter.com/hellokimberlee 1
http://soundcloud.com/lula-bell 1
http://www.iphoneogram.com/u/488222933IG-@Santababy19 1
http://twitter.com/xoAliciaaMarie 1
http://preettywitty.blogspot.com 1
http://www.gq-magazine.co.uk/girls/articles/2013-10/30/tinder-dating-app-guide-tips 1
http://www.youtube.com/watch?v=6PNsxK4XJm0 1
http://youtube.com/watch?v=YNs-J3fZFTU 1
http://twitter.com/MzplzBALEEVit 1
http://m.soundcloud.com/marcela-a 1
http://www.facebook.com/amandasofia.pires 1
http://youtube.com/allibrunnermusic 1
http://www.aesthetikphotography.com/ 1
http://youtu.be/pr6o_dtCmo4 1
http://domlizave.tumblr.com/ 1
http://www.flickr.com/photos/laura_monsa/ 1
http://www.maxim.com/hometown-hotties/grace-monroe-ct 1
http://www.youtube.com/watch?v=5_sfnQDr1-o 1
http://soundcloud.com/rachel-horton-kitchlew/daft-punk-get-lucky-harp 1
http://www.youtube.com/watch?v=zI0Q8ytD44Y 1
http://www.formspring.me/omggitsemiix3 1
http://www.youtube.com/watch?v=DmA9U2pj8UE&feature=player_embedded 1
http://www.youtube.com/watch?v=za8PoCIT-dY 1
http://www.last.fm/user/brianapearl 1
http://time.com/3476328/survey-dateable-college-alumni/ 1
http://share.findmespot.com/shared/faces/viewspots.jsp?glId=0LfdUpulX9ISQW0L2rGXkP8Mp2RnJqgmR 1
http://youtu.be/0bM52iAZXlU 1
http://ineffable.im 1
http://i.imgur.com/BQCjYZo.gif 1
http://emdefranco.tumblr.com/ 1
http://m.hubblesite.org 1
http://sexystupid.tumblr.com/ 1
http://mteriors.tumblr.com 1
http://www.cargocollective.com/5ouf 1
http://j-merobbins.wix.com/jamierobbins 1
http://twitter.com 1
http://www.stumbleupon.com/stumbler/kelxcee 1
http://Instagram.com/rachaelheading 1
http://m.youtube.com/watch?v=bLoRPielarA&desktop_uri=%2Fwatch%3Fv%3DbLoRPielarA 1
http://youtu.be/vvjS0vSi-Gc 1
http://www.flickr.com/photos/alexa_pichichero/ 1
http://friendsy.net 1
http://nyc-lolita.tumblr.com/ 1
http://formspring.me/Parakh 1
http://Ludovicazallot.com/ 1
http://www.formspring.me/francescaroman 1
http://thewayoumakemeshake.tumblr.com 1
http://twitter.com/kristin313 1
http://ajbingham-blog.tumblr.com/ 1
http://twitter.com/UFZETAS 1
http://creary-myersart.tumblr.com 1
http://www.karolinaalbricht.com 1
http://thoughtcatalog.com/kovie-biakolo/2014/10/17-things-to-expect-when-you-date-a-girl-whos-used-to-being-on-her-own/ 1
http://linnaillustrations.tumblr.com 1
http://thuy-pham.wz.cz 1
http://jewelofcreations.wordpress.com"Politeness 1
http://instagram.com/drippin_pitch 1
http:// 1
http://twitter.com/mirandaalyn 1
http://elisabethgracebooth.blogspot.co.uk/ 1
http://cargocollective.com/emilyflorencephotography 1
http://thebigguns.tumblr.com 1
http://www.pandora.com/profile/kbyrd784 1
http://rojochannon.tumblr.com/ 1
http://sho-says.tumblr.com/ 1
http://twitter.com/MeGaN_ElBa 1
http://www.lastfm.pl/user/peggybrown96; 1
http://danasongs.bandcamp.com 1
http://youtu.be/tBV0zIq7rrE 1
http://twitter.com/#!/AmandaaJung 1
http://instagram.com/xdaseulx 1
http://www.youtube.com/watch?v=vzhayN0K2vg 1
http://fitz-of-inspiration.tumblr.com 1
http://formspring.me/theoisekene 1
http://theMEGAZINE.wordpress.com 1
http://fernyskitschen.wordpress.com/ 1
http://www.youtube.com/user/GeorgetownGraceNotes 1
http://www.youtube.com/watch?v=C8OBlq_svBY 1
http://huff.to/1gQaFFy 1
http://www.urbandictionary.com/define. 1
http://www.gigslutz.co.uk/author/melissa-svenson/ 1
http://linnea.for.me/ 1
http://howlish.bandcamp.com 1
http://youtu.be/Xyr6yM91mEk 1
http://www.youtube.com/user/jennierenlund 1
http://tanzee-redqueen.blogspot.in/ 1
http://www.formspring.me/sarahj59po 1
http://twitter.com/nai123 1
http://twitter.com/cadyjackman 1
http://www.youtube.com/user/thecharlottesilver 1
http://www.personalitypage.com/ENFP.html 1
http://youtu.be/YgRvjbzuhvo 1
http://www.youtube.com/watch?v=9b7y9UYt_fM&feature=player_embedded 1
http://getoffmyscottdisick.tumblr.com 1
http://www.twitter.com/wandesworld 1
http://www.twitvid.com/SETYX 1
http://ziyingdesign.wix.com/ziyingdesign 1
http://jessborgesx.tumblr.com/ 1
http://youtu.be/qFuzMlfZGWM 1
http://www.eventsangels.co.uk/kayleigh.html 1
http://www.urbandictionary.com/define.php?term=astrid 1
http://www.formspring.me/amandannnicole 1
http://www.justgiving.com/steven-Reid12 1
http://twitter.com/#!/dddanielle_ 1
http://4kforcancer.org/profiles/emilyanne-smith/ 1
http://instagram.com/_apollinaria/ 1
http://www.youtube.com/watch?v=DrJvQVFdBrI&sns=em 1
http://catscriv.wordpress.com 1
http://www.youtube.com/user/HollyBlackman28/ 1
http://ask.fm/cb7112 1
http://www.youtube.com/watch?v=z-BMmfpsigU 1
http://www.facebook.com/KatieJohnsonModel 1
http://uk.shop.com/greatbrands 1
http://www.soundcloud.com/ALAYSIADIDDAT 1
http://rlindsayaddy.tumblr.com/ 1
http://www.lucie-davis.blogspot.co.uk 1
http://kristinasupafly.tumblr.com/ 1
http://www.youtube.com/watch?v=AQXVHITd1N4 1
http://facebook.com/qualiatik 1
http://instagram.com/natiniani 1
http://twitter.com/marymurphyy 1
http://beautyandmonsters.blogspot.com 1
http://www.mixcloud.com/DJRAGGS 1
http://twitter.com/NisreenShahin 1
http://www.soundcloud.com/djfeminem 1
http://youtu.be/-9OWzS52D00 1
http://alisoninlondon.wordpress.com/ 1
http://youtu.be/ufZt6mCEkCE 1
http://hannahcohenphoto.tumblr.com 1
http://playingbynumbers.blogspot.com/ 1
http://billionaireselite.ning.com/profile/Elena 1
http://sameage.tumblr.com/ 1
http://jlynnkaller.tumblr.com/ 1
http://letmeexploreyou.tumblr.com/ 1
http://www.etsy.com/shop/SkywardDesigns 1
http://instagram.com/laurentaylor17001 1
http://magnuskjoeller.dk/danes-are-weird/ 1
http://www.youtube.com/watch?v=fYk9T1v_Jsw 1
http://www.westerneye.net/tag/erica-toms/ 1
http://vimeo.com/user8476439 1
http://www.aboveandbeyond.nu/ 1
http://www.youtube.com/watch?v=sePF-Dp0gRI 1
http://girlsarecaterpillars.tumblr.com/ 1
http://lorascrystalship.wordpress.com 1
http://www.youtube.com/watch?v=hKWmFWRVLlU 1
http://ladidadim30w.tumblr.com. 1
http://www.formspring.me/Kasiia666 1
http://jehanhamze.wordpress.com 1
http://www.formspring.me/account/inbox 1
http://youtu.be/z2BgjH_CtIA 1
http://meyrem.tumblr.com/ 1
http://twitter.com/pashnash 1
http://twitter.com/foxybrownnn 1
http://www.flickr.com/photos/katybowman/ 1
http://www.youtube.com/watch?v=uelHwf8o7_U 1
http://twitter.com/Jess_Kelky 1
http://lucydeegan.tumblr.com/ 1
http://m.soundcloud.com/binxofficial 1
http://www.tripadvisor.com/">Visit 1
http://www.twitter.com/graceobel 1
http://www.formspring.me/rachelllburnsss 1
http://nymag.com/thecut/2014/05/are-the-french-better-at-sex-a-discussion.html 1
http://thoughtcatalog.com/crissy-milazzo/2014/10/19-things-you-need-to-know-before-you-date-a-sarcastic-girl/ 1
http://www.formspring.me/spylypiw 1
http://lovekele.tumblr.com/ 1
http://www.lovedrunkdating.com/ 1
http://www.youtube.co/user/TheLifelongmusic 1
http://www.formspring.me/chunkymuffinn 1
http://www.serdikaproperties.net/ 1
http://youtu.be/aq-rITC7WhE 1
http://kathcakeblogging.blogspot.com 1
http://twitter.com/kayalauren 1
http://www.laurablight.co.uk 1
http://hello-imania.tumblr.com/ 1
http://shahana-with-lupus.blogspot.com/ 1
http://shortstuff110.tumblr.com/ 1
http://twitter.com/adrijaravega 1
NO_URL 149272
http://noladivNYC.com 1
http://daybaybay.xanga.com/ 1
http://squeakysammie13.tumblr.com/ 1
http://xkcd.com/120/), 1
http://twitter.com/zaciya 1
http://sioigingroup.wix.com/sioigin- 1
http://followgram.me/badddkimontana 1
http://instagram.com/YasminePetty 1
http://merglianophotography.com/ 1
http://www.wix.com/nuzetaphi/nuzetaphi 1
http://thetravelsofmspoisondwarf.shutterfly.com/ 1
http://m.soundcloud.com/saltcathedral 1
http://marycorshamart.tumblr.com 1
http://heelsindemand.tumblr.com/ 1
http://portfolios.models.com/434310/ 1
http://freshcleanclean.tumblr.com/ 1
http://www.buzzfeed.com/ariellecalderon/surreal-places-in-america-you-need-to-visit-before-you-die?s=mobile 1
http://threecharms.tumblr.com/ 1
http://twitter.com/Chrissie__H 1
http://www.formspring.me/xFranFranX 1
http://twitter.com/imMADOOyou 1
http://rachiea21.tumblr.com/ 1
http://m.youtube.com/user/JulietRoseSmile 1
http://twitter.com/katiebrun0 1
http://m.youtube.com/watch?v=psDnvyXq_Do 1
http://thatswhatleahsaid.wordpress.com 1
http://www.zenfolio.com/beckyoconnor 1
http://www.lexwilliford.com/Workshops/Screenwriting/Scripts/Adobe%20Acrobat%20Scripts/Silence%20of%20the%20Lambs.pdf 1
http://erinmorganxdw4e.tumblr.com/ 1
http://www.youtube.com/watch?v=GzigR99mcuw 1
http://www.formspring.me/m3lmapsoovoo:m3lmapsskype:m3lmaps 1
http://wyldstally0ns.tumblr.com/ 1
http://bowpromise.com 1
http://www.youtube.com/user/durkadurka888 1
http://www.flickr.com/photos/pavlovskalina/ 1
http://julielouisemarsh.tumblr.com 1
http://youtu.be/G2qS90JN8n0 1
http://twitter.com/lindsayallen4 1
http://www.youtube.com/watch?v=jv-jMhfNJMw 1
http://northofeast.tumblr.com 1
http://words-of-water.tumblr.com/ 1
http://iamrowan.bandcamp.com 1
http://www.aography.com 1
http://keepitmoving1.tumblr.com/ 1
http://www.youtube.com/watch?v=BiViJkz10nw 1
http://www.facebook.com/Manicpixi 1
http://twitter.com/#!/Jade_Currie 1
http://getlikemoi.tumblr.com/ 1
http://www.myspace.com/tossingtheapplecore 1
http://wickedwaysoflove.tumblr.com/ 1
http://cargocollective.com/elsamariephotography 1
http://24.media.tumblr.com/328d425d62ea1fb1aa25288eab6db4e1/tumblr_mkukfzwktg1qbammxo1_500.jpg 1
http://ninadoroushi.wordpress.com 1
http://www.twitter.com/ibeblondelevin 1
http://twitter.com/ 1
http://www.last.fm/user/Fearne 1
http://hbatren.tumblr.com/and 1
http://www.roxyshairimagination.co.uk/ 1
http://soundcloud.com/hannaleess 1
http://www.youtube.com/watch?v=2tMA4GxC09o 1
http://liberty-eden.blogspot.com/ 1
http://www.youtube.com/watch?v=75K_x1LF9Bo 1
http://www.reverbnation.com/yazzyb 1
http://www.stylished.de/models-grevenbroich/model-marlene-175198.html 1
http://www.youtube.com/hitherebecky 1
http://anoushkabajwa.tumblr.com/ 1
http://youtu.be/P_q5HbMDZJc 1
http://twitter.com/casefaceface 1
http://formspring.me/kayleex76 1
http://www.youtube.com/watch?v=pfySAjoFRq4 1
http://www.formspring.me/JustinaxdavisAs 1
http://www.formspring.me/freakmyspork 1
http://www.youtube.com/watch?v=ZDZaWgf_bk0 1
http://styleconsult.org 1
http://www.youtube.com/watch?v=15S0g8pG6HU&feature=fvwp 1
http://www.iloveindia.com/astrology/sun-signs/taurus/woman.html 1
http://meganjayne95.tumblr.com/ 1
http://m.soundcloud.com/cayla-panda 1
http://www.buzzfeed.com/danieldalton/how-to-talk-to-women-by-women?bffb&utm_term=4ldqpgp&s=mobile#36o5tpq 1
http://www.pranobaileybond.com/ 1
http://saturday14.com 1
http://emierzi.tumblr.com/ 1
http://twitter.com/lucindadennis 1
http://instagram.com/emmalouiseosborn) 1
http://edition.pagesuite-professional.co.uk/Launch.aspx?referral=other&pnum=&refresh=z15K2mF013bC&EID=4c408006-f4cb-4429-8403-c7b243ebc5c4&skip=true 1
http://letitoutandlive.tumblr.com 1
http://twitter.com/#!/awkyraxo 1
http://www.bellraemusic.com 1
http://twitter.com/#!/ellzandrews 1
http://stephanniiiief.tumblr.com/ 1
http://danyizzlee.tumblr.com/ 1
http://m.vice.com/read/guide-eating-pussy-100-guides 1
http://ayyymaz.tumblr.com/ 1
http://www.parkinsons.org.uk/ 1
http://kellydegeer.virb.com 1
http://www.youtube.com/beckie0 1


==> fig/bio/keyword_frequency.txt <==
#keyword Male Female
instagram 12205 12457 
snapchat 9231 4206 
twitter 5117 3537 
facebook 1160 605 
tumblr 370 508 
#soundcloud 393 124 


==> fig/bio/keywords.dat <==
#keyword Male Female
instagram 12205 12457 
snapchat 9231 4206 
twitter 5117 3537 
facebook 1160 605 
tumblr 370 508 
#soundcloud 393 124 


==> fig/bio/male_emails.txt <==
-jay.1212@live.com 1
youngbuck4fun@hotmail.com 1
info@kayzar.co.uk 1
Maurice175@me.com 1
harryspillane@live.co.uk 1
aj_jagape01@yahoo.com 1
Loganwuu@gmail.com 1
edopoku@aol.com...am 1
fateh_@hotmail.co.uk 1
pipanda2014@hotmail.com 1
Hybo@hotmail.co.uk 1
funkylethaldahost@live.co.uk 1
robert.donovan@outlook.com 1
nathanclarke@hotmail.com 1
garules911@aol.com 1
casting@rayknight.co.uk 1
sg@propertybusiness.co.uk 1
Mar62@njit.edu 1
Alfiejbear@hotmail.co.uk 1
salemdj@live.co.uk 1
jmrrjaf@aol.com 1
Nicholas@Audiodoughnuts.com 1
tomspeer@hotmail.co.uk 1
ayubmalik12@hotmail.com 1
FullFocusFitness@yahoo.com 1
info@dynamicroadshow.com; 1
samuelcard@gmail.com 1
tom.pearson.1428@facebook.com 1
MyRoyalPleasures@gmail.com 1
LazyKat420@AOL.com 1
jphrussell@gmail.com 1
tylerstinderproject@gmail.com 1
Jameslowfield@hotmail.com 1
hs.henryserrano@gmail.com 2
keepsexygoing@gmail.com 1
josh@pistol-gaming.com 1
thattari@hotmail.it 1
eaglessos@aol.com 1
live:g.money631@yahoo.com...........Realesgordon631 1
tomhalverson@hotmail.co.uk 1
haze208@hotmail.com 1
-Apatterson1016@gmail.com 1
ashleyprice93@hotmail.com 1
sumon@young-consultancy.co.uk 1
people,raf055@hotmail.co.uk 1
IG:@nick.knacks, 1
demuscastings@live.co.uk 1
twistedmovement@gmail.com 1
garethtucker765@hotmail.com 1
jimmyguntrip@yahoo.co.uk 1
contact@peterallanjones.co.uk 1
francescomendolia@gmail.com 1
newyoungpk@yahoo.com 1
adrian@jalouse.co.uk 1
Just.therapy@googlemail.com 1
alxshafr@gmail.com 1
daletodd.herbalife@yahoo.co.uk 1
iant100@hotmail.com 1
djsavage3813@gmail.com 1
philip.tamorria@facebook.com 1
fernandowozere@hotmail.com 1
Cristi.enache@Facebook.com 1
a_leo2@hotmail.com 1
aerobrazuca@hotmail.com 1
spindizzy1971@yahoo.co.uk 1
Ishan21@hotmail.co.uk 1
FELIX.FURER@GMAIL.COM 1
stuartthomasshave@gmail.com 1
miller.94@hotmail.co.uk 1
saunakspace@gmail.com! 1
Johnsparda01@gmail.com 1
subscribeJS@googlemail.com 1
wolfpvckbusiness@gmail.com 1
kunaalsachdev@hotmail.com 1
Shane@xclusivetouch.co.uk 1
info@rubenvanschalm.com 1
aaronpearson182@hotmail.com 1
miszz@me.com 1
!)_.-~zer0~*~co0ol~-._(!@nimbuzz.com 1
djmadfingers@hotmail.co.UK 1
Suleiman.Y@hotmail.co.uk 1
chrispt_ltd@hotmail.com 1
cloudstepper27@gmail.com 1
wevrproductions@hotmail.co.uk 1
adonisnj29@gmail.com 1
spbo@hotmail.co.uk 1
btdavies42@hotmail.com 1
jrx_singh@hotmail.co.uk 1
adam@completetours.co.uk 1
tgovey@live.co.uk 1
jakevpiazza@gmail.com 1
slaughtermob@gmail.com 1
info@zinoremovals.co.uk 1
kbutler12@hotmail.co.uk 1
selcrisis@hotmail.co.uk 1
g_kirkbright@hotmail.com 1
ak_pt@outlook.com 1
ryantofte@hotmail.com 1
LHMUSICOFFICIAL@hotmail.com 1
carl.fitpro@live.co.uk 1
aman_singh1@hotmail.co.uk 1
tomconn@hotmail.co.uk 1
dstacey13@hotmail.co.uk 1
enterjackari@hotmail.co.uk 1
exposure@stayrad.co.uk 1
stanley101zeal@yahoo.com, 1
JamesAdamss@hotmail.com 1
wow-ant-I'd-love-to-go-on-a-date@email.com 1
seven.needles@facebook.com 1
aliraza_23@hotmail.com 1
NO_EMAIL 157637
moinmehmood1@hotmail.co.uk 1
xlab.industry@gmail.com 1
Zebphoto@gmail.com 1
twitter@sammelloww...teamfollowback 1
nik.gray@rocketmail.com 1
marcbonanni@rcn.com 1
frazzlesticks@hotmail.co.uk 1
url(//badges.instagram.com/static/images/ig-badge-sprite-48@2x.png); 1
Williamlovebird@gmail.com 1
Armanilucas@live.com 1
cr_af@inboxalias.com 1
leederby2003@yahoo.com 1
Nathaniel-Bigboy@hotmail.com 1
Usmanas200@yahoo.co.uk 1
emal:camorobert@gmail.com 1
NineT3@outlook.com 1
jordon94@hotmail.co.uk 1
info@sa-management.co.uk.. 1
beniecosta@live.co.uk 1
richard.baba@hushmail.com 1
domdb91@gmail.com 1
admin@kissfoods.co.uk 1
robthetrainer@hotmail.co.uk 1
teenagers.tee123@email.com.on 1
ceazar121@gmail.com 1
eddy_ball@hotmail.co.uk 1
mj41799@gateworld.net 1
afc-14@hotmail.com 1
meabotalal@hotmail.com 1
jordansebastianshaw@gmail.com 1
caza_101@hotmail.co.uk 1
aldi-manuele@hotmail.com 1
*$$$$$$$$$$$$,,,____*$$$$$$$$$$$$$*_@@_*$$$$$$$$$$$$$___,,*$$$$$$$$$$$$$__.@.__*$$$$$$$$$$$$$,,_,,*___*$$$$$$$$$$$___*___*$$$$$$$$$$*__ 1
samjohnston7@hotmail.com 1
james_glynn@hotmail.co.uk 1
slicksuave@yahoo.co.uk 1
getmanagementuk@gmail.com 1
music@sohosongs.com 1
Adambradnack@hotmail.co.uk 1
wmeekings75@gmail.com 1
edb@hotmail.co.uk 1
chibps.p18@gmail.com. 1
james-brown94@hotmail.co.uk 1
tomwarwick1@hotmail.co.uk 1
www.fishheadhats@gmail.com. 1
R33f20@gmail.com|Music: 1
michaelblenman@googlemail.com 1
..amerikada@hotmail.com 1
djviciousdc@gmail.com 1
chris@ifitlondon.com 1
jamesbencik@aol.com 1
StevenHernandez.TrapandBass@Gmail.com 1


==> fig/bio/male_urls.txt <==
http://instagram.com/kristiannyholm 1
http://www.facebook.com/pages/Jay-Postones/126034807455320?ref=ts 1
http://instagram.com/p/vE0EbQIVjH/ 1
http://www.youtube.com/user/Brendanpol24.. 1
http://www.sohosongs.com 1
http://soundcloud.com/avd 1
http://m.soundcloud.com/officialuturnmusic/goin-up-demo/recommended 1
http://instagram.com/saulbarrios 1
http://facebook.com/foreverflyyphoto 1
http://www.myspace.com/armanilucasuk 1
http://laaace.tumblr.com/ 1
http://easyride.tumblr.com 1
http://www.naproduction.co.uk 2
http://www.namebawany.co.uk 1
http://soundcloud.com/fndty 1
http://www.mjbenzon.com 1
http://2020hindsight.wordpress.com/ 1
http://www.youtube.com/watch?v=5kWFGTH8K5g 1
http://video.mpora.com/watch/RhVyF6kL1/ 1
http://facebook.com/kristian.porcelli 1
http://mbites.com/contact 1
http://twitter.com/martinezbeats 1
http://godsandheroesofclassicalmyths.weebly.com/classical-blog.html 1
http://www.formspring.me/account/inbox?welcome=1&q=814764197 1
http://www.soundcloud.com/sonny-side-up 1
http://lewismirrett.tumblr.com/ 1
http://jimashley.co.uk 1
http://soundcloud.com/shatter-box 1
http://www.facebook.com/pages/Loose-Lips/168928786499018 1
http://www.thepowerof10.info/athletes/profile.aspx?athleteid=73954) 2
http://m.youtube.com/watch?v=WjJFZ7JZPUc 1
http://hilarious-consequences.blogspot.com/ 1
http://www.dbphotography.co.uk 1
http://www.youtube.com/watch?v=_bP48M2BEs0 1
http://www.youtube.com/v/SgM3r8xKfGE?fs=1&amp;hl=pt_BR"></param><param 1
http://rikeatsldn.tumblr.com/ 1
http://jonathanmahaut.fr 1
http://4-8-15-15-23-42.tumblr.com/ 1
http://soundcloud.com/audiodanger 1
http://www.amazon.com/gp/aw/d/1432786539 1
http://www.facebook.com/ext/share.php?sid=38322215115&h=pR_YD&u=joaMF 1
http://colesy86.wordpress.com/ 1
http://silversnipe.tumblr.com/ 1
http://bit.ly/1DD1mof). 1
http://www.myspace.com/giveupallhope 1
http://youtu.be/YkiR1KjIw7k 1
http://www.chidice.nl 1
http://www.youtube.com/watch?v=-0cJBe2eTk0&sns=em 1
http://jonmayne.blogspot.com 1
http://soundcloud.com/tea-hole 1
http://www.faseehshams.com 1
http://soundcloud.com/drmacoffee 1
http://anthonyclarkson.bandcamp.com/album/road-less-traveledIntergalactic 1
http://facebook.com/catsandcriminals 1
http://www.meetup.com/The-London-Entrepreneurial-Meet/ 1
http://www.youtube.com/watch?v=CVsN5Q-xi8g&feature=related 1
http://youtu.be/63jeXRx1HU8 1
http://www.wix.com/bepphotography/current 1
http://goo.gl/8w5fRm 1
http://soundcloud.com/liam23/sets/liams-house-sessions 1
http://theframe25.tumblr.com/ 1
http://www.behance.net/kenzokenzo 1
http://widget.stagram.com/in/hungrygerm/?s=100&w=6&h=3&b=1&p=5" 1
http://www.youtube.com/watch?v=4HR5uSQGgu4&feature=share 1
http://www.youtube.com/user/emrahcebeci 1
http://youtu.be/PLzVbz2HHzo 1
http://dylancanova.blogspot.com 1
http://www.YouTube.com/jussincred 1
http://www.youtube.com/watch?v=to8o72a8hAg 1
http://www.myspace.com/qcontrol 1
http://www.facebook.com/BangingItHarder 1
http://typelogic.com/entp.htmlThe 1
http://hypem.com/faboulous 1
http://twitter.com/postbolivian 1
http://www.youtube.com/watch?v=XYyMBO3v9Gg 1
http://twitter.com/fraserbowles 1
http://twitter.com/freedimensional 1
http://www.twofreshproductions.com 1
http://www.formspring.me/An7ony 1
http://twitter.com/_JamesClarke_ 1
http://vimeo.com/m/42803196 1
http://wald-einsam-keit.tumblr.com 1
http://m.soundcloud.com/ellispalmeruk/movement-prod-matthew-sewell 1
http://bcrownclothing.con 1
http://www.flickr.com/photos/jeanha124 1
http://m.imdb.com/name/nm4874451/ 1
http://youtu.be/_mHRjSBGouw 1
http://www.facebook.com/RhythmNBase 1
http://legallyshot.blogspot.com/. 1
http://www.facebook.com/marchonrome?ref=ts 1
http://twitter.com/charmz_ahmed 1
http://www.youtube.com/watch?v=cEZ11Odih2g 1
http://psychedecadence.tumblr.com 1
http://bookof2010.wordpress.com/ 1
http://www.bryceloganphotography.com/ 1
http://instagram.com/whatdechuck 1
http://formspring.me/mlewis29 1
http://www.facebook.com/djfarhansynergy 1
http://www.flickr.com/photos/angusgriffin/ 1
http://www.telegraph.co.uk/culture/culturevideo/filmvideo/cinema-trailers/10429647/Anchorman-2-Ron-Burgundy-gives-spending-advice-in-latest-trailer.html 1
http://youtube.com/letshateboss 1
http://augmentation.photodeck.com/m/ 1
http://www.facebook.com/chunkz.cgm 1
http://twitter.com/urbanprojectz 1
http://t.co/5Wxdbr7 1
http://soundcloud.com/atommhd 1
http://bottondrawer.tumblr.com/ 1
http://anotherdavidrichardson.tumblr.com 1
http://www.nedkandimusic.moonfruit.com/ 1
http://m.youtube.com/watch?v=cU-eAzNp5Hw 1
http://www.flickr.com/photos/65700228@N03/ 1
http://rod-cone.tumblr.com/ 1
http://littlewing8953.tumblr.com/ 1
http://www.myspace.com\outbrow 1
http://CostaLikeTheCoffee.tumblr.com 1
http://www.amazon.co.uk/Life-Transformation-JP-TI/dp/0992978106/ref=cm_sw_em_r_awd_nrPWtb156RE8Z_tt 1
http://formspring.me/Charlie53 1
http://squach.blogspot.com 1
http://www.youtube.com/watch?v=NBF_SnBqI5w&feature=relmfu 1
http://www.youtube.com/watch?v=-oCPAO3bp4Q 1
http://doublingyoursummermoney.blogspot.com/ 1
http://instagram.com/shyanehayes?ref=badge" 1
http://www.flawlessnyc.com 1
http://www.lmiphotography.co.uk/Cricket 1
http://www.twitter.com/adeeldar 1
http://www.last.fm/user/k-mo7 1
http://www.last.fm/user/VK007. 1
http://slicknfresh.co.uk/2010/06/mix-download-dj-masha-mash-n-bangers-vol-1/........ 1
http://feministstevebuscemi.tumblr.com/ 1
http://twitter.com/#!/Chris_Button 1
http://youtu.be/JuqtrD6fN5I 1
http://vimeo.com/17650206 1
http://www.youtube.com/watch?v=p6u28fTnPfc&feature=related 1
http://isavedlatin.bandcamp.com/music 1
http://levittownnow.com/2013/08/16alleged-burglar-stopped-by-homeowner-faces-drug-charges/ 1
http://www.etaphiotas.org/ 1
http://davidweinholtzart.com 1
http://black-x-gypsy.tumblr.com 1
http://jamesonandherb.tumblr.com/ 1
http://m.soundcloud.com/rian-hamzah 1
http://www.youtube.com/watch?v=FjYymAVuO0E 1
http://twitter.com/chrisrowe24 1
http://www.facebook.com/pages/5am-Takeaway/171396632903307IM 1
http://eclecticpicnic.tumblr.com 1
http://soundcloud.com/breaklaw 1
http://www.facebook.com/home.php?filter=lf#/pages/Bonafide-Crew/198637976602?ref=ts 1
http://www.briancharlesart.com 1
http://twitter.com/George_Oram 1
http://youtu.be/sONz4vE1dyc?t=1m53s 1
http://twitter.com/ItsElijahRyan 1
http://www.myspace.com/themonolithfuzz 1
http://be.net/typogravity 1
http://guddaflexmob.tumblr.com 1
http://movieman1790.livejournal.com/ 1
http://www.benjaminedwinslinger.co.uk/6"3 1
http://www.youtube.com/watch?v=oiFTXckh0zU 1
http://www.ferierphotography.com/ 1
http://onelifetaketwo.blogspot.com. 1
http://youtu.be/_6aclIP3ezU 1
http://mundodemateo.tumblr.com/ 1
http://www.soundcloud.com/darko-v 1
http://iamza.ch) 1
http://www.mattpreis.com 1
http://www.facebook.com/bcharlesjohnsonphoto 1
http://fellow-wack-black. 1
http://instagram.com/fabiozambon 1
http://jamesmsama.com/2013/11/06/10-ways-to-know-youre-dating-a-real-man/ 1
http://facebook.com/brooksthedeejay 1
http://twitter.com/michaelgoetz 1
http://www.youtube.com/watch?v=47xd5FVJAWk&feature=related 1
http://instagram.com/eddkerton 1
http://www.flickr.com/photos/joeborges 1
http://www.starnow.co.uk/bradleymiller2 1
http://m.soundcloud.com/dam1on 1
http://youtu.be/uKELJTLySyM 1
http://audiowhores.bandcamp.com 1
http://www.voltairediamonds.ie 1
http://twitter.com/#!/iiBeJoeJoe 1
http://www.youtube.com/watch?v=rjGG2ZRwdGo 1
http://www.orkut.com/Main#Community.aspx?cmm=40995807 1
http://cargocollective.com/d_dreg 1
http://loveyourfetish.tumblr.com 1
http://jim-bo-box.tumblr.com/ 1
http://formspring.me/99limbu 1
http://www.thumbtack.com/profile/services/Ii011frmp5owDw/ 1
http://www.hackneyempire.co.uk/3788/shows/new-adventures-choreographer-award-showcase.html 1
http://m.mlssoccer.com/superdraft/2013/news/article/2013/01/16/superdraft-top-10-right-backs 1
http://m.soundcloud.com/jhwuk 1
http://www.flickr.com/photos/alexsteckman/ 1
http://youtu.be/93TOhtnsBXk 1
http://xposedminds.tumblr.com/ 1
http://www.zieymusic.com 1
http://www.facebook.com/profile.php?id=1076891964&v=app_2309869772#!/pages/To-Whom-It-May-Concern/121248547897937?ref=mf 1
http://www.formspring.me/willis123456789 1
http://howtoloseaguyinonetinder.tumblr.com/page/2 1
http://www.youtube.com/watch?v=c_HrTgzXK_U 1
http://www.ic-movement.com 1
http://thejackbiggs.tumblr.com 1
http://m.youtube.com/watch?v=NjQhHEeRUkA 1
http://myspace.com/markwilkinsonuk 1
http://Instagram.com/seancarpenter 1
http://m.imdb.com/name/nm6628510/ 1
http://twitter.com/HeyConnorMonroe 1
http://www.flickr.com/photos/oecken 1
http://streetwiselive.com 1
http://joeysav.tumblr.com/ 1
http://twitter.com/EEdgcombe 1
http://i.imgur.com/BVlKB.gif?queenzors 1
http://elitedaily.com/dating/15-ways-put-end-dating-game/598201/ 1
http://www.strava.com/athletes/chezwheels 1
http://youtu.be/knEhR167nbE 1
http://awjc.wordpress.com 1
http://m.soundcloud.com/speaker-heads 1
http://instagram.com/eddrobertson 1
http://www.newmoneyrecordings.com 1
http://twitter.com/osca_j 1
http://www.twitter.com/martinlukebrown 1
http://soundcloud.com/mkandydj/mkandydj 1
http://www.facebook.com/BlizzardBarth 1
http://www.goherbalife.com/painandgain/en-US 1
http://flip.it/OhZeL 1
http://youtu.be/FU5idLzGSsQ 1
http://youtu.be/0bomkgXeDkE 1
http://www.youtube.com/nakedtyrant 1
http://soundcloud.com/magnusmathisen 1
http://www.facebook.com/joseph.russell.dj#!/pages/Joseph-Russell/131508163567265?ref=mf 1
http://soundcloud.com/pommerz 1
http://www.flickr.com/photos/mediaflema/ 1
http://Facebook.com/jhon.gia.9 1
http://www.youtube.com/watch?v=0gth81AUCqw 1
http://celesteprize.com/member/idu:65172/Photographer 1
http://www.youtube.com/KvonComedy 1
http://soundcloud.com/rotistep/melancholy. 1
http://soundcloud.com/salemdj 1
http://www.jimmyfundwalk.org/2014/ichiro 1
http://ocean.si.edu/ocean-videos/claws-out-fiddler-crabs-do-battle 1
http://hosting.gmodules.com/ig/gadgets/file/112581010116074801021/hamster.swf 1
http://www.formspring.me/clutch31596 1
http://m.soundcloud.com/briii_iii 1
http://www.charliewhatley.com/ 1
http://www.tuckermax.com/ 1
http://youtu.be/WibmcsEGLKo 1
http://www.youtube.com/watch?v=hKWmFWRVLlU 1
http://teamassignment.com 1
http://stevenquinn.wordpress.com/ 1
http://firewick.deviantart.com/ 1
http://www.clublaugh.com/es-items/712.swf 1
NO_URL 157413
http://i128.photobucket.com/albums/p192/crazyalbo/1-2.jpg" 1
http://fumpf.tumblr.com 1
http://www.galinskyplace.com 1
http://31.media.tumblr.com/tumblr_lpir9vqbxE1qdnjbqo1_500.gif 1
http://www.youtube.com/watch?v=EG-lQ-BQdrs 1
http://youtu.be/D7pkRSKWRxs 1
http://apps.facebook.com/mobwars/mob/do. 1
http://instagram.com/jackrobi 1
http://soundcloud.com/deadtribe 1
http://soundcloud.com/isaac-basker 1
http://www.mandatory.com/2014/09/03/some-guy-recreated-a-bunch-of-female-tinder-pics-and-theyre-glo/ 1
http://shluffy04.tumblr.com/ 1
http://twitter.com/Geffres 1
http://soundcloud.com/d_beat_dealer 1
http://www.facebook.com/MatthewJamesO 1
http://soundcloud.com/persia-1 1
http://soundcloud.com/stratocasterik 1
http://njpc.it 1
http://www.facebook.com/garrisonreish 1
http://www.charlieinman.com 1
http://www.last.fm/user/GrantBEAM91 1
http://www.youtube.com/watch?v=F3gdBT28Bok&feature=related 1
http://m.soundcloud.com/andycwinter/jungalist-posse-mix-2009-pt1 1
http://www.kayzar.co.uk 1
http://www.carljohnston.co.uk 1
http://twitter.com/DiscipleKev 1
http://www.youtube.com 1
http://www.cff.org/Great_Strides/dsp_DonationPage.cfm?walkid=7741&idUser=430836 1
http://www.rokerronseaangling.co.uk/content.php 1
http://www.housemedicineshop. 1
http://0ccupiedd.tumblr.com 1
http://www.youtube.com/watch?v=Rkrdmf7GzKg 1
http://www.alexmasi.com 1
http://m.youtube.com/watch?v=224E-VtB4k4 1
http://soundcloud.com/energy-star 1
http://www.brianmcconnellmusic.com 1
http://richietalboy.com/ 1
http://antoinefitnessmodel.blogspot.co.uk 1
http://thedecorum.com 1
http://heithel.tumblr.com/ 2
http://www.formspring.me/sebbb123 1
http://www.youtube.com/watch?v=j4G1L8lV6LQ 1
http://www.facebook.com/THESWEETKILL 1
http://www.youtube.com/micheleolivierimusic 1
http://twitter.com/sheridandemyers 1
http://jamiesjournal.tumblr.com/ 1
http://jonhay.co.uk 1
http://www.okcupid.com/profile/beyondgraysky 1
http://youtu.be/_dIefcpiC6s 1
http://digs.by/91YhSX 1
http://bleacherreport.com/users/88810-wesley-kaminsky 1
http://www.sokol.smugmug.com/ 1
http://www.youtube.com/Shyaporn 1
http://twitter.com/DoogiFranchise 1
http://www.meetup.com/weareallonebeing/events/208430012/?a=ea1_grp&rv=ea1&_af_eid=208430012&_af=event 1
http://www.formspring.me/socrcbb23 1
http://www.youtube.com/watch?feature=player_embedded&v=ZaFDIeVof50 1
http://m.youtube.com/watch?v=QetvK6ldl2s 1
http://soundcloud.com/djhiero 1
http://9gag.com/gag/aRQGZ1Q 1
http://CLLInteractive.com 1
http://www.abrahamesparza.com/ 1
http://soundcloud.com/dj-quicksand 1
http://yellofootbottom.blogspot.com/ 1
http://flickr.com/photos/danhehuh 1
http://www.chicago-scene.com/images/PhotoAlbums/2011/05/11-Joffrey%20Ballet%27s%20Rising%20Stars%20Affinity%20Night/joffrey_ballet_051111-217.jpg?sms_ss=facebook&at_xt=4dcfb0610b1a88ff%2C0 1
http://vimeo.com/m/70198140 1
http://www.facebook.com/ProgressionAvT 1
http://xkcd.com/386/ 1
http://www.flickr.com/photos/darrylhubble 1
http://bc-records.bandcamp.com/album/just-land 1
http://www.kylemumford.com/ 1
http://www.youtube.com/user/Vavona 1
http://i266.photobucket.com/albums/ii251/bigdan24567/champion.gif 1
http://www.loganharper.net/ 1
http://stefanoblack.com 1
http://www.stormtrooperforhire.co.uk 1
http://vortex-ch.blogspot.com/ 1
http://youtube.com/user/haydenbrenen 1
http://twitter.com/kingralphy 1
http://www.youtube.com/user/supersteeb1 1
http://twitter.com/MissRavenSymone 1
http://theportfoliomusic.com/portfolio/blinkie 1
http://m.facebook.com/home.php?__user=761759347#!/shane.oshea.923?__user=761759347 1
http://youtu.be/4b7soIzHcKc 1
http://instagram.com/teddyjosee 1
http://www.fernandoaugusto.co.uk/ 1
http://www.DJBrianK.com)Professional, 1
http://www.noradsanta.org/en/index.html 1
http://rivals100.rivals.com/viewrank.asp?ra_key=2204&Year=2009 1
http://www.instagram.com/zerolibra 1
http://losoym.tumblr.com/ 1
http://dvdrchrds.com 1
http://youtu.be/c6Bkr_udado 1
http://platform.twitter.com/widgets.js" 2
http://www.yale.edu/macmillan/globaljustice/chen.html 1
http://soundcloud.com/heavytalk 1
http://www.urbandictionary.com/define.php?term=carlos 1
http://whatisacompoundwithoutaelement.tumblr.com/ 1
http://youtu.be/io3E8MC2_90 1
http://twitter.com/SeyiAlake 1
http://soundcloud.com/i-white-rabbit-i 1
http://twitter.com/#!/juli0v 1
http://m.soundcloud.com/hanamiuk 1
http://youtu.be/qHQWlFtSptU 1
http://www.youtube.com/watchNR=1&feature=endscreen&v=RBJrhzH7Ars 1
http://www.mikelrouse.com 1
http://www.facebook.com/pages/EastEnd-Promises/84319632972 1
http://m.soundcloud.com/sampleanswer 1
http://m.youtube.com/watch?v=x5Swa9CYgRk 1
http://www.youtube.com/mcfroze 1
http://t.co/70SeWyBg4T. 1
http://twitter.com/#!/InfiniteBrush 1
http://www.formspring.me/adavie 1
http://instagram.com/me 1
http://www.youtube.com/watch?v=MaZFgJ0grdU&feature=related 1
http://tinderafterdark.tumblr.com 1
http://m.youtube.com/watch?v=cf04co8B1CU 1
http://rocan.tumblr.com 1
http://kookaburrito.com 1
http://www.myspace.com/makingofalegend">Find 1
http://ihardlyknowher.com/iamhobo 1
http://thesummerhouseweekend.com 1
http://www.facebook.com/shanechepal 1
http://www.soundcloud.com/reDifine 1
http://breakbeatsson.bandcamp 1
http://instagram.com/... 1
http://brightonthebeat.co.uk 1
http://rarelyonthefairway.wordpress.com/ 1
http://thedatereport.com/dating/attraction/dating-french/ 1
http://midtea.tumblr.com 1
http://skillathrilla.tumblr.com/ 1
http://soundcloud.com/funnylookingkid/ 1
http://kencore.tumblr.com 1
http://dnbshare.com/download/HarryBizzle-Dman_Savageman091110.mp3.html 1
http://youtu.be/OOQCLQ7pRts 1


==> fig/likes/likes.dat <==
Type  Male Female
male-stock-1 10625 32665
male-stock-2 10632 33911
male-stock-3 10520 32735
male-no-pic 11412 36283
male-account-disabled 2 71205
male-real-1pic 18282 68158
male-real-3pic 18131 61805
female-stock-1 6335 296
female-stock-2 10071 479
female-stock-3 5376 276
female-no-pic 9078 476
female-account-disabled 10526 0
female-real-1pic 8922 415
female-real-3pic 32555 1475


==> fig/match-timeline/female-real-1pic.txt <==
0 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
1 0
10 0
10 0
10 0
10 0
10 0
10 0
10 0
10 0
10 0
10 0
24 0
24 0
24 0
24 0
24 0
24 0
24 0
24 0
24 0
24 0
24 0
36 0
36 0
36 0
36 0
36 0
36 0
36 0
36 0
36 0
36 0
36 0
46 0
46 0
46 0
46 0
46 0
46 0
46 0
46 0
46 0
46 0
60 0
60 1
60 1
60 1
60 1
60 1
60 1
60 1
60 1
60 1
60 1
60 1
72 1
72 1
72 1
72 1
72 1
72 1
72 1
72 1
72 1
72 1
84 1
84 1
84 1
84 1
84 1
84 1
84 1
84 1
84 1
84 1
84 1
94 1
94 1
94 1
94 1
94 1
94 1
94 1
94 1
94 1
94 1
94 1
105 1
105 1
105 1
105 1
105 1
105 1
105 1
105 1
105 1
105 1
105 1
117 1
117 1
117 1
117 1
117 1
117 2
117 2
117 2
117 2
117 2
117 2
117 2
131 2
131 2
131 2
131 2
131 2
131 2
131 2
131 2
131 2
131 2
141 2
141 2
141 2
141 2
141 2
141 2
141 2
141 2
141 3
141 3
141 3
153 3
153 3
153 3
153 3
153 3
153 3
153 3
153 3
153 3
153 3
167 3
167 3
167 3
167 3
167 3
167 3
167 3
167 3
167 3
167 3
167 3
180 3
180 3
180 3
180 3
180 3
180 3
180 3
180 3
180 3
180 3
180 3
190 3
190 3
190 3
190 3
190 3
190 3
190 3
190 3
190 3
200 3
200 3
200 3
200 3
200 3
200 3
200 3
200 3
200 3
200 3
200 3
211 3
211 3
211 3
211 3
211 3
211 3
211 3
211 3
211 3
211 3
211 3
226 3
226 3
226 3
226 3
226 3
226 3
226 3
226 3
226 3
226 3
226 3
236 3
236 3
236 3
236 3
236 3
236 3
236 3
236 3
236 3
236 3
236 3
250 3
250 3
250 3
250 3
250 3
250 3
250 3
250 3
250 3
250 3
250 3
266 3
266 4
266 4
266 4
266 4
266 4
266 4
266 4
266 4
266 4
266 4
266 4
282 4
282 4
282 4
282 4
282 4
282 4
282 4
282 4
282 4
297 4
297 4
297 4
297 4
297 4
297 4
297 4
297 4
297 4
306 4
306 4
306 4
306 4
306 4
306 4
306 4
306 4
306 4
306 4
319 4
319 4
319 4
319 4
319 4
319 4
319 4
319 4
319 4
319 4
319 4
319 4
331 5
331 5
331 5
331 5
331 5
331 5
331 5
331 5
331 5
331 5
331 5
343 6
343 6
343 6
343 6
343 6
343 6
343 6
343 6
343 6
343 6
343 6
356 6
356 6
356 6
356 6
356 6
356 6
356 6
356 6
356 6
356 6
356 6
1202 6
1202 6
1202 6
1202 6
1202 6
1202 6
1202 6
1202 6
1202 6
1202 6
1202 7
1202 8
1251 8
1251 8
1251 8
1251 8
1251 8
1251 8
1251 8
1251 8
1251 8
1251 9
1278 9
1278 9
1278 9
1278 9
1278 9
1278 9
1278 9
1278 9
1278 9
1278 9
1307 9
1307 9
1307 9
1307 9
1307 9
1307 9
1307 9
1307 9
1307 9
1307 9
1333 10
1333 10
1333 10
1333 10
1333 10
1333 10
1333 10
1333 10
1333 10
1333 10
1333 10
1359 10
1359 10
1359 10
1359 10
1359 11
1359 11
1359 11
1359 11
1359 11
1359 11
1359 11
1359 11
1385 11
1385 11
1385 11
1385 11
1385 11
1385 11
1385 11
1385 11
1385 11
1385 11
1412 11
1412 11
1412 11
1412 11
1412 11
1412 11
1412 11
1412 11
1412 11
1412 11
1412 11
1432 11
1432 11
1432 11
1432 11
1432 11
1432 11
1432 11
1432 11
1432 11
1432 11
1432 11
1444 11
1444 12
1444 13
1444 14
1444 15
1444 16
1444 17
1444 18
1444 19
1444 20
1444 21
1444 22
1444 23
1444 24
1444 25
1444 26
1444 27
1444 28
1444 29
1444 30
1444 31
1444 32
1444 33
1444 34
1444 35
1444 36
1444 37
1444 38
1444 39
1444 40
1444 41
1444 42
1444 43
1444 44
1444 45
1444 46
1444 47
1444 48
1444 49
1444 50
1444 51
1444 52
1444 53
1444 54
1444 55
1444 56
1444 57
1444 58
1444 59
1444 60
1444 61
1444 62
1444 63
1444 64
1444 65
1444 66
1444 67
1444 68
1444 69
1444 70
1444 71
1444 72
1444 73
1444 74
1444 75
1444 76
1444 77
1444 78
1444 79
1444 80
1444 81
1444 82
1444 83
1444 84
1444 85
1444 86
1444 87
1444 88
1444 89
1444 90
1444 91
1444 92
1444 93
1444 94
1444 95
1444 96
1444 97
1444 98
1444 99
1444 100
1444 101
1444 102
1444 103
1444 104
1444 105
1444 106
1444 107
1444 108
1444 109
1444 110
1444 111
1444 112
1444 113
1444 114
1444 115
1444 116
1444 117
1444 118
1444 119
1444 120
1444 121
1444 122
1444 123
1444 124
1444 125
1444 126
1444 127
1444 128
1444 129
1444 130
1444 131
1444 132
1444 133
1444 134
1451 135
1451 135
1451 135
1451 136
1451 136
1451 136
1451 136
1451 136
1451 136
1451 136
1451 137
1451 137
1451 137
1451 138
1466 138
1466 138
1466 138
1466 138
1466 138
1466 138
1466 138
1466 138
1466 138
1466 138
1466 138
1476 138
1476 138
1476 138
1476 138
1476 138
1476 138
1476 138
1476 138
1476 138
1485 138
1485 138
1485 138
1485 138
1485 138
1485 138
1485 138
1485 138
1485 138
1485 139
1485 139
1485 139
1497 139
1497 139
1497 139
1497 139
1497 139
1497 139
1497 140
1497 141
1497 141
1497 141
1497 141
1497 141
1497 141
1511 141
1511 141
1511 141
1511 141
1511 141
1511 141
1511 141
1511 142
1511 142
1511 142
1511 142
1521 142
1521 142
1521 142
1521 142
1521 142
1521 142
1521 142
1521 142
1521 142
1521 142
1531 142
1531 142
1531 142
1531 142
1531 142
1531 142
1531 142
1531 142
1531 143
1531 144
1531 144
1531 144
1531 144
1544 144
1544 144
1544 145
1544 145
1544 145
1544 145
1544 145
1544 145
1544 145
1544 146
1544 146
1544 146
1544 147
1544 147
1559 147
1559 147
1559 147
1559 147
1559 148
1559 149
1559 149
1559 150
1559 150
1559 150
1559 150
1559 151
1559 151
1559 151
1559 151
1575 151
1575 151
1575 151
1575 151
1575 151
1575 151
1575 151
1575 151
1575 151
1575 151
1575 151
1585 151
1585 151
1585 151
1585 151
1585 151
1585 151
1585 151
1585 151
1585 152
1585 152
1585 152
1597 152
1597 152
1597 152
1597 152
1597 152
1597 152
1597 152
1597 152
1597 152
1597 152
1597 152
1607 152
1607 152
1607 152
1607 152
1607 152
1607 152
1607 152
1607 152
1607 152
1607 152
1607 152
1617 152
1617 152
1617 152
1617 152
1617 152
1617 152
1617 152
1617 152
1617 152
1617 152
1617 152
1627 152
1627 152
1627 152
1627 152
1627 153
1627 153
1627 154
1627 154
1627 154
1627 154
1627 154
1627 154
1627 154
1640 154
1640 154
1640 154
1640 154
1640 154
1640 154
1640 154
1640 154
1640 155
1640 155
1640 155
1640 155
1651 155
1651 155
1651 155
1651 155
1651 155
1651 156
1651 156
1651 156
1651 156
1651 156
1651 156
1668 156
1668 156
1668 156
1668 156
1668 157
1668 158
1668 158
1668 158
1668 158
1668 158
1668 159
1668 159
1668 159
1668 159
1689 159
1689 160
1689 160
1689 160
1689 160
1689 160
1689 160
1689 160
1689 160
1689 161
1689 161
1689 161
1689 162
1689 162
1704 162
1704 162
1704 162
1704 163
1704 163
1704 164
1704 164
1704 164
1704 164
1704 165
1704 165
1704 165
1704 165
1704 165
1704 165
1721 166
1721 166
1721 167
1721 167
1721 167
1721 167
1721 168
1721 169
1721 169
1721 169
1721 169
1721 169
1721 170
1721 170
1721 170
1738 170
1738 170
1738 170
1738 171
1738 171
1738 171
1738 171
1738 171
1738 172
1738 172
1738 172
1738 172
1738 172
1751 172
1751 172
1751 172
1751 172
1751 173
1751 173
1751 173
1751 173
1751 173
1751 173
1751 173
1751 173
1764 173
1764 174
1764 174
1764 174
1764 174
1764 174
1764 174
1764 174
1764 174
1764 174
1764 174
1764 174
1776 174
1776 174
1776 174
1776 174
1776 174
1776 174
1776 174
1776 174
1776 174
1776 174
1776 174
1776 174
1789 175
1789 175
1789 175
1789 175
1789 175
1789 176
1789 176
1789 176
1789 176
1789 176
1789 176
1789 177
1789 177
1804 177
1804 177
1804 177
1804 177
1804 177
1804 177
1804 177
1804 177
1804 177
1804 177
1804 177
1815 177
1815 177
1815 177
1815 177
1815 177
1815 177
1815 177
1815 177
1815 177
1815 178
1815 178
1815 179
1815 180
1830 180
1830 180
1830 180
1830 180
1830 180
1830 180
1830 180
1830 180
1830 180
1830 181
1830 182
1830 183
1830 183
1830 183
1845 183
1845 183
1845 183
1845 183
1845 183
1845 183
1845 183
1845 183
1845 183
1845 183
1845 183
1855 183
1855 183
1855 183
1855 183
1855 183
1855 183
1855 183
1855 183
1855 183
1855 183
1865 183
1865 183
1865 183
1865 183
1865 183
1865 183
1865 183
1865 183
1865 184
1865 184
1865 184
1865 184
1877 184
1877 184
1877 185
1877 185
1877 185
1877 185
1877 185
1877 185
1877 185
1877 185
1877 185
1877 185
1890 185
1890 185
1890 186
1890 186
1890 186
1890 186
1890 186
1890 186
1890 186
1890 186
1890 186
1890 186
1902 186
1902 186
1902 186
1902 186
1902 187
1902 187
1902 187
1902 188
1902 188
1902 188
1902 188
1902 188
1902 188
1902 188
1917 189
1917 189
1917 189
1917 189
1917 189
1917 189
1917 189
1917 189
1917 189
1917 189
1917 189
1927 189
1927 189
1927 189
1927 189
1927 189
1927 189
1927 189
1927 189
1927 189
1927 189
1938 189
1938 189
1938 190
1938 190
1938 190
1938 190
1938 190
1938 190
1938 190
1938 190
1938 190
1938 190
1949 190
1949 190
1949 190
1949 190
1949 190
1949 190
1949 190
1949 191
1949 191
1949 191
1949 191
1949 191
1960 191
1960 191
1960 191
1960 191
1960 191
1960 191
1960 192
1960 192
1960 192
1960 192
1960 192
1960 192
1972 192
1972 192
1972 192
1972 192
1972 192
1972 192
1972 192
1972 192
1972 192
1972 192
1972 192
1982 192
1982 193
1982 193
1982 193
1982 193
1982 193
1982 193
1982 193
1982 193
1982 193
1982 193
1982 193
1994 193
1994 194
1994 194
1994 194
1994 194
1994 194
1994 194
1994 194
1994 194
1994 194
1994 194
1994 194
2005 194
2005 194
2005 194
2005 194
2005 194
2005 194
2005 194
2005 194
2005 194
2005 194
2005 194
2015 194
2015 194
2015 194
2015 194
2015 194
2015 194
2015 194
2015 194
2015 194
2015 195
2015 195
2015 195
2026 195
2026 195
2026 195
2026 195
2026 195
2026 195
2026 195
2026 195
2026 195
2026 195
2026 196
2026 196
2038 196
2038 196
2038 196
2038 196
2038 196
2038 196
2038 196
2038 196
2038 196
2038 196
2038 196
2048 196
2048 196
2048 196
2048 196
2048 196
2048 196
2048 196
2048 196
2048 196
2048 196
2056 196
2056 197
2061 198
2061 198
2061 198
2061 198
2061 198
2061 198
2061 198
2061 198
2061 198
2061 199
2061 199
2061 199
2073 199
2073 199
2073 200
2073 200
2073 200
2073 200
2073 201
2073 202
2073 202
2073 202
2073 202
2073 202
2073 202
2073 202
2089 202
2089 202
2089 202
2089 202
2089 202
2089 202
2089 202
2089 202
2089 202
2089 202
2089 202
2099 202
2099 202
2099 202
2099 202
2099 202
2099 202
2099 202
2099 203
2099 203
2099 203
2099 203
2099 204
2099 204
2116 204
2116 204
2116 204
2116 205
2116 205
2116 205
2116 205
2116 205
2116 206
2116 206
2116 206
2116 206
2134 206
2134 206
2134 206
2134 206
2134 207
2134 207
2134 207
2134 207
2134 207
2134 207
2134 208
2134 208
2134 209
2148 209
2148 209
2148 209
2148 209
2148 209
2148 209
2148 209
2148 209
2148 209
2148 209
2148 209
2160 209
2160 209
2160 209
2160 209
2160 209
2160 209
2160 209
2160 209
2160 209
2160 209
2160 209
2170 209
2170 209
2170 209
2170 209
2170 209
2170 209
2170 210
2170 210
2170 210
2170 210
2170 210
2170 210
2182 210
2182 210
2182 210
2182 210
2182 210
2182 210
2182 210
2182 210
2182 210
2182 210
2182 210
2193 210
2193 210
2193 210
2193 210
2193 210
2193 210
2193 210
2193 210
2193 210
2193 210
2193 210
2203 210
2203 210
2203 210
2203 210
2203 210
2203 210
2203 210
2203 210
2203 210
2203 210
2213 210
2213 211
2213 211
2213 211
2213 211
2213 211
2213 211
2213 211
2213 211
2213 211
2213 211
2213 211
2225 211
2225 211
2225 211
2225 211
2225 211
2225 211
2225 211
2225 211
2225 211
2225 211
2225 211
2235 211
2235 211
2235 211
2235 211
2235 211
2235 211
2235 211
2235 211
2235 211
2235 211
2235 211
2235 212
2246 212
2246 212
2246 212
2246 213
2246 213
2246 213
2246 213
2246 213
2246 213
2246 213
2246 213
2246 213
2258 213
2258 213
2258 213
2258 213
2258 214
2258 214
2258 214
2258 214
2258 214
2258 214
2258 214
2258 214
2270 214
2270 214
2270 214
2270 214
2270 214
2270 214
2270 214
2270 214
2270 214
2270 215
2270 215
2270 215
2283 215
2283 215
2283 215
2283 215
2283 215
2283 215
2283 215
2283 215
2283 216
2283 216
2283 216
2283 216
2295 216
2295 216
2295 216
2295 216
2295 216
2295 216
2295 216
2295 217
2295 217
2295 217
2295 217
2295 217
2307 217
2307 217
2307 217
2307 217
2307 217
2307 217
2307 217
2307 217
2307 217
2307 217
2307 217
2317 217
2317 217
2317 217
2317 217
2317 217
2317 217
2317 217
2317 217
2317 217
2317 217
2317 217
2327 217
2327 217
2327 217
2327 217
2327 217
2327 217
2327 217
2327 217
2327 217
2327 217
2327 217
2337 217
2337 217
2337 217
2337 217
2337 217
2337 217
2337 217
2337 217
2337 217
2337 217
2337 217
2347 217
2347 217
2347 217
2347 218
2347 219
2347 219
2347 220
2347 220
2347 220
2347 220
2347 220
2347 220
2347 220
2362 220
2362 220
2362 221
2362 221
2362 221
2362 221
2362 221
2362 221
2362 221
2362 221
2362 221
2362 221
2374 221
2374 221
2374 222
2374 222
2374 222
2374 222
2374 222
2374 222
2374 223
2374 224
2374 224
2374 224
2374 224
2374 224
2390 224
2390 224
2390 224
2390 224
2390 224
2390 224
2390 224
2390 224
2390 224
2390 224
2390 224
2400 224
2400 225
2400 225
2400 225
2400 225
2400 225
2400 225
2400 225
2400 225
2400 225
2400 225
2413 225
2413 225
2413 225
2413 225
2413 225
2413 225
2413 226
2413 226
2413 226
2413 226
2413 226
2424 226
2424 226
2424 226
2424 226
2424 226
2424 226
2424 226
2424 227
2424 227
2424 227
2424 227
2424 227
2424 227
2437 228
2437 228
2437 228
2437 228
2437 228
2437 228
2437 228
2437 229
2437 229
2437 229
2437 229
2449 229
2449 229
2449 229
2449 229
2449 229
2449 229
2449 229
2449 229
2449 229
2449 229
2449 230
2449 230
2461 230
2461 230
2461 230
2461 230
2461 230
2461 230
2461 231
2461 231
2461 231
2461 231
2461 231
2461 231
2474 231
2474 231
2474 231
2474 231
2474 231
2474 231
2474 231
2474 231
2474 231
2474 231
2485 231
2485 231
2485 232
2485 232
2485 232
2485 232
2485 232
2485 232
2485 232
2485 232
2485 232
2485 232
2497 232
2497 232
2497 232
2497 232
2497 232
2497 232
2497 233
2497 233
2497 233
2497 233
2497 233
2497 233
2511 233
2511 233
2511 233
2511 233
2511 233
2511 233
2511 233
2511 233
2511 233
2511 233
2511 233
2522 233
2522 233
2522 233
2522 233
2522 233
2522 233
2522 233
2522 233
2522 233
2522 233
2522 234
2522 234
2534 234
2534 234
2534 235
2534 235
2534 235
2534 235
2534 235
2534 235
2534 236
2534 236
2534 236
2534 236
2534 236
2534 237
2549 237
2549 237
2549 237
2549 237
2549 237
2549 237
2549 237
2549 237
2549 237
2549 237
2549 237
2559 237
2559 237
2559 237
2559 237
2559 237
2559 237
2559 237
2559 237
2559 237
2559 237
2559 238
2559 238
2571 238
2571 238
2571 238
2571 239
2571 239
2571 239
2571 239
2571 239
2571 239
2571 239
2571 239
2571 239
2583 239
2583 239
2583 239
2583 239
2583 239
2583 239
2583 240
2583 240
2583 240
2583 241
2583 241
2583 241
2583 241
2596 241
2596 241
2596 241
2596 241
2596 241
2596 241
2596 241
2596 241
2596 241
2596 241
2596 241
2606 241
2606 241
2606 241
2606 241
2606 241
2606 241
2606 241
2606 241
2606 241
2606 242
2606 242
2606 242
2606 243
2619 243
2619 243
2619 243
2619 243
2619 243
2619 243
2619 243
2619 243
2619 243
2619 243
2619 243
2629 243
2629 243
2629 243
2629 243
2629 243
2629 243
2629 243
2629 243
2629 243
2629 243
2629 243
2639 243
2639 243
2639 243
2639 243
2639 243
2639 243
2639 243
2639 243
2639 243
2639 243
2639 244
2639 244
2651 244
2651 244
2651 244
2651 244
2651 244
2651 244
2651 244
2651 244
2651 244
2651 244
2651 244
2658 244
2663 245
2663 245
2663 246
2663 246
2663 246
2663 246
2663 246
2663 246
2663 246
2663 246
2663 246
2663 246
2676 246
2676 246
2676 246
2676 246
2676 246
2676 246
2676 246
2676 246
2676 247
2676 247
2676 247
2676 247
2687 247
2687 248
2687 248
2687 248
2687 248
2687 248
2687 248
2687 248
2687 248
2687 248
2687 248
2687 248
2699 248
2699 248
2699 248
2699 249
2699 249
2699 249
2699 249
2699 250
2699 250
2699 250
2699 250
2699 250
2699 250
2714 250
2714 250
2714 250
2714 250
2714 250
2714 250
2714 250
2714 250
2714 250
2714 250
2724 250
2724 250
2724 250
2724 250
2724 250
2724 250
2724 250
2724 250
2724 251
2724 251
2724 251
2724 251
2736 251
2736 251
2736 251
2736 251
2736 251
2736 251
2736 251
2736 251
2736 251
2736 252
2736 252
2736 252
2748 252
2748 252
2748 252
2748 252
2748 253
2748 253
2748 253
2748 254
2748 254
2748 254
2748 254
2748 254
2748 254
2762 254
2762 254
2762 254
2762 254
2762 254
2762 254
2762 254
2762 254
2762 254
2762 254
2762 254
2762 255
2774 255
2774 255
2774 255
2774 255
2774 255
2774 255
2774 255
2774 255
2774 255
2774 255
2774 255
2784 255
2784 255
2784 255
2784 255
2784 255
2784 255
2784 256
2784 256
2784 256
2784 256
2784 256
2784 256
2796 256
2796 256
2796 256
2796 256
2796 256
2796 256
2796 256
2796 256
2796 257
2796 257
2796 257
2796 257
2808 257
2808 257
2808 257
2808 257
2808 257
2808 257
2808 257
2808 257
2808 257
2808 257
2808 257
2818 257
2818 257
2818 257
2818 257
2818 257
2818 257
2818 257
2818 258
2818 258
2818 258
2818 258
2818 259
2818 259
2832 259
2832 260
2832 260
2832 260
2832 260
2832 260
2832 260
2832 260
2832 260
2832 260
2832 260
2832 260
2844 260
2844 261
2844 261
2844 261
2844 261
2844 261
2844 261
2844 261
2844 261
2844 261
2844 261
2844 261
2856 261
2856 261
2856 261
2856 261
2856 261
2856 261
2856 261
2856 262
2856 262
2856 262
2856 262
2856 262
2868 262
2868 263
2868 263
2868 263
2868 263
2868 263
2868 263
2868 263
2868 263
2868 264
2868 264
2868 264
2881 264
2881 264
2881 264
2881 264
2881 264
2881 264
2881 264
2881 264
2881 264
2881 264
2881 264
2891 264
2891 264
2891 264
2891 264
2891 264
2891 264
2891 264
2891 264
2891 264
2891 264
2891 264
2901 264
2901 264
2901 265
2901 266
2901 266
2901 266
2901 266
2901 266
2901 266
2901 266
2901 267
2901 267
2901 267
2901 267
2915 267
2915 267
2915 267
2915 267
2915 267
2915 267
2915 267
2915 267
2915 267
2915 267
2915 268
2915 268
2927 268
2927 268
2927 268
2927 268
2927 269
2927 269
2927 269
2927 269
2927 269
2927 269
2927 269
2927 269
2939 269
2939 269
2939 269
2939 269
2939 269
2939 269
2939 269
2939 269
2939 269
2939 269
2949 269
2949 269
2949 269
2949 269
2949 269
2949 269
2949 269
2949 269
2949 269
2949 269
2949 269
2959 269
2959 269
2959 269
2959 269
2959 269
2959 269
2959 269
2959 269
2959 269
2959 269
2970 269
2970 269
2970 269
2970 269
2970 269
2970 269
2970 269
2970 270
2970 270
2970 270
2970 270
2970 270
2982 270
2982 270
2982 270
2982 270
2982 270
2982 271
2982 271
2982 271
2982 271
2982 271
2982 271
2982 271
2994 271
2994 271
2994 271
2994 271
2994 271
2994 271
2994 271
2994 271
2994 271
2994 271
2994 272
2994 272
3006 272
3006 272
3006 272
3006 272
3006 272
3006 272
3006 272
3006 272
3006 272
3006 272
3006 272
3016 272
3016 273
3016 273
3016 273
3016 273
3016 273
3016 273
3016 273
3016 273
3016 273
3016 273
3027 273
3027 273
3027 273
3027 273
3027 273
3027 273
3027 273
3027 274
3027 274
3027 274
3027 274
3039 274
3039 274
3039 274
3039 274
3039 274
3039 274
3039 274
3039 275
3039 275
3039 275
3039 275
3039 275
3050 275
3050 275
3050 276
3050 276
3050 276
3050 276
3050 276
3050 276
3050 276
3050 276
3050 276
3050 276
3061 276
3061 276
3061 276
3061 276
3061 276
3061 276
3061 276
3061 276
3061 276
3061 276
3071 276
3071 277
3071 277
3071 277
3071 277
3071 277
3071 277
3071 277
3071 277
3071 277
3071 277
3071 277
3082 277
3082 277
3082 277
3082 277
3082 277
3082 278
3082 278
3082 278
3082 278
3082 278
3082 278
3082 278
3094 278
3094 278
3094 278
3094 278
3094 278
3094 278
3094 278
3094 278
3094 278
3094 278
3094 278
3105 278
3105 278
3105 278
3105 278
3105 278
3105 278
3105 278
3105 278
3105 278
3105 278
3105 278
3116 278
3116 278
3116 278
3116 278
3116 278
3116 278
3116 278
3116 278
3116 278
3116 278
3116 278
3126 278
3126 278
3126 278
3126 278
3126 278
3126 278
3126 278
3126 278
3126 278
3126 279
3126 279
3126 279
3126 280
3140 280
3140 281
3140 281
3140 281
3140 281
3140 281
3140 281
3140 281
3140 281
3140 281
3140 281
3140 281
3151 281
3151 281
3151 281
3151 282
3151 282
3151 282
3151 282
3151 282
3151 282
3151 282
3151 282
3151 282
3163 282
3163 282
3163 282
3163 282
3163 282
3163 282
3163 282
3163 283
3163 283
3163 283
3163 283
3163 283
3174 283
3174 283
3174 283
3174 283
3174 283
3174 283
3174 283
3174 283
3174 283
3174 283
3174 283
3174 284
3185 284
3185 284
3185 284
3185 284
3185 284
3185 284
3185 284
3185 284
3185 284
3185 284
3185 284
3185 285
3197 285
3197 285
3197 286
3197 286
3197 286
3197 286
3197 286
3197 286
3197 286
3197 286
3197 286
3197 286
3213 286
3213 286
3213 286
3213 286
3213 286
3213 286
3213 286
3213 286
3213 286
3213 286
3213 286
3224 286
3224 286
3224 286
3224 286
3224 286
3224 286
3224 286
3224 286
3224 286
3224 286
3224 286
3224 286
3237 287
3237 287
3237 287
3237 287
3237 287
3237 287
3237 287
3237 287
3237 287
3237 287
3237 287
3237 288
3249 288
3249 288
3249 288
3249 288
3249 288
3249 288
3249 288
3249 288
3249 288
3249 289
3249 289
3249 289
3261 289
3261 290
3261 290
3261 290
3261 290
3261 290
3261 290
3261 290
3261 290
3261 290
3261 290
3261 290
3273 290
3273 290
3273 290
3273 290
3273 290
3273 290
3273 290
3273 290
3273 290
3273 290
3273 290
3283 290
3283 290
3283 290
3283 290
3283 290
3283 290
3283 290
3283 290
3283 290
3283 290
3283 290
3294 290
3294 290
3294 290
3294 290
3294 290
3294 290
3294 290
3294 290
3294 290
3294 290
3304 290
3304 290
3304 290
3304 290
3304 290
3304 290
3304 290
3304 290
3304 290
3304 290
3304 290
3316 290
3316 290
3316 290
3316 290
3316 290
3316 290
3316 290
3316 290
3316 290
3316 290
3316 290
3327 291
3327 291
3327 291
3327 291
3327 292
3327 292
3327 292
3327 292
3327 292
3327 293
3327 293
3327 293
3327 293
3340 293
3340 293
3340 293
3340 293
3340 293
3340 293
3340 293
3340 293
3340 293
3340 293
3350 293
3350 293
3350 293
3350 293
3350 293
3350 293
3350 293
3350 293
3350 293
3350 293
3350 293
3350 294
3361 294
3361 294
3361 294
3361 294
3361 294
3361 294
3361 294
3361 294
3361 294
3361 294
3361 294
3371 294
3371 294
3371 294
3371 294
3371 294
3371 294
3371 294
3371 294
3371 294
3371 294
3371 294
3383 294
3383 294
3383 294
3383 294
3383 294
3383 294
3383 294
3383 294
3383 294
3383 294
3393 294
3393 294
3393 294
3393 294
3393 294
3393 294
3393 294
3393 294
3393 294
3393 294
3393 294
3404 294
3404 294
3404 294
3404 294
3404 294
3404 294
3404 294
3404 294
3404 294
3404 294
3404 295
3404 295
3420 295
3420 295
3420 296
3420 296
3420 296
3420 296
3420 296
3420 297
3420 298
3420 298
3420 298
3420 298
3420 299
3420 299
3420 299
3436 299
3436 299
3436 299
3436 299
3436 299
3436 299
3436 299
3436 299
3436 299
3436 299
3436 299
3436 300
3449 300
3449 300
3449 300
3449 300
3449 300
3449 301
3449 301
3449 301
3449 301
3449 302
3449 302
3449 302
3449 303
3449 303
3464 303
3464 303
3464 303
3464 303
3464 303
3464 304
3464 304
3464 304
3464 304
3464 304
3464 304
3464 304
3475 304
3475 304
3475 304
3475 304
3475 304
3475 304
3475 304
3475 304
3475 304
3475 305
3475 305
3475 305
3487 305
3487 305
3487 305
3487 305
3487 306
3487 306
3487 306
3487 306
3487 306
3487 306
3487 306
3487 306
3499 306
3499 306
3499 306
3499 306
3499 306
3499 306
3499 306
3499 306
3499 306
3499 306
3499 306
3511 306
3511 306
3511 306
3511 306
3511 306
3511 306
3511 306
3511 306
3511 306
3511 307
3511 307
3511 307
3511 308
3525 308
3525 308
3525 308
3525 309
3525 309
3525 309
3525 309
3525 309
3525 309
3525 309
3525 310
3525 310
3525 310
3540 310
3540 310
3540 310
3540 310
3540 310
3540 310
3540 310
3540 310
3540 310
3540 311
3540 311
3554 311
3554 311
3554 311
3554 311
3554 311
3554 311
3554 311
3554 311
3554 312
3554 312
3554 312
3554 312
3567 312
3567 312
3567 312
3567 312
3567 312
3567 312
3567 312
3567 312
3567 312
3567 312
3567 312
3577 312
3577 312
3577 312
3577 312
3577 312
3577 312
3577 312
3577 312
3577 312
3577 312
3589 312
3589 312
3589 312
3589 312
3589 312
3589 312
3589 312
3589 312
3589 312
3589 312
3589 312
3600 312
3600 312
3600 312
3600 312
3600 312
3600 312
3600 312
3600 312
3600 312
3600 312
3600 312
3613 312
3613 313
3613 313
3613 313
3613 313
3613 313
3613 313
3613 313
3613 313
3613 313
3613 313
3613 313
3613 314
3626 314
3626 314
3626 314
3626 314
3626 314
3626 314
3626 314
3626 314
3626 314
3626 314
3636 314
3636 314
3636 314
3636 314
3636 314
3636 314
3636 314
3636 314
3636 314
3636 314
3636 314
3646 314
3646 314
3646 314
3646 315
3646 315
3646 315
3646 315
3646 315
3646 315
3646 315
3646 315
3646 315
3660 315
3660 315
3660 315
3660 315
3660 315
3660 316
3660 316
3660 316
3660 316
3660 316
3660 316
3660 316
3672 316
3672 316
3672 316
3672 316
3672 316
3672 316
3672 316
3672 316
3672 316
3672 316
3672 316
3683 316
3683 316
3683 316
3683 316
3683 316
3683 317
3683 317
3683 317
3683 317
3683 317
3683 318
3683 318
3683 318
3699 318
3699 318
3699 319
3699 319
3699 319
3699 320
3699 320
3699 321
3699 321
3699 321
3699 321
3699 321
3699 321
3699 321
3714 321
3714 321
3714 321
3714 321
3714 321
3714 321
3714 321
3714 321
3714 321
3714 321
3714 321
3714 322
3728 322
3728 322
3728 322
3728 322
3728 322
3728 322
3728 322
3728 322
3728 322
3728 322
3728 322
3738 322
3738 322
3738 322
3738 322
3738 323
3738 323
3738 323
3738 323
3738 323
3738 323
3738 323
3738 323
3751 323
3751 323
3751 323
3751 323
3751 323
3751 323
3751 323
3751 324
3751 324
3751 324
3751 324
3764 324
3764 324
3764 324
3764 325
3764 325
3764 325
3764 325
3764 325
3764 325
3764 325
3764 325
3764 326
3779 326
3779 326
3779 326
3779 326
3779 326
3779 326
3779 326
3779 326
3779 326
3779 326
3779 326
3779 327
3791 327
3791 327
3791 327
3791 327
3791 327
3791 328
3791 328
3791 328
3791 328
3791 328
3791 328
3791 328
3803 328
3803 329
3803 329
3803 329
3803 329
3803 329
3803 330
3803 330
3803 330
3803 330
3803 330
3803 330
3803 331
3803 331
3818 331
3818 331
3818 331
3818 331
3818 331
3818 331
3818 331
3818 331
3818 331
3818 331
3818 331
3828 331
3828 331
3828 331
3828 331
3828 331
3828 331
3828 331
3828 331
3828 331
3828 331
3828 331
3839 331
3839 331
3839 332
3839 332
3839 332
3839 332
3839 332
3839 332
3839 332
3839 332
3839 332
3839 332
3852 332
3852 333
3852 333
3852 333
3852 333
3852 333
3852 333
3852 333
3852 333
3852 333
3852 333
3867 333
3867 333
3867 333
3867 333
3867 333
3867 333
3867 333
3867 333
3867 333
3867 333
3867 333
3879 333
3879 333
3879 333
3879 333
3879 333
3879 333
3879 333
3879 333
3879 333
3879 333
3879 334
3879 334
3891 334
3891 334
3891 334
3891 334
3891 334
3891 334
3891 334
3891 335
3891 335
3891 335
3891 335
3891 335
3903 335
3903 335
3903 335
3903 335
3903 335
3903 335
3903 335
3903 335
3903 335
3903 335
3903 335
3903 336
3915 336
3915 336
3915 336
3915 336
3915 336
3915 336
3915 336
3915 336
3915 336
3915 336
3915 336
3928 336
3928 336
3928 336
3928 336
3928 336
3928 336
3928 336
3928 336
3928 336
3937 336
3937 336
3937 336
3937 336
3937 336
3937 336
3937 336
3937 336
3937 336
3937 336
3937 336
3948 336
3948 336
3948 336
3948 336
3948 336
3948 336
3948 336
3948 336
3948 336
3948 336
3948 336
3959 336
3959 336
3959 336
3959 336
3959 336
3959 337
3959 337
3959 337
3959 337
3959 337
3959 337
3959 338
3959 338
3974 338
3974 338
3974 338
3974 338
3974 338
3974 338
3974 338
3974 338
3974 338
3974 338
3974 338
3985 338
3985 338
3985 338
3985 338
3985 338
3985 338
3985 338
3985 338
3985 338
3985 338
3985 338
3996 338
3996 338
3996 338
3996 338
3996 338
3996 338
3996 338
3996 338
3996 338
3996 338
3996 338
4011 338
4011 338
4011 338
4011 338
4011 338
4011 338
4011 338
4011 338
4011 338
4011 338
4011 338
4020 338
4020 339
4020 339
4020 339
4020 339
4020 339
4020 339
4020 339
4020 339
4020 339
4020 339
4032 339
4032 339
4032 339
4032 339
4032 339
4032 339
4032 339
4032 339
4032 339
4032 339
4032 339
4042 339
4042 339
4042 339
4042 339
4042 339
4042 339
4042 339
4042 339
4042 340
4042 340
4042 340
4042 340
4055 340
4055 340
4055 340
4055 340
4055 340
4055 340
4055 340
4055 340
4055 340
4055 340
4055 340
4066 340
4066 340
4066 340
4066 340
4066 340
4066 340
4066 340
4066 340
4066 340
4066 340
4066 340
4066 340
4080 341
4080 341
4080 342
4080 342
4080 342
4080 342
4080 342
4080 342
4080 342
4080 342
4080 342
4080 342
4092 342
4092 342
4092 342
4092 342
4092 342
4092 342
4092 342
4092 342
4092 342
4092 343
4092 343
4092 343
4104 343
4104 343
4104 343
4104 343
4104 343
4104 343
4104 343
4104 343
4104 343
4104 343
4104 343
4114 343
4114 343
4114 343
4114 343
4114 343
4114 343
4114 343
4114 343
4114 343
4114 343
4114 343
4114 344
4128 344
4128 344
4128 344
4128 344
4128 344
4128 344
4128 344
4128 344
4128 344
4128 344
4128 344
4138 344
4138 344
4138 344
4138 344
4138 344
4138 344
4138 344
4138 344
4138 344
4138 344
4138 344
4148 344
4148 344
4148 344
4148 344
4148 344
4148 344
4148 344
4148 344
4148 344
4148 344
4148 344
4159 344
4159 344
4159 344
4159 344
4159 344
4159 344
4159 344
4159 344
4159 344
4159 344
4159 344
4169 344
4169 344
4169 344
4169 344
4169 344
4169 344
4169 344
4169 344
4169 344
4169 344
4169 344
4180 344
4180 344
4180 344
4180 344
4180 344
4180 344
4180 344
4180 344
4180 344
4180 345
4180 345
4180 345
4192 345
4192 345
4192 345
4192 345
4192 345
4192 345
4192 345
4192 345
4192 345
4192 345
4192 345
4203 345
4203 345
4203 345
4203 345
4203 346
4203 346
4203 346
4203 346
4203 346
4203 346
4216 346
4216 346
4216 346
4216 346
4216 346
4216 346
4216 347
4216 347
4216 347
4216 347
4216 347
4216 347
4230 347
4230 347
4230 347
4230 347
4230 347
4230 347
4230 347
4230 347
4230 347
4230 347
4230 348
4241 348
4241 348
4241 348
4241 348
4241 348
4241 348
4241 348
4241 348
4241 349
4241 349
4241 349
4241 349
4253 349
4253 349
4253 349
4253 349
4253 349
4253 349
4253 349
4253 349
4253 349
4253 349
4253 349
4264 349
4264 349
4264 349
4264 349
4264 349
4264 349
4264 349
4264 349
4264 349
4264 349
4264 349
4275 349
4275 349
4275 349
4275 349
4275 349
4275 349
4275 349
4275 349
4275 349
4275 349
4275 349
4285 349
4285 349
4285 349
4285 349
4285 349
4285 350
4285 350
4285 350
4285 350
4285 350
4285 350
4285 350
4298 350
4298 350
4298 350
4298 350
4298 350
4298 350
4298 350
4298 350
4298 351
4298 351
4298 351
4298 351
4309 351
4309 351
4309 351
4309 351
4309 351
4309 351
4309 351
4309 351
4309 351
4309 351
4309 351
4309 351
4321 352
4321 352
4321 352
4321 352
4321 352
4321 352
4321 352
4321 352
4321 352
4321 352
4321 352
4332 352
4332 353
4332 353
4332 353
4332 353
4332 353
4332 353
4332 353
4332 354
4332 354
4332 354
4332 354
4332 354
4332 354
4349 355
4349 355
4349 355
4349 355
4349 355
4349 355
4349 355
4349 355
4349 355
4349 355
4349 356
4349 356
4364 356
4364 356
4364 356
4364 356
4364 356
4364 357
4364 357
4364 357
4364 357
4364 357
4364 357
4364 357
4376 357
4376 357
4376 357
4376 357
4376 357
4376 357
4376 358
4376 358
4376 358
4376 358
4376 358
4376 358
4388 358
4388 358
4388 358
4388 358
4388 358
4388 358
4388 358
4388 358
4388 358
4388 358
4388 358
4399 358
4399 358
4399 359
4399 359
4399 359
4399 359
4399 359
4399 360
4399 360
4399 361
4399 361
4399 361
4399 361
4414 361
4414 361
4414 361
4414 361
4414 361
4414 361
4414 361
4414 361
4414 361
4414 361
4414 361
4424 361
4424 361
4424 361
4424 361
4424 361
4424 361
4424 361
4424 362
4424 362
4424 362
4424 362
4424 362
4437 362
4437 362
4437 363
4437 363
4437 363
4437 363
4437 363
4437 363
4437 363
4437 363
4437 363
4451 363
4451 363
4451 363
4451 363
4451 363
4451 363
4451 363
4451 363
4451 363
4451 363
4451 363
4461 363
4461 363
4461 363
4461 363
4461 363
4461 363
4461 363
4461 363
4461 363
4461 363
4461 363
4469 363
4474 364
4474 364
4474 364
4474 364
4474 364
4474 364
4474 364
4474 364
4474 365
4474 365
4474 365
4474 365
4485 365
4485 365
4485 365
4485 365
4485 365
4485 365
4485 365
4485 365
4485 365
4485 365
4495 365
4495 365
4495 365
4495 365
4495 366
4495 366
4495 366
4495 366
4495 366
4495 366
4495 366
4495 366
4507 366
4507 366
4507 366
4507 366
4507 366
4507 366
4507 366
4507 366
4507 366
4507 366
4507 366
4517 366
4517 366
4517 366
4517 366
4517 366
4517 367
4517 367
4517 367
4517 367
4517 367
4517 367
4517 367
4517 367
4517 368
4517 369
4537 370
4537 370
4537 370
4537 370
4537 370
4537 371
4537 371
4537 371
4537 371
4537 371
4537 371
4537 372
4551 372
4551 372
4551 372
4551 372
4551 372
4551 372
4551 372
4551 372
4551 372
4551 372
4551 372
4565 372
4565 372
4565 372
4565 372
4565 372
4565 372
4565 372
4565 372
4565 372
4565 372
4565 372
4575 372
4575 372
4575 372
4575 372
4575 372
4575 372
4575 372
4575 372
4575 372
4575 372
4575 372
4586 372
4586 372
4586 372
4586 372
4586 372
4586 372
4586 372
4586 372
4586 372
4586 372
4586 372
4599 372
4599 372
4599 372
4599 372
4599 372
4599 372
4599 372
4599 372
4599 373
4599 373
4599 373
4599 374
4599 375
4599 375
4617 375
4617 375
4617 375
4617 376
4617 376
4617 376
4617 376
4617 376
4617 376
4617 376
4617 376
4617 377
4617 377
4632 377
4632 377
4632 377
4632 377
4632 377
4632 377
4632 377
4632 378
4632 378
4632 378
4632 378
4632 378
4644 378
4644 378
4644 378
4644 378
4644 379
4644 379
4644 379
4644 379
4644 379
4644 380
4644 380
4644 380
4644 380
4658 380
4658 380
4658 380
4658 380
4658 380
4658 380
4658 380
4658 380
4658 381
4658 381
4658 381
4658 381
4670 381
4670 381
4670 381
4670 382
4670 382
4670 382
4670 382
4670 382
4670 382
4670 382
4670 382
4682 382
4682 382
4682 382
4682 382
4682 382
4682 382
4682 382
4682 382
4682 382
4682 382
4682 382
4695 382
4695 382
4695 382
4695 382
4695 382
4695 382
4695 382
4695 382
4695 382
4695 382
4705 382
4705 382
4705 382
4705 382
4705 382
4705 382
4705 382
4705 382
4705 382
4705 382
4705 383
4705 383
4718 383
4718 383
4718 383
4718 383
4718 383
4718 383
4718 383
4718 383
4718 383
4718 383
4718 383
4718 384
4718 384
4731 385
4731 385
4731 385
4731 385
4731 385
4731 385
4731 385
4731 385
4731 385
4731 385
4731 385
4742 385
4742 385
4742 385
4742 385
4742 385
4742 386
4742 386
4742 387
4742 387
4742 387
4742 387
4742 387
4742 387
4755 387
4755 387
4755 387
4755 387
4755 387
4755 387
4755 387
4755 387
4755 387
4755 387
4755 387
4765 387
4765 387
4765 387
4765 387
4765 387
4765 387
4765 388
4765 388
4765 388
4765 388
4765 388
4781 388
4781 388
4781 388
4781 388
4781 388
4781 388
4781 388
4781 388
4781 389
4781 389
4781 390
4781 391
4781 391
4781 391
4796 391
4796 391
4796 391
4796 391
4796 392
4796 392
4796 392
4796 392
4796 392
4796 392
4796 393
4796 393
4796 393
4813 393
4813 393
4813 393
4813 393
4813 393
4813 393
4813 393
4813 393
4813 393
4813 394
4813 394
4826 394
4826 394
4826 394
4826 394
4826 394
4826 394
4826 394
4826 394
4826 395
4826 396
4826 396
4826 396
4826 396
5191 396
5191 396
5191 396
5191 396
5191 396
5191 396
5191 396
5191 396
5191 396
5191 396
5214 396
5214 397
5214 398
5214 399
5214 400
5214 401
5214 402
5214 403
5214 404
5214 405
5214 406
5214 407
5214 408
5214 409
5214 410
5215 411
5215 412
5218 413
5218 414
5218 415
5218 415
5218 415
5218 415
5218 415
5218 416
5218 417
5218 417
5218 418
5218 419
5218 419
5218 420
5218 420
5218 420
5218 420
5218 421
5218 421
5218 421
5218 422
5218 423
5252 424
5252 425
5252 425
5252 426
5252 426
5252 426
5252 427
5252 427
5252 427
5252 427
5252 427
5252 427
5252 427
5252 428
5252 429
5252 430
5252 430
5252 431
5272 431
5272 431
5272 432
5272 433
5272 433
5272 433
5272 433
5272 433
5272 433
5272 433
5272 433
5272 433
5272 433
5285 433
5285 433
5285 433
5285 433
5285 434
5285 434
5285 434
5285 434
5285 435
5285 435
5285 435
5285 436
5285 436
5285 436
5285 437
5304 437
5304 437
5304 437
5304 437
5304 437
5304 437
5304 437
5304 437
5304 437
5304 437
5304 437
5319 437
5319 437
5493 437
5493 437
5493 437
5493 438
5493 438
5493 438
5493 438
5493 438
5493 439
5493 439
5493 439
5493 439
5506 439
5506 439
5506 439
5506 439
5506 439
5506 439
5506 440
5506 440
5506 440
5506 440
5506 440
5506 440
5518 440
5518 440
5518 440
5518 440
5518 440
5518 440
5518 440
5518 440
5518 440
5518 440
5518 440
5528 440
5528 440
5528 440
5528 440
5528 440
5528 440
5528 440
5528 440
5528 440
5528 440
5528 440
5539 440
5539 440
5539 440
5539 440
5539 441
5539 441
5539 441
5539 441
5539 441
5539 441
5539 441
5539 441
5562 441
5562 441
5562 441
5562 441
5562 441
5562 441
5562 441
5562 441
5562 441
5562 441
5794 441
5794 441
5794 442
5794 443
5794 443
5794 444
5794 444
5794 444
5794 444
5794 444
5794 444
5794 444
5794 444
5832 444
5832 445
5832 446
5832 447
5832 448
5832 449
5832 450
5832 451
5837 452
5837 453
5837 453
5837 453
5837 453
5837 453
5837 453
5837 453
5837 453
5837 454
5837 455
5837 455
5837 455
5837 455
5876 455
5876 455
5876 455
5876 455
5876 455
5876 455
5876 455
5876 455
5876 456
6095 457
6095 458
6095 458
6095 459
6095 460
6095 461
6095 461
6095 461
6095 462
6095 462
6095 463
6095 464
6095 465
6095 466
6095 467
6095 467
6095 467
6095 467
6095 467
6095 467
6095 467
6124 468
6124 468
6124 468
6124 469
6124 470
6124 471
6124 472
6124 472
6124 472
6124 472
6124 472
6124 472
6124 473
6124 474
6124 474
6124 475
6124 475
6151 475
6151 475
6151 475
6151 476
6151 476
6151 476
6151 476
6151 476
6151 476
6151 476
6151 476
6151 476
6170 476
6170 476
6170 476
6170 476
6170 476
6170 476
6170 476
6170 477
6170 477
6170 477
6170 477
6170 477
6186 477
6186 477
6186 477
6186 478
6186 478
6186 478
6186 478
6186 478
6186 478
6186 478
6186 478
6186 478
6186 478
6202 479
6202 479
6202 479
6202 479
6202 480
6202 480
6202 480
6202 480
6202 480
6202 480
6202 480
6202 480
6202 481
6202 482
6219 482
6219 482
6219 482
6219 482
6219 482
6219 482
6219 482
6219 482
6219 482
6219 482
6219 482
6229 482
6229 482
6229 482
6229 482
6229 482
6229 482
6229 482
6229 482
6229 482
6229 482
6229 482
6240 482
6240 482
6240 482
6240 482
6240 482
6240 482
6240 482
6240 482
6240 482
6240 482
6240 482
6240 482
6252 483
6252 483
6252 483
6252 483
6252 483
6252 483
6252 483
6252 483
6252 483
6252 483
6252 483
6252 483
6266 484
6266 484
6266 484
6266 484
6266 484
6266 484
6266 484
6266 484
6266 484
6266 485
6266 485
6266 485
6285 485
6285 485
6285 485
6285 485
6285 485
6285 485
6285 485
6285 485
6285 485
6285 485
6296 485
6296 485
6296 486
6296 486
6296 487
6296 487
6296 487
6296 487
6296 487
6296 487
6296 487
6296 487
6296 487
6310 487
6310 487
6310 488
6310 488
6310 488
6310 488
6310 489
6310 489
6310 489
6310 489
6310 489
6310 489
6310 489
6325 489
6325 489
6325 489
6325 489
6325 489
6325 489
6325 489
6325 489
6325 489
6325 489
6325 489
6325 489
6336 490
6336 490
6336 490
6336 490
6336 490
6336 490
6336 491
6336 491
6336 491
6336 491
6336 491
6349 491
6349 491
6349 491
6349 491
6349 491
6349 491
6349 491
6349 491
6349 491
6349 491
6361 491
6361 491
6361 491
6361 491
6361 491
6361 491
6361 491
6361 491
6361 491
6361 491
6361 491
6372 491
6372 491
6372 491
6372 492
6372 492
6372 492
6372 492
6372 492
6372 492
6372 492
6372 493
6372 493
6372 493
6385 493
6385 493
6385 493
6385 493
6385 493
6385 493
6385 493
6385 493
6385 493
6385 494
6385 494
6385 494
6401 494
6401 494
6401 494
6401 494
6401 494
6401 494
6401 494
6401 494
6401 495
6401 495
6401 496
6401 496
6401 496
6429 497
6429 497
6429 497
6429 497
6429 497
6429 497
6429 497
6429 497
6429 497
6429 497
6429 497
6438 497
6443 498
6443 498
6443 498
6443 498
6443 498
6443 498
6443 498
6443 498
6443 498
6443 499
6443 499
6443 500
6456 500
6456 500
6456 500
6456 500
6456 500
6456 501
6456 501
6456 501
6456 501
6456 501
6456 501
6467 501
6467 501
6467 501
6467 501
6467 501
6467 501
6467 501
6467 501
6467 501
6467 501
6477 501
6477 501
6477 501
6477 502
6477 502
6477 502
6477 502
6477 502
6477 502
6477 502
6477 502
6477 502
6489 502
6489 502
6489 502
6489 502
6489 502
6489 502
6489 502
6489 502
6489 502
6489 503
6489 503
6489 503
6502 503
6502 503
6502 504
6502 504
6502 504
6502 504
6502 504
6502 504
6502 504
6502 504
6502 504
6502 504
6520 504
6520 504
6520 504
6520 504
6520 504
6520 504
6520 504
6520 504
6520 505
6520 505
6520 505
6520 505
6537 505
6537 505
6537 505
6537 505
6537 505
6537 505
6537 505
6537 505
6537 506
6537 506
6537 506
6537 506
6537 507
6558 507
6558 507
6558 507
6558 507
6558 507
6558 507
6558 507
6558 507
6558 507
6558 508
6558 509
6558 509
6558 509
6575 509
6575 509
6575 509
6575 509
6575 509
6575 509
6575 509
6575 509
6575 509
6575 509
6575 510
6589 510
6589 510
6589 510
6589 511
6589 511
6589 511
6589 511
6589 511
6589 511
6589 511
6701 511
6701 511
6701 511
6701 511
6701 512
6701 512
6701 513
6701 514
6701 515
6701 516
6701 516
6701 516
6701 516
6701 516
6701 516
6718 516
6718 516
6718 516
6718 516
6718 516
6718 517
6718 518
6718 518
6718 518
6718 518
6718 519
6718 519
6718 519
6718 519
6718 520
6735 520
6735 520
6735 520
6735 520
6735 520
6735 520
6735 520
6735 520
6735 520
6735 520
6735 520
6747 520
6747 520
6747 520
6747 520
6747 520
6747 520
6747 520
6747 520
6747 520
6747 520
6747 520
6767 520
6767 520
6767 520
6767 520
6767 520
6767 520
6767 520
6767 520
6767 520
6767 520
6767 521
6767 521
6780 521
6780 521
6780 521
6780 521
6780 521
6780 521
6780 521
6780 521
6780 521
6780 521
6780 521
6791 521
6791 522
6791 522
6791 522
6791 522
6791 522
6791 522
6791 522
6791 522
6791 522
6791 522
6791 523
6791 523
6806 523
6806 523
6806 523
6806 523
6806 523
6806 523
6806 523
6806 523
6806 523
6806 523
6806 523
6819 523
6819 523
6819 523
6819 523
6819 523
6819 523
6819 523
6819 523
6819 524
6819 524
6819 524
6819 524
6819 525
6852 525
6852 525
6852 525
6852 525
6852 525
6852 525
6852 525
6852 525
6852 525
6852 525
6852 525
6852 525
6852 526
6852 527
6870 528
6870 528
6870 528
6870 528
6870 528
6870 528
6870 528
6870 529
6870 529
6870 529
6870 529
6870 529
6890 529
6890 529
6890 529
6890 529
6890 529
6890 529
6890 529
6890 529
6890 529
6890 529
6890 530
6890 530
6912 530
6912 530
6912 530
6912 530
6912 530
6912 530
6912 530
6912 531
6912 531
6912 531
6912 531
6912 531
6943 531
6943 532
6943 532
6943 532
6943 532
6943 533
6943 533
6943 533
6943 533
6943 534
6943 534
6943 534
6943 535
6943 535
6943 536
6943 536
7010 536
7010 536
7010 536
7010 537
7010 537
7010 537
7010 538
7010 538
7010 538
7079 538
7079 539
7079 540
7309 541
7309 542
7309 542
7309 542
7309 543
7309 543
7309 543
7309 544
7309 544
7309 544
7309 545
7309 546
7309 546
7309 546
7309 547
7309 548
7309 549
7309 550
7309 550
7309 550
7309 551
7366 552
7366 552
7366 552
7366 553
7366 553
7366 553
7366 553
7366 553
7366 553
7366 553
7366 554
7366 555
7366 555
7366 555
7366 556
7366 557
7366 558
7366 559
7366 559
7400 560
7400 560
7400 560
7400 560
7400 560
7400 560
7400 560
7400 560
7400 561
7400 562
7400 562
7400 562
7400 562
7400 563
7416 563
7416 563
7416 563
7416 563
7416 563
7416 563
7416 563
7416 564
7416 564
7416 564
7416 564
7416 564
7435 564
7435 564
7435 564
7435 564
7435 564
7435 564
7435 565
7435 565
7435 565
7435 565
7435 565
7435 565
7447 565
7447 565
7447 565
7447 565
7447 565
7447 565
7447 565
7447 565
7447 565
7447 565
7447 565
7460 565
7460 565
7460 565
7460 565
7460 565
7460 565
7460 566
7460 566
7460 566
7460 566
7460 566
7460 566
7479 566
7479 566
7479 566
7479 566
7479 566
7479 566
7479 566
7479 566
7479 566
7479 566
7479 566
7479 566
7504 567
7504 567
7504 567
7504 567
7504 567
7504 567
7504 567
7504 567
7504 568
7504 568
7504 568
7504 568
7525 568
7525 568
7525 568
7525 568
7525 568
7525 568
7525 568
7525 568
7525 568
7525 568
7525 568
7525 569
7537 569
7537 569
7537 569
7537 569
7537 569
7537 569
7537 569
7537 569
7537 569
7537 569
7537 569
7565 569
7565 569
7565 569
7565 569
7565 570
7565 570
7565 570
7565 570
7565 571
7565 571
7565 571
7565 572
7565 572
7565 572
7565 573
7591 573
7591 573
7591 573
7591 573
7591 573
7591 573
7670 573
7670 574
7670 575
7670 575
7670 576
7670 577
7670 577
7670 577
7670 577
7670 577
7670 577
7670 577
7670 577
7670 577
7692 577
7692 578
7692 579
7692 580
7697 581
7697 581
7697 581
7697 581
7697 582
7697 582
7697 582
7697 582
7697 582
7697 582
7697 583
7697 583
7697 583
7764 583
7764 583
7764 583
7764 583
7764 583
7764 584
7764 584
7764 584
7764 585
7764 586
7764 587
7764 588
7764 588
7764 588
7764 589
7764 589
7764 589
7764 590
7789 590
7789 590
7789 590
7789 590
7789 590
7789 590
7789 590
7789 590
7789 590
7789 590
7789 590
7810 590
7810 590
7810 590
7810 590
7810 590
7810 590
7810 590
7810 590
7810 590
7810 591
7810 591
7825 591
7825 591
7825 591
7825 591
7825 591
7825 591
7825 591
7825 591
7825 591
7825 591
7825 591
7856 591
7856 591
7856 591
7856 591
7856 591
7856 591
7856 591
7856 591
7856 591
7856 591
7856 591
7866 591
7866 591
7866 591
7866 591
7866 591
7866 591
7866 591
7866 591
7866 591
7866 591
7866 592
7866 592
7878 592
7878 592
7878 592
7878 592
7878 592
7878 592
7878 592
7878 592
7878 592
7878 593
7878 593
7878 593
7891 593
7891 593
7891 593
7891 593
7891 593
7891 593
7891 593
7891 593
7891 593
7891 594
7891 594
7891 594
7915 594
7915 595
7915 595
7915 595
7915 595
7915 595
7915 595
7915 595
7915 595
7915 595
7915 596
7915 596
7915 596
7915 596
7948 597
7948 598
7948 598
7948 598
7948 598
7948 598
7948 599
7948 600
7948 600
7948 601
7948 601
7948 601
7948 601
7948 602
7948 602
7948 602
7948 603
8273 603
8273 604
8273 605
8273 605
8273 606
8273 606
8273 607
8273 608
8273 609
8273 610
8273 611
8273 611
8273 611
8273 611
8273 611
8273 612
8273 612
8273 612
8273 612
8318 612
8318 613
8319 614
8319 614
8319 615
8319 615
8319 615
8319 615
8319 615
8319 616
8319 616
8319 617
8319 618
8319 619
8319 619
8319 619
8319 619
8319 619
8319 619
8319 620
8319 621
8373 622
8373 622
8373 622
8373 622
8373 622
8373 623
8373 623
8373 623
8373 623
8373 624
8373 624
8373 625
8373 626
8373 627
8373 627
8373 627
8392 627
8392 627
8392 627
8392 627
8392 627
8392 627
8392 627
8392 627
8392 627
8392 627
8392 628
8392 628
8421 628
8421 628
8421 628
8421 628
8575 628
8575 628
8575 628
8575 629
8575 629
8575 629
8575 630
8575 631
8575 631
8575 632
8575 633
8575 634
8875 634
8875 635
8875 636
8875 637
8875 637
8875 638
8875 639
8875 640
8875 640
8875 640
8875 641
8875 642
8875 643
8875 643
8875 643
8875 644
8875 644
8875 644
8875 644
8875 644
8919 644
8919 645
8923 646
8923 647
8923 648
8923 648
8923 649
8923 649
8923 649
8923 650
8923 651
8923 652
8923 652
8923 652
8923 652
8923 653
8923 653
8923 654
8923 655
8923 655
8923 655
8923 655
8923 656
8963 656
8963 657
8963 657
8963 658
8963 658
8963 659
8963 660
8963 660
8963 661
8963 662
8963 663
8963 663
8963 663
8963 664
8963 664
8963 664
8963 664
8963 665
8963 665
8963 665
9061 665
9061 665
9061 665
9061 665
9061 665
9061 666
9061 667
9061 668
9061 668
9061 669
9061 669
9061 669
9061 669
9061 669
9061 669
9127 669
9127 669
9127 669
9127 670
9127 670
9127 670
9127 671
9127 671
9127 671
9127 671
9127 671
9127 671
9127 672
9161 672
9161 672
9161 672
9161 672
9161 673
9161 673
9161 673
9161 673
9161 673
9161 673
9161 673
9161 673
9181 673
9181 673
9181 673
9181 673
9181 673
9181 673
9181 673
9181 673
9181 673
9181 673
9190 673
9190 673
9190 673
9190 673
9190 673
9190 673
9190 673
9190 673
9190 673
9190 673
9190 673
9208 673
9208 673
9478 673
9478 673
9478 673
9478 674
9478 674
9478 674
9544 675
9779 676
9779 677
9779 678
9779 679
9779 680
9779 681
9779 681
9779 682
9779 683
9779 683
9779 683
9779 684
9779 685
9779 686
9779 686
9779 686
9779 686
9779 686
9779 686
9779 686
9779 687
9812 687
9812 687
9812 688
9812 689
9812 689
9812 690
9812 690
9812 691
9812 691
9812 691
9812 692
9812 693
9812 694
9812 694
9812 695
9812 696
9812 696
9812 696
9812 697
9812 697
9812 697
9812 697
9847 698
9847 698
9847 699
9847 699
9847 700
9847 700
9847 701
9847 702
9847 702
9847 703
9847 704
9847 705
9847 706
9847 706
9847 706
9847 707
9847 707
9847 707
9847 707
9847 708
9847 709
9847 709
10022 709
10022 709
10022 710
10022 710
10022 711
10022 711
10022 711
10022 712
10022 713
10022 714
10022 715
10022 715
10022 715
10022 715
10022 715
10022 716
10022 716
10022 717
10022 717
10022 718
10022 718
10022 719
10085 720
10085 720
10085 720
10085 721
10085 722
10085 723
10085 723
10085 723
10085 723
10085 724
10085 724
10085 725
10085 725
10085 726
10210 726
10210 727
10384 728
10384 729
10384 729
10384 729
10384 729
10384 730
10384 731
10384 732
10384 732
10384 733
10384 733
10384 733
10384 733
10384 734
10384 735
10384 736
10384 737
10384 737
10384 737
10384 737
10384 738
10476 739
10476 739
10476 740
10476 740
10476 740
10476 740
10476 741
10476 742
10476 743
10476 743
10686 743
10686 744
10686 744
10686 744
10686 744
10686 745
10686 746
10686 746
10686 746
10686 746
10686 746
10686 746
10988 746
10988 746
10988 746
10988 746
10988 746
10988 747
10988 747
10988 747
10988 747
10988 747
11081 747
11081 748
11081 749
11081 750
11081 751
11081 752
11081 753
11081 754
11081 755
11081 756
11081 757
11081 758
11081 759
11081 760
11081 761
11081 762
11086 763
11086 764
11289 764
11289 765
11289 765
11289 766
11289 767
11289 767
11289 768
11289 769
11289 770
11289 771
11289 772
11289 772
11289 773
11289 773
11289 773
11591 773
11591 774
12202 774
12202 775
12202 775
12202 775
12202 775
12281 775
12281 776
12281 777
12281 778
12281 779
12281 780
12281 781
12281 782
12281 783
12281 784
12281 785
12281 786
12281 787
12281 788
12281 789
12503 790
12503 791
12503 791
12503 791
12503 792
12503 793
12503 793
12503 794
12503 794
12503 795
12503 796
12503 797
12503 798
12503 799
12804 799
12804 799
13105 800
13105 801
13105 801
13105 801
13105 801
13105 801
13105 801
13105 801
13105 801
13105 801
13105 801
13285 801
13285 802
13285 803
13285 804
13285 805
13285 806
13285 807
13285 808
13285 809
13285 810
13285 811
13285 812
13285 813
13285 814
13285 815
13285 816
13289 817
13289 818
13289 818
13289 818
13289 819
13289 820
13289 820
13289 820
13289 821
13289 821
13289 821
13289 821
13289 822
13289 822
13289 823
13289 824
13289 825
13289 825
13289 825
13289 826
13289 827
13289 827
13411 828
13411 829
13411 829
13411 829
13411 829
13411 830
13411 831
13411 831
13411 831
13411 831
13411 832
13411 833
13411 833
13411 834
13411 834
13411 835
13411 836
13411 836
13411 836
13411 837
13562 838
13562 838
13562 838
13562 839
13562 839
13562 840
13562 841
13562 841
13562 841
13562 842
13562 842
13562 842
13562 843
13562 844
13562 845
13562 846
13562 846
13562 847
13562 847
13562 847
13562 848
13562 849
13802 849
13802 850
13802 850
13802 851
13802 851
13802 852
13802 852
13802 852
13802 852
13802 852
13802 853
13802 853
13802 853
13802 854
13802 855
13802 855
13802 856
13802 857
13802 857
13802 858
13802 859
14096 860
14096 860
14096 861
14096 861
14096 861
14096 862
14096 862
14096 863
14096 864
14096 864
14096 864
14096 865
14096 866
14096 866
14096 867
14096 868
14096 869
14096 869
14096 869
14096 870
14096 870
14181 871
14181 872
14181 873
14181 874
14181 874
14181 875
14181 876
14181 876
14181 877
14181 877
14181 878
14181 879
14181 880
14181 881
14181 881
14181 882
14181 882
14181 882
14181 882
14181 882
14181 882
14181 882
14309 882
14309 883
14309 884
14309 885
14309 886
14309 886
14309 886
14309 886
14309 887
14309 887
14309 888
14309 888
14309 889
14309 889
14309 889
14309 889
14309 890
14309 891
14309 892
14309 892
14309 892
14309 892
14456 893
14456 894
14456 895
14456 895
14456 896
14456 896
14456 896
14551 896
14551 897
14754 898
14754 898
14754 899
14754 899
14754 900
14754 901
14754 902
14754 903
15055 904
15055 904
15055 905
15055 905
15055 905
15055 906
15055 907
15055 908
15055 908
15055 909
15356 910
15356 911
15356 911
15356 911
15657 912
15657 912
15657 913
15958 913
15958 913
15958 913
15958 913
15958 913
15958 913
15958 913
16037 913
16037 914
16037 915
16037 916
16260 917
16260 918
16260 918
16260 919
16260 920
16260 920
16260 920
16260 921
16260 922
16260 922
16260 922
16260 923
16260 923
16260 923
16260 924
16260 924
16260 925
16260 926
16260 926
16260 927
16260 928
16345 928
16345 928
16863 928
16863 929
16863 929
16931 929
16931 930
16931 931
16931 932
16931 933
16931 934
16956 935
16956 936
16956 937
17024 938
17024 939
17024 940
17024 941
17024 942
17024 942
17024 943
17024 943
17024 943
17024 943
17024 944
17024 945
17024 946
17024 947
17024 948
17320 948
17320 948
17320 948
17516 948
17583 949
17583 949
17583 949
17583 949
17583 949
17583 950
17583 950
17583 950
17583 950
17583 950
17583 951
17583 951
17583 951
17721 951
17721 951
17721 951
17790 951
17790 951
17790 951
17790 951
17790 951
17790 951
17926 951
17926 951
17926 951
17926 951
17926 951
18068 951
18068 951
18068 951
18068 951
18068 951
18151 951
18151 952
18151 953
18151 954
18151 955
18151 956
18151 957
18151 958
18151 959
18151 960
18151 961
18151 962
18151 963
18151 964
18151 965
18151 966
18151 967
18151 968
18151 969
18151 970
18151 971
18151 972
18151 973
18151 974
18151 975
18151 976
18155 977
18155 977
18155 978
18155 979
18155 980
18155 981
18234 981
18234 981
18234 981
18234 981
18234 981
18234 981
18311 982
18430 983
18430 983
18497 984
18497 984
18497 985
18497 985
18576 985
18640 985
18640 985
18640 985
18640 985
18640 986
18640 987
18640 987
18729 987
18817 988
18817 988
18817 988
18817 989
18817 989
18817 989
18817 989
18817 990
18817 991
18817 991
18817 991
18817 992
18817 993
18817 994
18817 995
18817 995
18817 996
18817 997
18817 997
18921 997
18990 997
18990 997
18990 997
18990 998
18990 998
19074 999
19141 1000
19141 1001
19141 1002
19141 1003
19141 1004
19141 1005
19141 1005
19141 1005
19141 1005
19141 1005
19141 1006
19141 1006
19141 1006
19141 1006
19141 1007
19141 1008
19141 1009
19141 1009
19141 1009
19141 1010
19141 1010
19141 1010
19595 1011
19595 1011
19595 1011
19595 1011
19715 1011
19715 1012
19715 1013
19715 1014
19715 1015
19715 1016
19715 1017
19715 1018
19716 1019
19786 1020
19786 1020
19786 1020
19786 1021
19786 1022
19786 1022
19890 1023
19956 1023
19956 1023
19956 1024
20032 1024
20032 1024
20032 1024
20100 1025
20100 1026
20100 1027
20100 1028
20100 1028
20100 1028
20100 1029
20100 1030
20100 1031
20100 1031
20100 1031
20100 1031
20100 1031
20100 1031
20100 1032
20100 1032
20100 1032
20100 1032
20100 1033
20100 1034
20100 1034
20317 1035
20323 1036
20323 1036
20323 1036
20323 1037
20323 1038
20323 1039
20323 1040
20323 1040
20323 1041
20323 1041
20323 1041
20323 1041
20416 1041
20416 1042
20416 1043
20416 1044
20416 1044
20416 1045
20416 1046
20416 1047
20416 1047
20528 1048
20528 1048
20528 1048
20528 1048
20528 1049
20528 1050
20528 1051
20528 1052
20528 1052
20528 1052
20528 1053
20528 1054
20528 1055
20528 1056
20528 1057
20528 1058
20528 1058
20528 1058
20528 1058
20528 1059
20528 1059
20528 1059
20605 1059
20605 1060
20605 1060
20605 1061
20605 1062
20605 1063
20605 1063
20605 1063
20605 1063
20605 1063
20605 1064
20605 1065
20605 1065
20605 1066
20605 1066
20605 1067
20605 1067
20605 1068
20605 1068
20605 1068
20605 1069
20605 1070
20690 1070
20690 1071
20690 1071
20690 1071
20690 1072
20690 1072
20690 1072
20690 1073
20690 1073
20690 1073
20785 1074
20785 1075
20785 1075
20785 1076
20785 1077
20785 1077
20785 1078
20785 1079
20785 1079
20785 1080
20785 1081
20785 1081
20785 1082
20785 1082
20785 1083
20785 1083
20785 1083
20785 1083
20785 1083
20785 1084
20785 1084
20884 1085
20884 1085
20884 1086
20884 1087
20884 1087
20884 1088
20884 1088
20884 1089
20884 1090
20884 1090
20884 1090
20884 1090
20884 1090
20884 1090
20884 1090
21044 1090
21044 1091
21044 1092
21044 1093
21044 1094
21044 1095
21044 1096
21044 1097
21044 1098
21114 1099
21114 1100
21114 1100
21114 1101
21114 1101
21188 1102
21254 1102
21254 1103
21254 1104
21254 1104
21254 1105
21254 1105
21254 1106
21254 1106
21254 1106
21254 1107
21254 1108
21254 1108
21254 1108
21254 1109
21254 1109
21254 1110
21254 1111
21254 1111
21254 1111
21254 1112
21416 1112
21416 1113
21416 1113
21416 1113
21416 1113
21416 1114
21416 1114
21416 1115
21416 1115
21416 1116
21416 1116
21416 1116
21416 1117
21416 1118
21416 1119
21416 1120
21416 1120
21416 1121
21416 1121
21416 1121
21460 1122
21460 1122
21460 1122
21460 1122
21460 1123
21460 1124
21460 1125
21460 1125
21536 1125
21536 1126
21536 1127
21536 1127
21605 1127
21672 1127
21672 1128
21672 1128
21672 1128
21740 1128
21740 1128
21740 1129
21740 1130
21740 1131
21740 1132
21740 1132
21740 1133
21835 1134
21835 1134
21835 1135
21835 1135
21835 1136
21835 1137
21835 1137
21835 1138
21835 1138
21835 1139
21835 1139
21835 1140
21835 1141
21835 1141
21835 1141
21835 1141
21835 1141
21835 1142
21835 1142
21835 1143
21835 1144
21835 1144
21956 1145
21956 1145
21956 1146
21956 1146
21956 1146
21956 1146
21956 1146
21956 1147
22076 1147
22076 1148
22076 1149
22076 1149
22076 1149
22076 1150
22076 1151
22076 1152
22076 1153
22171 1153
22171 1153
22171 1154
22171 1155
22171 1155
22171 1156
22171 1156
22171 1157
22171 1158
22171 1159
22171 1159
22171 1160
22171 1161
22171 1162
22171 1162
22171 1162
22171 1162
22171 1162
22171 1163
22171 1164
22171 1164
22171 1164
22260 1164
22260 1164
22260 1165
22260 1165
22260 1165
22327 1165
22327 1166
22327 1167
22332 1168
22332 1168
22332 1169
22332 1169
22332 1169
22332 1170
22332 1171
22737 1172
22737 1173
22737 1173
22737 1174
22737 1174
22737 1175
22737 1175
22737 1176
22737 1177
22737 1177
22737 1178
22737 1178
22737 1178
22737 1178
22737 1179
22737 1180
22737 1180
22737 1181
22737 1181
22737 1181
22737 1182
22887 1183
22887 1184
22887 1184
22887 1184
22887 1184
22887 1184
22887 1185
22887 1186
22887 1186
22887 1187
22887 1187
22887 1187
22887 1188
22887 1189
22887 1190
22887 1190
22887 1191
22887 1191
22887 1191
22935 1191
22935 1192
22935 1193
22941 1194
22941 1195
22941 1195
22941 1196
22941 1196
22941 1197
22941 1197
22941 1197
22941 1198
22941 1199
22941 1200
22941 1200
22941 1201
22941 1202
22941 1202
22941 1202
22941 1202
22941 1202
22941 1203
23057 1204
23057 1205
23057 1205
23057 1206
23057 1206
23057 1206
23057 1207
23057 1208
23057 1208
23057 1209
23057 1209
23057 1210
23057 1210
23057 1210
23057 1210
23057 1211
23057 1212
23057 1213
23057 1213
23057 1214
23057 1214
23209 1215
23209 1215
23209 1216
23276 1216
23276 1216
23276 1217
23276 1218
23276 1218
23276 1218
23276 1218
23276 1218
23276 1218
23276 1219
23276 1220
23276 1220
23276 1221
23276 1222
23276 1223
23276 1224
23380 1224
23380 1224
23380 1225
23380 1225
23380 1226
23380 1227
23380 1228
23380 1229
23495 1230
23495 1231
23495 1231
23495 1231
23495 1232
23495 1233
23495 1234
23495 1235
23495 1235
23495 1235
23495 1235
23495 1236
23495 1236
23495 1236
23495 1236
23495 1236
23495 1236
23495 1237
23495 1238
23495 1238
23495 1239
23495 1240
23538 1241
23538 1242
23538 1243
23538 1244
23538 1244
23538 1245
23538 1245
23538 1246
23538 1246
23538 1246
23538 1246
23538 1246
23538 1247
23538 1248
23538 1248
23538 1249
23538 1249
23538 1249
23538 1250
23538 1250
23538 1251
23538 1252
23624 1252
23624 1252
23624 1252
23624 1253
23624 1254
23624 1254
23624 1255
23624 1256
23624 1257
23624 1257
23624 1257
23624 1257
23624 1258
23624 1258
23624 1258
23624 1259
23771 1259
23771 1259
23771 1260
23771 1260
23771 1261
23771 1262
23771 1263
23771 1264
23771 1264
23771 1265
23771 1265
23771 1266
23771 1267
23771 1267
23771 1267
23771 1267
23771 1268
23771 1269
23771 1270
23771 1270
23771 1270
23817 1270
23817 1271
23817 1271
23817 1272
23817 1272
23817 1272
23817 1273
23817 1274
23817 1275
23817 1275
23817 1275
23817 1276
23817 1276
23817 1276
23817 1276
23817 1277
23817 1278
23817 1279
23817 1280
23817 1280
23817 1280
23817 1281
23896 1281
23896 1282
23896 1283
23896 1283
23896 1284
23970 1284
23970 1284
23970 1285
23970 1285
23970 1286
23970 1286
23970 1287
23970 1288
23970 1289
23970 1290
23970 1291
23970 1291
23970 1292
23970 1292
23970 1292
23970 1292
23970 1292
23970 1292
23970 1292
23970 1293
23970 1293
23970 1294
24079 1295
24079 1296
24079 1297
24079 1297
24079 1297
24079 1298
24079 1299
24079 1300
24079 1300
24079 1301
24079 1302
24079 1302
24079 1302
24079 1303
24079 1304
24079 1304
24079 1304
24079 1305
24079 1305
24079 1305
24079 1306
24116 1306
24116 1307
24116 1308
24116 1308
24116 1309
24116 1310
24116 1310
24116 1310
24116 1310
24116 1310
24116 1310
24116 1310
24116 1310
24116 1310
24116 1310
24186 1310
24186 1311
24186 1312
24186 1313
24186 1314
24186 1315
24191 1316
24191 1316
24191 1316
24191 1316
24191 1316
24191 1316
24191 1317
24191 1318
24191 1319
24191 1319
24191 1319
24191 1320
24191 1321
24191 1322
24191 1323
24191 1324
24191 1324
24191 1324
24191 1324
24191 1325
24191 1326
24191 1327
24229 1327
24229 1327
24229 1327
24229 1327
24229 1327
24229 1328
24229 1329
24229 1329
24229 1330
24229 1331
24229 1331
24229 1331
24229 1332
24229 1332
24229 1333
24229 1333
24229 1333
24229 1334
24229 1334
24229 1335
24229 1336
24260 1337
24260 1338
24260 1338
24260 1339
24260 1339
24260 1340
24260 1340
24260 1341
24260 1341
24260 1342
24260 1342
24260 1343
24260 1343
24260 1344
24260 1344
24260 1345
24260 1346
24260 1346
24260 1346
24260 1347
24260 1348
24260 1348
24311 1348
24311 1349
24311 1349
24311 1350
24311 1351
24311 1351
24311 1352
24311 1352
24311 1352
24311 1352
24311 1352
24311 1353
24311 1353
24311 1354
24311 1354
24311 1355
24311 1356
24311 1357
24311 1358
24311 1359
24311 1359
24311 1359
24407 1359
24407 1359
24407 1359
24407 1359
24407 1359
24407 1359
24407 1359
24407 1360
24407 1360
24407 1361
24407 1362
24407 1362
24407 1362
24407 1362
24407 1363
24407 1364
24407 1365
24407 1366
24407 1367
24407 1368
24407 1369
24448 1370
24448 1371
24448 1371
24448 1371
24448 1371
24448 1371
24448 1372
24448 1373
24448 1373
24448 1374
24448 1375
24448 1375
24448 1376
24448 1377
24448 1377
24448 1378
24448 1378
24448 1379
24448 1379
24448 1380
24448 1381
24448 1381
24479 1381
24479 1382
24479 1383
24479 1383
24479 1384
24479 1385
24479 1386
24479 1386
24479 1387
24479 1388
24479 1388
24479 1388
24479 1388
24479 1389
24479 1389
24479 1389
24479 1390
24479 1391
24479 1391
24479 1392
24479 1392
24479 1392
24539 1392
24539 1392
24539 1392
24539 1392
24539 1393
24539 1394
24539 1394
24539 1395
24539 1396
24539 1397
24539 1397
24539 1398
24539 1398
24539 1398
24539 1398
24539 1398
24539 1399
24539 1399
24539 1400
24539 1401
24539 1402
24539 1403
24566 1403
24566 1403
24566 1404
24566 1404
24566 1405
24566 1405
24566 1406
24566 1407
24566 1407
24566 1407
24566 1408
24566 1409
24566 1410
24566 1410
24566 1410
24566 1411
24566 1411
24566 1411
24566 1411
24566 1412
24566 1413
24566 1413
24595 1414
24595 1414
24595 1414
24595 1414
24595 1414
24595 1414
24595 1414
24595 1415
24595 1416
24595 1416
24595 1416
24595 1417
24595 1417
24595 1417
24595 1418
24595 1419
24595 1420
24595 1421
24595 1422
24595 1423
24595 1424
24595 1425
24645 1425
24645 1426
24645 1427
24645 1428
24645 1429
24645 1429
24645 1430
24645 1430
24645 1430
24645 1431
24645 1432
24645 1432
24645 1433
24645 1434
24645 1435
24645 1435
24645 1435
24645 1436
24645 1436
24645 1436
24645 1436
24645 1436
24741 1436
24741 1436
24741 1436
24741 1437
24741 1438
24741 1439
24741 1439
24741 1439
24741 1440
24741 1440
24741 1441
24741 1441
24741 1442
24741 1443
24741 1443
24741 1443
24741 1444
24741 1444
24812 1444
24812 1445
24812 1446
24817 1447
24817 1448
24817 1448
24817 1448
24817 1449
24817 1450
24817 1450
24817 1450
24817 1451
24817 1451
24817 1451
24817 1452
24817 1453
24817 1454
24817 1455
24817 1456
24817 1456
24817 1456
24817 1456
24817 1457
24817 1457
24817 1457
24853 1458
24853 1459
24853 1459
24853 1459
24853 1460
24853 1460
24853 1460
24853 1460
24853 1460
24853 1460
24853 1461
24937 1462
24937 1463
24937 1463
24937 1463
24937 1464
24937 1464
24937 1465
24937 1466
24937 1467
24937 1468
24937 1469
24937 1469
24937 1469
24937 1470
24937 1470
24937 1470
24937 1470
24937 1471
24937 1471
24937 1472
24937 1473
24937 1473
24967 1473
24967 1473
24967 1473
24967 1473
24967 1474
24967 1474
24967 1475
24967 1475
24967 1475
24967 1475
24967 1475
24967 1476
24967 1476
24967 1476
24982 1476
24982 1476
24982 1476
24982 1476
24982 1476
24982 1476
24982 1477
24982 1477
24982 1477
24982 1477
24982 1477
24982 1478
24982 1479
24982 1479
25022 1479
25022 1479
25022 1479
25022 1479
25022 1480
25022 1480
25022 1480
25022 1480
25022 1481
25022 1481
25022 1481
25022 1481
25022 1481
25053 1481
25053 1481
25053 1481
25053 1481
25053 1481
25053 1482
25053 1482
25053 1482
25053 1482
25053 1483
25053 1483
25053 1483
25065 1483
25065 1483
25065 1483
25065 1483
25065 1484
25065 1484
25065 1484
25065 1484
25065 1484
25065 1484
25065 1484
25065 1484
25065 1485
25082 1485
25082 1485
25082 1485
25082 1485
25082 1485
25082 1485
25082 1485
25082 1486
25082 1486
25082 1486
25082 1486
25082 1486
25130 1486
25130 1486
25130 1486
25130 1486
25130 1486
25130 1487
25130 1487
25130 1487
25130 1488
25130 1488
25130 1489
25130 1489
25130 1490
25130 1490
25130 1491
25130 1491
25148 1491
25148 1491
25148 1491
25148 1491
25148 1491
25148 1491
25148 1491
25148 1491
25148 1491
25148 1492
25148 1492
25148 1492
25160 1492
25160 1492
25160 1492
25160 1492
25160 1492
25160 1492
25160 1492
25160 1492
25160 1492
25160 1492
25160 1492
25170 1492
25170 1492
25170 1492
25170 1492
25170 1492
25170 1492
25170 1492
25170 1492
25170 1492
25170 1492
25170 1492
25180 1492
25180 1492
25180 1492
25180 1492
25180 1492
25180 1492
25180 1492
25180 1492
25180 1492
25180 1492
25180 1492
25192 1492
25192 1492
25192 1492
25192 1492
25192 1492
25192 1492
25192 1492
25192 1493
25192 1493
25192 1493
25192 1493
25204 1493
25204 1493
25204 1493
25204 1493
25204 1493
25204 1493
25204 1493
25204 1493
25204 1493
25204 1493
25204 1493
25216 1493
25216 1493
25216 1493
25216 1493
25216 1493
25216 1493
25216 1493
25216 1493
25216 1493
25216 1493
25216 1493
25248 1493
25248 1493
25248 1494
25248 1494
25248 1495
25248 1495
25248 1496
25248 1496
25248 1496
25248 1496
25248 1496
25248 1497
25248 1497
25248 1497
25248 1497
25268 1497
25268 1497
25268 1497
25268 1497
25268 1498
25268 1498
25268 1498
25268 1498
25268 1498
25268 1498
25268 1498
25268 1499
25268 1499
25293 1499
25293 1499
25293 1499
25293 1499
25293 1499
25293 1500
25293 1500
25293 1500
25293 1500
25293 1500
25293 1500
25293 1500
25312 1500
25312 1501
25312 1501
25312 1501
25312 1502
25312 1502
25312 1502
25312 1502
25312 1502
25312 1502
25312 1502
25312 1502
25312 1502
25327 1502
25327 1502
25327 1502
25327 1502
25327 1502
25327 1502
25327 1502
25327 1502
25327 1502
25327 1502
25327 1502
25339 1502
25339 1502
25339 1502
25339 1503
25339 1503
25339 1503
25339 1503
25339 1503
25339 1503
25339 1503
25339 1503
25339 1503
25356 1503
25356 1503
25356 1503
25356 1503
25356 1503
25356 1504
25356 1504
25356 1504
25356 1504
25356 1504
25356 1504
25356 1505
25389 1505
25389 1505
25389 1505
25389 1505
25389 1506
25389 1506
25389 1506
25389 1506
25389 1506
25389 1506
25389 1506
25389 1506
25420 1506
25425 1507
25425 1507
25425 1507
25425 1507
25425 1507
25425 1507
25425 1507
25425 1507
25425 1507
25425 1507
25425 1507
25425 1508
25438 1508
25438 1508
25438 1508
25438 1508
25438 1508
25438 1508
25438 1508
25438 1508
25438 1508
25438 1508
25438 1509
25438 1509
25456 1509
25456 1510
25456 1510
25456 1510
25456 1510
25456 1510
25456 1510
25456 1510
25456 1510
25456 1510
25456 1510
25456 1510
25470 1510
25470 1510
25470 1510
25470 1510
25470 1510
25470 1510
25470 1510
25470 1510
25470 1510
25470 1510
25470 1511
25470 1511
25500 1511
25500 1511
25500 1511
25500 1511
25500 1512
25500 1513
25500 1513
25500 1514
25500 1514
25500 1514
25500 1514
25500 1514
25500 1514
25500 1515
25500 1515
25518 1515
25518 1515
25518 1515
25518 1516
25518 1516
25518 1516
25518 1516
25518 1516
25518 1516
25518 1516
25518 1516
25518 1516
25532 1516
25532 1516
25532 1516
25532 1516
25532 1516
25532 1516
25532 1516
25532 1516
25532 1516
25532 1516
25532 1516
25532 1516
25545 1517
25545 1517
25545 1517
25545 1517
25545 1518
25545 1518
25545 1518
25545 1518
25545 1518
25545 1518
25545 1519
25545 1519
25545 1519
25566 1519
25566 1519
25566 1520
25566 1520
25566 1520
25566 1520
25566 1520
25566 1520
25566 1520
25566 1520
25566 1520
25566 1520
25582 1520
25582 1520
25582 1520
25582 1520
25582 1520
25582 1520
25582 1520
25582 1521
25582 1521
25582 1521
25582 1521
25582 1521
25582 1521
25614 1522
25614 1522
25614 1523
25614 1523
25614 1523
25614 1523
25614 1523
25614 1523
25614 1523
25614 1523
25614 1523
25614 1523
25631 1523
25631 1523
25631 1523
25631 1523
25631 1523
25631 1523
25631 1523
25631 1523
25631 1523
25631 1523
25631 1523
25642 1523
25642 1523
25642 1523
25642 1523
25642 1523
25642 1523
25642 1524
25642 1524
25642 1524
25642 1524
25642 1524
25642 1524
25660 1524
25660 1524
25660 1524
25660 1524
25660 1524
25660 1524
25660 1525
25660 1525
25660 1525
25660 1525
25660 1525
25677 1525
25677 1525
25677 1525
25677 1525
25677 1525
25677 1525
25677 1526
25677 1526
25677 1526
25677 1526
25677 1526
25677 1526
25725 1526
25725 1526
25725 1527
25725 1527
25725 1527
25725 1528
25725 1528
25725 1528
25725 1528
25725 1528
25725 1528
25725 1528
25725 1529
25725 1529
25743 1529
25743 1529
25743 1529
25743 1529
25743 1529
25743 1529
25743 1529
25743 1529
25743 1529
25743 1529
25743 1529
25743 1529
25790 1530
25790 1530
25790 1530
25790 1530
25790 1530
25790 1530
25790 1530
25790 1530
25790 1530
25790 1530
25790 1530
25818 1530
25818 1530
25818 1530
25818 1530
25818 1530
25818 1530
25818 1530
25818 1530
25818 1530
25818 1530
25818 1530
25832 1530
25832 1530
25832 1530
25832 1530
25832 1530
25832 1530
25832 1530
25832 1530
25832 1530
25832 1530
25832 1530
25861 1530
25861 1531
25861 1532
25861 1532
25861 1532
25861 1532
25861 1532
25861 1532
25861 1532
25861 1532
25861 1533
25861 1533
25861 1533
25861 1533
25886 1533
25886 1533
25886 1534
25886 1534
25886 1534
25886 1534
25886 1534
25886 1534
25886 1534
25886 1535
25886 1535
25886 1535
25886 1535
25900 1535
25900 1535
25900 1535
25900 1535
25900 1535
25900 1535
25900 1535
25900 1535
25900 1535
25900 1535
25900 1535
25910 1535
25910 1535
25910 1535
25910 1535
25910 1535
25910 1535
25910 1535
25910 1535
25910 1535
25910 1535
25910 1535
25921 1535
25921 1535
25921 1535
25921 1535
25921 1535
25921 1536
25921 1536
25921 1536
25921 1536
25921 1536
25921 1536
25921 1536
25934 1536
25934 1536
25934 1536
25934 1536
25934 1536
25934 1536
25934 1536
25934 1536
25934 1536
25934 1536
25934 1536
25948 1536
25948 1536
25948 1536
25948 1536
25948 1536
25948 1536
25948 1536
25948 1536
25948 1536
25948 1536
25948 1537
25948 1537
25967 1537
25967 1537
25967 1538
25967 1538
25967 1538
25967 1538
25967 1538
25967 1538
25967 1538
25967 1538
25967 1538
25967 1539
25980 1539
25980 1539
25980 1539
25980 1539
25980 1539
25980 1539
25980 1539
25980 1539
25980 1539
25980 1539
25980 1540
25980 1540
25993 1540
25993 1540
25993 1540
25993 1541
25993 1541
25993 1541
25993 1541
25993 1541
25993 1541
25993 1541
25993 1541
25993 1542
25993 1542
26007 1542
26007 1542
26007 1542
26007 1542
26007 1542
26007 1542
26007 1543
26007 1543
26007 1543
26007 1543
26007 1543
26007 1544
26007 1544
26021 1544
26021 1544
26021 1544
26021 1544
26021 1544
26021 1544
26021 1544
26021 1544
26021 1544
26021 1544
26021 1544
26030 1544
26030 1545
26035 1546
26035 1546
26035 1546
26035 1546
26035 1546
26035 1546
26035 1546
26035 1547
26035 1547
26035 1547
26035 1547
26035 1547
26048 1547
26048 1547
26048 1547
26048 1547
26048 1548
26048 1548
26048 1548
26048 1548
26048 1548
26048 1548
26048 1548
26048 1548
26063 1548
26063 1548
26063 1548
26063 1549
26063 1549
26063 1549
26063 1549
26063 1549
26063 1549
26063 1549
26063 1549
26063 1549
26097 1549
26097 1549
26097 1549
26097 1550
26097 1550
26097 1550
26097 1550
26097 1550
26097 1550
26097 1550
26097 1550
26097 1550
26115 1550
26115 1550
26115 1551
26115 1551
26115 1551
26115 1551
26115 1551
26115 1551
26115 1551
26115 1551
26115 1551
26115 1552
26115 1552
26129 1552
26129 1552
26129 1552
26129 1552
26129 1552
26129 1552
26129 1552
26129 1553
26129 1553
26129 1553
26129 1553
26129 1553
26140 1553
26140 1553
26140 1553
26140 1553
26140 1554
26140 1554
26140 1554
26140 1554
26140 1554
26140 1555
26140 1555
26140 1555
26140 1555
26154 1555
26154 1555
26154 1555
26154 1555
26154 1555
26154 1555
26154 1555
26154 1555
26154 1555
26154 1555
26154 1555
26166 1555
26166 1555
26166 1555
26166 1555
26166 1555
26166 1555
26166 1555
26166 1555
26166 1555
26166 1555
26166 1555
26166 1555
26178 1556
26178 1556
26178 1556
26178 1556
26178 1556
26178 1556
26178 1557
26178 1557
26178 1557
26178 1557
26178 1557
26178 1557
26190 1557
26190 1557
26190 1557
26190 1557
26190 1557
26190 1557
26190 1557
26190 1557
26190 1557
26190 1557
26190 1557
26190 1557
26208 1558
26208 1558
26208 1558
26208 1558
26208 1558
26208 1558
26208 1558
26208 1559
26208 1559
26208 1559
26208 1559
26208 1559
26225 1559
26225 1559
26225 1559
26225 1559
26225 1559
26225 1559
26225 1559
26225 1559
26225 1559
26225 1559
26225 1559
26236 1559
26236 1559
26236 1559
26236 1559
26236 1559
26236 1559
26236 1559
26236 1559
26236 1559
26236 1559
26236 1559
26236 1560
26248 1560
26248 1560
26248 1560
26248 1560
26248 1560
26248 1560
26248 1560
26248 1560
26248 1560
26248 1560
26248 1560
26621 1560
26621 1561
26621 1561
26621 1562
26621 1563
26621 1563
26621 1563
26621 1563
26621 1563
26621 1563
26621 1564
26621 1564
26621 1564
26621 1564
26691 1564
26691 1565
26691 1566
26691 1567
26691 1568
26691 1569
26691 1570
26691 1571
26691 1572
26695 1573
26695 1574
26695 1574
26695 1574
26695 1574
26695 1575
26695 1576
26695 1577
26695 1578
26695 1578
26695 1578
26695 1579
26695 1579
26695 1579
26695 1579
26695 1580
26695 1580
26695 1580
26695 1581
26720 1581
26720 1581
26720 1581
26720 1581
26720 1581
26720 1581
26720 1581
26720 1581
26720 1581
26720 1581
26720 1581
26731 1581
26731 1581
26731 1581
26731 1582
26731 1582
26731 1582
26731 1582
26731 1582
26731 1582
26731 1582
26731 1582
26731 1582
26742 1582
26742 1583
26742 1583
26742 1583
26742 1583
26742 1583
26742 1583
26742 1583
26742 1583
26742 1583
26742 1583
26742 1583
26742 1584
26764 1584
26764 1584
26764 1584
26764 1584
26764 1584
26764 1584
26764 1584
26764 1584
26764 1585
26764 1585
26764 1585
26764 1585
26776 1585
26776 1585
26776 1585
26776 1585
26776 1586
26776 1586
26776 1586
26776 1586
26776 1586
26776 1586
26776 1586
26776 1586
26788 1586
26788 1586
26788 1586
26788 1586
26788 1586
26788 1587
26788 1587
26788 1587
26788 1587
26788 1587
26788 1587
26788 1587
26803 1587
26803 1587
26803 1587
26803 1587
26803 1588
26803 1588
26803 1588
26803 1589
26803 1589
26803 1589
26803 1590
26803 1590
26803 1590
26803 1591
26803 1591
26823 1591
26823 1591
26823 1591
26823 1591
26823 1591
26823 1591
26823 1591
26823 1591
26823 1591
26823 1591
26823 1591
26834 1591
26834 1591
26834 1591
26834 1591
26834 1591
26834 1591
26834 1591
26834 1591
26834 1591
26834 1591
26834 1591
26847 1591
26847 1591
26847 1591
26847 1591
26847 1591
26847 1591
26847 1591
26847 1591
26847 1591
26847 1591
26847 1592
26847 1593
26847 1593
26861 1593
26861 1593
26861 1593
26861 1593
26861 1593
26861 1593
26861 1593
26861 1593
26861 1593
26861 1593
26861 1593
26873 1593
26873 1593
26873 1593
26873 1593
26873 1593
26873 1593
26873 1593
26873 1593
26873 1593
26873 1593
26873 1593
26873 1594
26889 1594
26889 1594
26889 1594
26889 1594
26889 1594
26889 1595
26889 1595
26889 1596
26889 1596
26889 1596
26889 1596
26889 1596
26889 1596
26906 1596
26906 1596
26906 1596
26906 1596
26906 1596
26906 1596
26906 1596
26906 1596
26906 1596
26906 1596
26906 1596
26926 1596
26926 1597
26926 1597
26926 1597
26926 1597
26926 1597
26926 1597
26926 1598
26926 1598
26926 1598
26926 1598
26926 1598
26944 1598
26944 1598
26944 1598
26944 1598
26944 1598
26944 1598
26944 1598
26944 1598
26944 1598
26944 1599
26944 1599
26944 1599
26963 1599
26963 1599
26963 1599
26963 1600
26963 1601
26963 1601
26963 1601
26963 1601
26963 1601
26963 1601
26963 1601
26963 1601
26963 1601
26984 1601
26984 1601
26984 1601
26984 1601
26984 1601
26984 1601
26984 1601
26984 1601
26984 1601
26984 1601
26984 1601
26995 1601
26995 1601
26995 1601
26995 1601
26995 1601
26995 1601
26995 1601
26995 1601
26995 1601
26995 1601
26995 1601
27013 1601
27013 1602
27013 1602
27013 1602
27013 1602
27013 1602
27013 1602
27013 1603
27013 1603
27013 1603
27013 1603
27013 1603
27013 1603
27013 1603
27013 1604
27030 1605
27030 1605
27030 1605
27030 1605
27030 1605
27030 1605
27030 1605
27030 1606
27030 1606
27030 1606
27030 1606
27030 1606
27042 1606
27042 1606
27042 1606
27042 1606
27042 1606
27042 1606
27042 1606
27042 1606
27042 1606
27042 1606
27042 1606
27052 1606
27052 1606
27052 1606
27052 1606
27052 1606
27052 1606
27052 1606
27052 1606
27052 1606
27052 1606
27052 1606
27063 1606
27063 1606
27063 1606
27063 1606
27063 1606
27063 1606
27063 1606
27063 1606
27063 1606
27063 1606
27074 1606
27074 1606
27074 1606
27074 1606
27074 1606
27074 1606
27074 1606
27074 1606
27074 1606
27074 1606
27074 1606
27074 1606
27086 1607
27086 1607
27086 1607
27086 1607
27086 1607
27086 1607
27086 1608
27086 1608
27086 1608
27086 1608
27086 1608
27086 1609
27086 1609
27086 1609
27105 1610
27105 1610
27105 1610
27105 1610
27105 1610
27105 1610
27105 1610
27105 1611
27105 1611
27105 1611
27105 1611
27105 1611
27118 1611
27118 1611
27118 1611
27118 1611
27118 1611
27118 1611
27118 1611
27118 1611
27118 1611
27118 1611
27118 1611
27128 1611
27128 1611
27128 1611
27128 1611
27128 1611
27128 1611
27128 1611
27128 1612
27128 1612
27128 1612
27128 1612
27128 1612
27140 1612
27140 1612
27140 1612
27140 1612
27140 1612
27140 1612
27140 1612
27140 1612
27140 1612
27140 1613
27140 1613
27140 1614
27140 1614
27154 1614
27154 1614
27154 1614
27154 1614
27154 1614
27154 1614
27154 1614
27154 1614
27154 1614
27154 1614
27154 1614
27165 1614
27165 1614
27165 1614
27165 1614
27165 1614
27165 1614
27165 1614
27165 1614
27165 1614
27165 1614
27165 1614
27179 1614
27179 1614
27179 1614
27179 1614
27179 1614
27179 1614
27179 1614
27179 1614
27179 1614
27179 1614
27179 1614
27190 1614
27190 1614
27190 1614
27190 1614
27190 1614
27190 1614
27190 1614
27190 1614
27190 1614
27190 1614
27190 1614
27205 1614
27205 1614
27205 1614
27205 1614
27205 1614
27205 1614
27205 1614
27205 1614
27205 1614
27205 1614
27205 1614
27217 1614
27217 1614
27217 1614
27217 1614
27217 1614
27217 1614
27217 1614
27217 1614
27217 1614
27217 1614
27217 1614
27229 1614
27229 1614
27229 1614
27229 1614
27229 1614
27229 1614
27229 1614
27229 1614
27229 1614
27229 1614
27242 1614
27242 1614
27242 1615
27242 1615
27242 1615
27242 1615
27242 1615
27242 1615
27242 1615
27242 1615
27242 1615
27242 1615
27257 1615
27257 1615
27257 1615
27257 1615
27257 1615
27257 1615
27257 1615
27257 1615
27257 1615
27257 1615
27257 1615
27269 1615
27269 1615
27269 1615
27269 1615
27269 1615
27269 1615
27269 1615
27269 1615
27269 1615
27269 1615
27281 1615
27281 1615
27281 1615
27281 1615
27281 1615
27281 1615
27281 1615
27281 1615
27281 1616
27281 1616
27281 1616
27281 1616
27294 1616
27294 1616
27294 1616
27294 1616
27294 1616
27294 1616
27294 1617
27294 1618
27294 1618
27294 1618
27294 1618
27294 1618
27294 1618
27309 1618
27309 1618
27309 1618
27309 1618
27309 1618
27309 1618
27309 1618
27309 1618
27309 1618
27309 1618
27309 1618
27321 1618
27321 1619
27321 1619
27321 1619
27321 1619
27321 1619
27321 1619
27321 1619
27321 1619
27321 1619
27321 1619
27321 1619
27333 1619
27333 1619
27333 1619
27333 1619
27333 1619
27333 1619
27333 1619
27333 1619
27333 1620
27333 1620
27333 1620
27333 1620
27346 1620
27346 1620
27346 1620
27346 1620
27346 1620
27346 1620
27346 1620
27346 1620
27346 1620
27346 1620
27346 1620
27357 1620
27357 1620
27357 1620
27357 1620
27357 1620
27357 1620
27357 1620
27357 1620
27357 1620
27357 1620
27357 1620
27368 1620
27368 1620
27368 1620
27368 1620
27368 1620
27368 1621
27368 1621
27368 1621
27368 1621
27368 1621
27368 1621
27368 1621
27380 1621
27380 1621
27380 1621
27380 1621
27380 1621
27380 1621
27380 1621
27380 1621
27380 1621
27380 1621
27380 1621
27390 1621
27390 1621
27390 1621
27390 1621
27390 1621
27390 1621
27390 1621
27390 1621
27390 1621
27390 1621
27390 1621
27403 1621
27403 1621
27403 1621
27403 1621
27403 1621
27403 1621
27403 1621
27403 1621
27403 1621
27403 1621
27403 1621
27416 1621
27416 1621
27416 1621
27416 1621
27416 1621
27416 1621
27416 1621
27416 1621
27416 1621
27416 1621
27416 1621
27427 1621
27427 1621
27427 1621
27427 1621
27427 1621
27427 1621
27427 1621
27427 1621
27427 1621
27427 1621
27427 1621
27439 1621
27439 1621
27439 1621
27439 1621
27439 1621
27439 1621
27439 1621
27439 1621
27439 1621
27439 1621
27439 1621
27450 1621
27450 1621
27450 1621
27450 1621
27450 1621
27450 1621
27450 1621
27450 1621
27450 1621
27450 1621
27450 1621
27460 1621
27460 1621
27460 1621
27460 1621
27460 1621
27460 1621
27460 1621
27460 1621
27460 1621
27460 1621
27460 1621
27471 1621
27471 1621
27471 1621
27471 1621
27471 1621
27471 1621
27471 1621
27471 1621
27471 1621
27471 1621
27471 1621
27481 1621
27481 1622
27481 1622
27481 1622
27481 1622
27481 1623
27481 1623
27481 1623
27481 1623
27481 1623
27481 1623
27481 1623
27481 1623
27494 1623
27494 1623
27494 1623
27494 1623
27494 1623
27494 1623
27494 1623
27494 1623
27494 1623
27494 1623
27494 1623
27505 1623
27505 1623
27505 1623
27505 1623
27505 1623
27505 1623
27505 1623
27505 1623
27505 1623
27505 1623
27505 1623
27518 1623
27518 1623
27518 1623
27518 1623
27518 1623
27518 1623
27518 1623
27518 1623
27518 1623
27518 1623
27518 1623
27531 1623
27531 1623
27531 1623
27531 1623
27531 1623
27531 1623
27531 1623
27531 1623
27531 1623
27531 1623
27542 1623
27542 1623
27542 1623
27542 1623
27542 1624
27542 1624
27542 1624
27542 1624
27542 1624
27542 1624
27542 1624
27542 1624
27556 1624
27556 1624
27556 1624
27556 1624
27556 1624
27556 1624
27556 1624
27556 1624
27556 1624
27556 1624
27556 1624
27566 1624
27566 1624
27566 1624
27566 1624
27566 1624
27566 1624
27566 1624
27566 1624
27566 1624
27566 1624
27566 1624
27578 1624
27578 1624
27578 1624
27578 1624
27578 1624
27578 1624
27578 1624
27578 1624
27578 1624
27578 1624
27578 1624
27589 1624
27589 1624
27589 1624
27589 1624
27589 1624
27589 1624
27589 1624
27589 1624
27589 1624
27589 1624
27589 1624
27601 1624
27601 1624
27601 1624
27601 1624
27601 1624
27601 1624
27601 1624
27601 1624
27601 1624
27601 1624
27601 1624
27611 1624
27611 1624
27611 1624
27611 1624
27611 1624
27611 1624
27611 1624
27611 1624
27611 1624
27611 1624
27611 1624
27623 1624
27623 1625
27623 1625
27623 1625
27623 1625
27623 1625
27623 1625
27623 1625
27623 1625
27623 1625
27623 1625
27623 1625
27638 1625
27638 1625
27638 1625
27638 1625
27638 1625
27638 1625
27638 1625
27638 1625
27638 1625
27638 1625
27638 1626
27638 1626
27638 1626
27638 1627
27656 1628
27656 1628
27656 1628
27656 1628
27656 1628
27656 1628
27656 1628
27656 1628
27656 1628
27656 1628
27656 1628
27668 1628
27668 1628
27668 1628
27668 1628
27668 1628
27668 1628
27668 1628
27668 1628
27668 1628
27668 1628
27668 1628
27678 1628
27678 1628
27678 1628
27678 1628
27678 1628
27678 1628
27678 1628
27678 1628
27678 1628
27678 1628
27678 1628
27689 1628
27689 1628
27689 1628
27689 1628
27689 1628
27689 1628
27689 1628
27689 1628
27689 1628
27689 1628
27689 1628
27699 1628
27699 1628
27699 1628
27699 1628
27699 1628
27699 1628
27699 1628
27699 1628
27699 1628
27699 1628
27699 1628
27713 1628
27713 1628
27713 1628
27713 1628
27713 1628
27713 1628
27713 1628
27713 1628
27713 1628
27713 1628
27713 1628
27724 1628
27724 1628
27724 1628
27724 1628
27724 1628
27724 1628
27724 1628
27724 1628
27724 1628
27724 1628
27724 1628
27724 1629
27724 1630
27740 1630
27740 1630
27740 1630
27740 1630
27740 1630
27740 1630
27740 1630
27740 1630
27740 1630
27740 1630
27740 1630
27752 1630
27752 1630
27752 1630
27752 1630
27752 1630
27752 1630
27752 1630
27752 1630
27752 1630
27752 1630
27752 1630
27765 1630
27765 1630
27765 1630
27765 1630
27765 1630
27765 1630
27765 1630
27765 1630
27765 1630
27765 1630
27765 1630
27779 1630
27779 1630
27779 1630
27779 1630
27779 1630
27779 1630
27779 1630
27779 1630
27779 1630
27779 1631
27779 1631
27779 1632
27779 1632
27794 1632
27794 1632
27794 1632
27794 1632
27794 1632
27794 1632
27794 1632
27794 1632
27794 1632
27794 1632
27794 1632
27805 1632
27805 1632
27805 1632
27805 1632
27805 1632
27805 1632
27805 1632
27805 1632
27805 1632
27805 1632
27805 1632
27816 1632
27816 1632
27816 1632
27816 1632
27816 1632
27816 1632
27816 1632
27816 1632
27816 1632
27816 1632
27816 1632
27828 1632
27828 1632
27828 1632
27828 1632
27828 1632
27828 1632
27828 1632
27828 1632
27828 1632
27828 1632
27838 1632
27838 1632
27838 1632
27838 1632
27838 1632
27838 1632
27838 1633
27838 1633
27838 1633
27838 1633
27838 1633
27838 1633
27850 1633
27850 1633
27850 1633
27850 1633
27850 1633
27850 1633
27850 1633
27850 1633
27850 1633
27850 1633
27850 1633
27850 1633
27862 1634
27862 1634
27862 1634
27862 1634
27862 1635
27862 1635
27862 1635
27862 1635
27862 1635
27862 1635
27862 1635
27862 1635
27878 1635
27878 1636
27878 1636
27878 1636
27878 1636
27878 1636
27878 1636
27878 1637
27878 1637
27878 1637
27878 1637
27878 1637
27878 1637
27914 1637
27914 1637
27914 1637
27914 1637
27914 1637
27914 1637
27914 1637
27914 1637
27914 1637
27914 1637
27914 1638
27914 1639
27914 1639
27927 1639
27927 1639
27927 1640
27927 1641
27927 1641
27927 1641
27927 1641
27927 1641
27927 1641
27927 1641
27927 1641
27927 1641
27927 1642
27927 1642
27944 1642
27944 1643
27944 1644
27944 1644
27944 1644
27944 1644
27944 1644
27944 1644
27944 1644
27944 1644
27944 1644
27944 1644
27944 1644
27944 1644
27959 1645
27959 1645
27959 1645
27959 1646
27959 1646
27959 1646
27959 1646
27959 1646
27959 1646
27959 1646
27959 1646
27959 1646
27971 1646
27971 1647
27971 1647
27971 1647
27971 1647
27971 1647
27971 1647
27971 1647
27971 1647
27971 1647
27971 1647
27971 1647
27984 1647
27984 1647
27984 1647
27984 1647
27984 1647
27984 1647
27984 1647
27984 1647
27984 1647
27984 1647
27984 1647
27996 1647
27996 1647
27996 1648
27996 1648
27996 1648
27996 1648
27996 1648
27996 1648
27996 1648
27996 1648
27996 1648
27996 1648
28017 1648
28017 1648
28017 1648
28017 1648
28017 1648
28017 1648
28017 1648
28017 1648
28017 1648
28017 1648
28017 1648
28028 1648
28028 1648
28028 1648
28028 1648
28028 1648
28028 1648
28028 1648
28028 1649
28028 1649
28028 1649
28028 1649
28028 1649
28044 1649
28044 1649
28044 1650
28044 1650
28044 1650
28044 1650
28044 1650
28044 1650
28044 1650
28044 1650
28044 1650
28044 1651
28044 1651
28058 1651
28058 1651
28058 1651
28058 1651
28058 1651
28058 1651
28058 1651
28058 1651
28058 1652
28058 1652
28058 1652
28058 1652
28070 1652
28070 1652
28070 1652
28070 1652
28070 1653
28070 1653
28070 1653
28070 1653
28070 1653
28070 1653
28070 1653
28070 1653
28070 1653
28083 1654
28083 1654
28083 1654
28083 1654
28083 1654
28083 1654
28083 1654
28083 1654
28083 1654
28083 1655
28083 1655
28083 1655
28100 1655
28100 1655
28100 1655
28100 1655
28100 1655
28100 1655
28100 1655
28100 1655
28100 1655
28100 1655
28100 1655
28114 1655
28114 1655
28114 1655
28114 1655
28114 1655
28114 1655
28114 1655
28114 1655
28114 1655
28114 1655
28114 1655
28125 1655
28125 1655
28125 1656
28125 1656
28125 1656
28125 1656
28125 1656
28125 1656
28125 1656
28125 1657
28125 1657
28125 1657
28125 1657
28139 1657
28139 1657
28139 1657
28139 1657
28139 1657
28139 1657
28139 1657
28139 1657
28139 1657
28139 1657
28150 1657
28150 1657
28150 1657
28150 1657
28150 1657
28150 1657
28150 1657
28150 1657
28150 1657
28150 1657
28150 1657
28161 1657
28161 1657
28161 1657
28161 1657
28161 1657
28161 1657
28161 1657
28161 1657
28161 1657
28161 1657
28161 1657
28161 1658
28177 1658
28177 1658
28177 1658
28177 1658
28177 1658
28177 1658
28177 1658
28177 1658
28177 1658
28177 1658
28177 1658
28190 1658
28190 1658
28190 1658
28190 1658
28190 1658
28190 1658
28190 1658
28190 1658
28190 1658
28190 1658
28190 1658
28201 1658
28201 1658
28201 1658
28201 1658
28201 1658
28201 1658
28201 1658
28201 1658
28201 1658
28201 1658
28201 1658
28213 1658
28213 1658
28213 1658
28213 1658
28213 1658
28213 1658
28213 1658
28213 1658
28213 1658
28213 1658
28213 1658
28224 1658
28224 1658
28224 1658
28224 1658
28224 1658
28224 1658
28224 1658
28224 1658
28224 1658
28224 1658
28224 1658
28239 1658
28239 1658
28239 1658
28239 1658
28239 1658
28239 1658
28239 1658
28239 1658
28239 1658
28239 1658
28239 1658
28254 1658
28254 1658
28254 1658
28254 1658
28254 1658
28254 1658
28254 1658
28254 1658
28254 1658
28254 1658
28254 1658
28254 1658
28265 1659
28265 1659
28265 1659
28265 1659
28265 1659
28265 1659
28265 1659
28265 1660
28265 1660
28265 1660
28265 1660
28265 1660
28300 1660
28300 1660
28300 1660
28300 1660
28300 1660
28300 1660
28300 1661
28300 1661
28300 1661
28300 1661
28300 1661
28300 1661
28300 1661
28300 1662
28334 1663
28334 1663
28334 1663
28334 1663
28334 1663
28334 1663
28334 1663
28334 1663
28334 1663
28334 1663
28334 1663
28346 1663
28346 1663
28346 1663
28346 1663
28346 1663
28346 1663
28346 1663
28346 1663
28346 1664
28346 1664
28346 1664
28346 1664
28359 1664
28359 1664
28359 1664
28359 1664
28359 1664
28359 1664
28359 1664
28359 1664
28359 1664
28359 1664
28359 1664
28369 1664
28369 1664
28369 1664
28369 1665
28369 1665
28369 1665
28369 1665
28369 1665
28369 1665
28369 1665
28369 1665
28369 1665
28381 1665
28381 1665
28381 1665
28381 1665
28381 1665
28381 1666
28381 1666
28381 1666
28381 1666
28381 1666
28381 1666
28381 1666
28393 1666
28393 1666
28393 1666
28393 1666
28393 1666
28393 1666
28393 1666
28393 1666
28393 1666
28393 1666
28393 1666
28407 1666
28407 1666
28407 1666
28407 1666
28407 1666
28407 1666
28407 1666
28407 1666
28407 1666
28407 1666
28407 1666
28417 1666
28417 1666
28417 1666
28417 1666
28417 1666
28417 1667
28417 1667
28417 1667
28417 1667
28417 1667
28417 1667
28417 1667
28429 1667
28429 1667
28429 1667
28429 1667
28429 1667
28429 1667
28429 1667
28429 1667
28429 1667
28429 1667
28429 1667
28440 1667
28440 1667
28440 1667
28440 1667
28440 1667
28440 1667
28440 1667
28440 1667
28440 1667
28440 1667
28449 1667
28449 1667
28449 1667
28449 1667
28449 1667
28449 1667
28449 1667
28449 1667
28449 1667
28449 1667
28449 1667
28460 1667
28460 1667
28460 1667
28460 1667
28460 1667
28460 1667
28460 1667
28460 1668
28460 1668
28460 1668
28460 1668
28460 1668
28472 1668
28472 1668
28472 1668
28472 1668
28472 1668
28472 1668
28472 1668
28472 1668
28472 1668
28472 1668
28472 1668
28483 1668
28483 1668
28483 1668
28483 1668
28483 1668
28483 1669
28483 1669
28483 1669
28483 1669
28483 1669
28483 1669
28483 1669
28495 1669
28495 1669
28495 1669
28495 1669
28495 1669
28495 1669
28495 1669
28495 1669
28495 1669
28495 1669
28495 1669
28505 1669
28505 1669
28505 1669
28505 1669
28505 1669
28505 1669
28505 1669
28505 1669
28505 1669
28505 1669
28505 1669
28514 1669
28518 1670
28518 1670
28518 1671
28518 1671
28518 1671
28518 1671
28518 1671
28518 1671
28518 1671
28518 1671
28518 1671
28518 1671
28531 1671
28531 1671
28531 1671
28531 1671
28531 1671
28531 1672
28531 1672
28531 1673
28531 1673
28531 1673
28531 1673
28531 1673
28531 1673
28546 1673
28546 1673
28546 1674
28546 1674
28546 1674
28546 1674
28546 1674
28546 1674
28546 1674
28546 1674
28546 1674
28546 1674
28558 1674
28558 1674
28558 1674
28558 1674
28558 1674
28558 1674
28558 1674
28558 1674
28558 1674
28558 1675
28558 1675
28558 1675
28572 1675
28572 1675
28572 1675
28572 1675
28572 1675
28572 1675
28572 1675
28572 1675
28572 1675
28572 1675
28572 1675
28583 1675
28583 1675
28583 1675
28583 1675
28583 1675
28583 1675
28583 1675
28583 1675
28583 1675
28583 1675
28583 1675
28595 1675
28595 1675
28595 1675
28595 1675
28595 1675
28595 1675
28595 1675
28595 1675
28595 1675
28595 1675
28595 1675
28608 1675
28608 1675
28608 1675
28608 1675
28608 1675
28608 1675
28608 1675
28608 1675
28608 1675
28608 1675
28608 1675
28623 1675
28623 1675
28623 1675
28623 1675
28623 1675
28623 1675
28623 1675
28623 1675
28623 1675
28623 1675
28623 1675
28634 1675
28634 1676
28634 1676
28634 1676
28634 1676
28634 1676
28634 1676
28634 1676
28634 1676
28634 1676
28634 1677
28634 1677
28634 1677
28647 1677
28647 1677
28647 1677
28647 1677
28647 1677
28647 1677
28647 1677
28647 1677
28647 1677
28647 1677
28647 1677
28658 1677
28658 1677
28658 1677
28658 1677
28658 1677
28658 1677
28658 1677
28658 1677
28658 1677
28658 1677
28658 1677
28671 1677
28671 1677
28671 1677
28671 1677
28671 1677
28671 1677
28671 1677
28671 1677
28671 1677
28671 1678
28671 1678
28671 1678
28685 1678
28685 1678
28685 1678
28685 1678
28685 1678
28685 1678
28685 1678
28685 1678
28685 1678
28685 1678
28685 1678
28685 1679
28700 1679
28700 1679
28700 1679
28700 1679
28700 1679
28700 1679
28700 1679
28700 1679
28700 1679
28700 1679
28700 1679
29343 1679
29343 1680


==> fig/match-timeline/female-stock-1.txt <==
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
7 0
7 0
7 0
7 0
7 0
7 0
7 0
7 0
7 0
7 0
7 0
7 0
34 0
34 0
34 1
34 1
34 2
34 3
34 3
34 3
34 3
34 3
34 3
55 3
55 4
55 4
55 4
55 4
55 4
71 4
71 5
87 6
87 7
87 8
87 9
87 9
87 9
87 9
87 9
109 9
109 9
109 9
109 9
109 9
109 10
109 10
109 10
109 10
109 10
109 10
109 11
109 11
109 12
130 12
130 13
130 13
130 13
130 13
130 13
130 13
130 13
130 13
130 13
130 13
130 13
130 13
151 14
151 14
151 14
151 15
151 15
151 15
151 15
151 15
151 15
151 15
151 15
151 16
169 16
169 16
169 16
169 16
169 16
169 17
169 17
169 17
169 17
169 17
169 17
169 18
169 18
188 18
188 18
188 18
188 18
188 18
188 18
188 19
188 19
188 20
188 20
188 20
188 20
188 20
211 21
211 21
211 21
211 21
211 21
211 21
211 21
211 22
211 22
211 22
211 23
211 23
232 23
232 23
232 23
232 23
232 23
232 23
232 23
232 24
232 24
232 24
232 24
232 24
249 24
249 24
249 24
249 24
249 24
249 24
249 24
249 24
249 24
249 24
249 24
249 25
272 25
272 25
272 25
272 25
272 25
272 25
272 25
272 25
272 25
287 25
287 25
287 25
287 26
287 26
287 26
287 27
287 27
287 27
287 27
287 27
287 27
307 27
307 27
307 27
307 27
307 27
307 27
307 27
307 28
307 28
307 28
307 28
307 28
325 28
325 28
326 28
326 28
326 28
326 28
326 29
326 29
326 29
326 29
326 29
326 29
345 29
345 29
345 29
345 29
345 30
345 30
345 30
345 30
345 30
345 30
345 30
345 30
345 31
365 31
365 31
365 31
365 31
365 31
365 31
365 31
365 32
365 32
365 32
365 32
365 33
365 33
385 33
385 33
385 33
385 34
385 34
385 34
385 34
385 34
385 34
385 35
385 35
385 35
385 35
405 35
405 36
405 37
405 37
405 37
405 37
405 37
405 37
426 37
426 37
426 37
426 37
426 37
426 37
426 37
426 37
426 37
443 37
443 37
443 37
443 37
443 37
443 37
443 37
443 37
443 37
443 37
459 37
459 37
459 37
459 37
459 37
459 37
459 37
459 37
459 37
459 37
474 37
474 37
474 37
474 37
474 37
474 37
474 37
474 37
474 37
474 37
474 37
487 37
487 37
488 37
488 37
488 38
488 38
488 38
488 38
488 38
488 39
488 39
488 39
488 39
506 39
506 39
506 39
506 39
506 39
506 39
506 39
506 39
506 39
506 40
506 40
506 40
518 40
518 40
518 40
518 40
518 41
518 41
518 41
518 41
518 41
518 41
518 41
518 41
534 41
534 41
534 41
534 41
534 41
534 41
534 41
534 41
534 41
534 41
547 41
547 41
547 41
547 41
547 41
547 41
547 41
547 41
547 41
547 41
563 41
563 42
563 42
563 42
563 42
563 42
563 42
563 42
563 42
563 42
563 42
563 42
580 42
580 43
581 43
581 43
581 43
581 43
581 43
581 43
581 43
581 43
581 43
581 43
599 43
599 43
599 43
599 43
599 43
599 43
599 43
599 43
599 43
599 43
599 43
614 43
614 43
614 43
614 43
614 43
614 43
614 43
614 43
614 44
614 44
614 44
633 44
633 45
633 46
633 47
633 48
633 49
633 50
633 51
633 52
633 53
633 54
633 55
633 56
633 57
641 58
641 58
641 58
641 58
641 58
641 58
641 58
641 58
641 58
641 58
641 58
653 58
653 58
653 58
653 58
653 58
653 58
653 58
653 58
653 58
666 58
666 58
666 58
666 58
666 58
666 58
666 58
666 58
666 58
666 59
666 59
666 59
683 59
683 59
683 59
683 59
683 59
683 59
683 59
683 59
683 59
683 60
683 60
683 60
683 61
701 61
701 61
701 61
701 61
701 61
701 61
701 61
701 61
701 61
701 61
701 62
701 62
719 62
719 62
720 62
720 62
720 62
720 62
720 62
720 62
720 62
720 62
720 63
720 63
738 63
739 63
739 63
739 63
739 63
739 63
739 63
739 63
739 63
739 63
739 63
752 63
752 63
752 63
752 63
752 63
752 64
752 64
752 64
752 64
752 64
752 64
752 64
770 64
770 64
770 64
770 64
770 64
770 64
770 64
770 64
770 64
770 64
770 64
785 64
785 64
785 65
785 65
785 65
785 65
785 65
785 65
785 65
785 65
802 65
802 65
802 66
802 66
802 66
802 67
802 68
802 68
802 69
802 69
802 69
803 69
803 69
803 69
803 69
829 69
829 69
829 69
829 69
829 69
829 69
829 69
829 69
829 70
829 71
829 71
829 72
829 72
829 72
850 72
850 72
850 72
850 72
850 72
850 72
850 73
850 73
851 73
851 73
851 73
866 73
866 73
866 73
866 74
866 74
866 74
866 74
866 74
866 75
866 75
866 75
866 75
866 75
885 75
885 75
885 75
885 75
885 75
885 75
885 75
885 75
885 75
885 75
885 75
902 75
902 75
902 75
902 75
902 75
902 75
902 75
902 75
902 75
902 75
918 75
918 75
918 75
918 75
918 75
918 75
918 75
918 75
918 75
918 76
918 76
918 76
935 76
935 76
935 76
935 76
935 76
935 76
935 76
935 76
935 76
935 76
935 76
946 76
946 76
946 76
946 76
946 76
946 76
946 76
946 76
946 77
946 77
946 77
946 77
966 77
966 78
966 78
966 78
966 78
966 78
966 78
966 78
966 78
966 78
966 78
984 78
984 78
984 78
984 78
984 78
984 78
984 78
984 78
984 78
984 78
984 78
999 78
999 78
999 78
999 78
999 78
999 78
999 78
999 78
999 78
999 78
1014 78
1014 78
1014 78
1014 78
1014 78
1014 78
1014 78
1014 78
1014 78
1014 78
1014 78
1030 78
1030 78
1030 78
1030 78
1030 78
1030 78
1030 78
1030 78
1030 78
1030 78
1040 78
1040 78
1040 78
1040 78
1040 79
1040 79
1040 79
1040 79
1040 79
1040 79
1053 79
1053 79
1053 79
1053 79
1053 80
1053 80
1053 80
1053 80
1053 80
1053 80
1053 80
1053 80
1072 80
1072 80
1072 80
1072 80
1072 80
1072 80
1072 80
1072 81
1072 81
1072 81
1072 81
1072 81
1092 81
1092 81
1092 81
1092 81
1092 81
1092 82
1092 82
1092 82
1092 83
1092 83
1092 83
1092 83
1092 83
1092 84
1116 84
1116 84
1116 84
1116 84
1116 84
1116 84
1116 84
1116 84
1116 84
1116 84
1127 84
1127 84
1127 84
1127 84
1127 84
1127 84
1127 84
1127 85
1127 85
1127 85
1127 85
1127 85
1148 85
1148 85
1148 85
1148 85
1148 85
1148 85
1148 85
1148 85
1148 86
1148 86
1148 86
1166 87
1166 87
1166 87
1166 87
1167 87
1167 87
1167 88
1167 88
1167 88
1167 89
1167 89
1167 89
1167 89
1188 89
1188 89
1188 89
1188 89
1188 89
1188 89
1188 89
1188 89
1188 89
1188 90
1188 90
1204 90
1204 90
1204 90
1204 90
1204 90
1204 90
1204 90
1204 90
1204 90
1204 90
1204 90
1220 90
1220 90
1220 90
1220 91
1220 92
1220 92
1220 92
1220 92
1220 92
1220 92
1220 92
1220 92
1220 92
1242 92
1242 92
1242 92
1242 92
1242 92
1242 93
1242 93
1242 94
1242 94
1242 95
1242 95
1242 95
1258 95
1258 96
1258 97
1262 98
1262 98
1262 98
1262 99
1262 99
1262 99
1262 99
1262 99
1262 99
1262 99
1262 99
1262 100
1319 100
1319 100
1319 101
1319 102
1319 102
1319 102
1319 102
1319 102
1319 102
1319 102
1319 102
1319 103
1319 103
1343 104
1343 104
1343 104
1343 104
1343 105
1343 105
1343 105
1343 105
1343 105
1343 105
1343 106
1343 106
1343 106
1367 107
1367 108
1367 108
1367 108
1367 108
1367 108
1367 108
1367 108
1367 108
1367 108
1367 108
1367 108
1385 108
1385 108
1385 108
1385 108
1385 108
1385 108
1385 108
1385 108
1385 108
1385 108
1385 108
1403 108
1403 108
1403 108
1403 108
1403 108
1403 108
1403 108
1403 108
1403 108
1403 108
1403 109
1422 109
1422 109
1422 109
1422 109
1422 109
1422 109
1422 109
1422 109
1422 109
1422 109
1422 109
1437 109
1437 110
1437 110
1437 110
1437 110
1437 110
1437 110
1437 110
1437 110
1437 110
1437 110
1437 110
1455 110
1455 110
1455 110
1455 110
1456 110
1456 110
1456 110
1456 110
1456 110
1456 110
1456 110
1471 110
1471 110
1471 110
1471 110
1471 110
1471 111
1471 111
1471 111
1471 111
1471 111
1471 112
1471 112
1471 112
1471 112
1497 113
1497 113
1497 113
1497 113
1497 113
1497 113
1497 114
1497 114
1497 114
1497 115
1497 115
1497 115
1497 115
1522 115
1522 116
1522 116
1522 116
1522 116
1522 116
1522 116
1522 116
1522 116
1522 117
1522 117
1522 117
1543 117
1543 118
1543 118
1543 118
1543 118
1543 118
1543 118
1543 118
1543 118
1543 118
1543 118
1543 118
1563 118
1563 118
1563 119
1563 119
1563 119
1563 119
1563 120
1563 120
1563 120
1563 120
1563 120
1563 120
1581 120
1581 120
1581 120
1581 121
1581 122
1581 122
1581 122
1581 122
1581 122
1581 122
1581 123
1581 123
1581 123
1605 123
1605 123
1605 123
1605 123
1605 123
1605 123
1605 123
1605 124
1605 124
1605 124
1605 124
1605 124
1605 124
1629 125
1629 125
1629 125
1629 125
1629 125
1629 125
1629 125
1629 125
1629 125
1629 125
1629 125
1647 125
1647 125
1647 125
1647 125
1647 125
1647 125
1647 125
1647 125
1647 125
1647 125
1662 125
1662 125
1662 125
1662 125
1662 125
1662 125
1662 125
1662 125
1662 125
1662 125
1662 125
1677 125
1677 125
1677 125
1677 125
1677 126
1677 126
1677 126
1677 126
1677 126
1677 126
1677 126
1677 127
1677 127
1695 127
1695 127
1695 127
1695 128
1695 128
1695 128
1695 128
1695 128
1695 128
1695 128
1695 129
1695 129
1695 129
1714 129
1714 129
1714 129
1714 129
1714 129
1714 129
1714 129
1714 129
1714 129
1714 129
1714 129
1731 129
1731 129
1731 129
1731 129
1731 129
1731 129
1731 130
1731 130
1731 130
1731 130
1731 130
1731 130
1731 130
1751 131
1751 131
1751 131
1751 131
1751 131
1751 131
1751 131
1751 132
1751 132
1751 133
1751 133
1751 133
1774 133
1774 133
1774 133
1774 133
1774 133
1774 133
1774 133
1774 133
1774 133
1774 134
1774 134
1788 134
1788 134
1788 134
1788 134
1788 134
1788 134
1788 134
1788 134
1788 134
1788 134
1788 134
1788 135
1803 135
1803 135
1803 135
1803 135
1803 135
1803 135
1803 135
1803 135
1803 135
1803 135
1817 135
1817 135
1817 135
1817 135
1817 135
1817 135
1817 135
1817 135
1817 135
1817 135
1817 136
1817 136
1817 136
1837 137
1837 137
1837 137
1837 137
1837 137
1837 137
1837 137
1837 137
1837 137
1837 137
1837 137
1850 137
1850 137
1850 137
1850 137
1850 137
1850 137
1850 137
1850 137
1850 137
1850 137
1850 137
1850 137
1866 138
1866 138
1866 138
1866 138
1866 138
1866 138
1866 138
1866 138
1866 138
1866 138
1866 138
1880 138
1880 138
1880 138
1880 138
1880 138
1880 139
1880 139
1880 139
1880 139
1880 139
1880 139
1880 139
1898 139
1898 139
1898 139
1898 139
1898 139
1898 139
1898 139
1898 139
1898 139
1898 139
1912 139
1912 139
1912 140
1912 140
1912 140
1912 140
1912 140
1912 140
1912 140
1912 140
1912 140
1912 140
1929 140
1929 140
1929 141
1929 142
1929 142
1929 142
1929 142
1929 143
1929 143
1929 143
1929 143
1929 143
1929 143
1951 143
1951 143
1951 144
1951 144
1951 144
1951 144
1951 144
1951 144
1951 144
1951 144
1951 144
1951 144
1973 145
1973 145
1973 145
1973 145
1973 145
1973 145
1973 145
1973 145
1973 145
1973 145
1973 145
1973 145
1992 146
1992 146
1992 146
1992 146
1992 146
1992 146
1992 146
1992 146
1992 146
1992 146
1992 146
1992 147
1992 147
2012 148
2012 148
2012 149
2012 149
2012 149
2012 149
2012 150
2012 150
2012 150
2012 150
2012 151
2012 151
2012 151
2012 151
2034 151
2034 151
2035 152
2035 152
2035 152
2035 152
2035 152
2035 152
2035 152
2035 152
2035 153
2035 154
2035 154
2052 154
2052 154
2052 154
2052 154
2052 154
2052 155
2052 155
2052 155
2052 155
2052 156
2052 156
2052 156
2052 156
2071 156
2071 156
2071 156
2071 156
2071 156
2071 156
2071 156
2071 157
2071 157
2071 157
2071 157
2071 157
2086 157
2086 157
2086 157
2086 157
2086 157
2086 158
2086 159
2086 159
2086 159
2086 159
2086 159
2086 159
2086 159
2100 159
2100 159
2100 159
2100 160
2100 160
2100 160
2100 160
2100 160
2100 161
2100 161
2100 161
2100 161
2100 161
2115 162
2115 162
2115 162
2115 162
2115 162
2115 162
2115 162
2115 162
2115 163
2115 163
2115 164
2115 164
2115 164
2134 164
2134 164
2134 164
2134 164
2134 164
2134 164
2134 164
2134 164
2134 164
2134 164
2152 164
2152 164
2152 164
2152 164
2152 164
2152 164
2152 164
2152 164
2152 164
2152 164
2152 165
2169 165
2169 165
2169 165
2169 165
2169 165
2169 165
2169 165
2169 165
2169 165
2169 165
2169 165
2185 165
2185 165
2185 165
2185 165
2185 166
2185 166
2185 166
2185 166
2185 166
2185 166
2185 166
2185 166
2204 166
2204 166
2204 166
2204 167
2204 167
2204 167
2204 167
2204 167
2204 167
2204 167
2204 167
2204 167
2222 167
2222 167
2222 167
2223 167
2223 167
2223 167
2223 167
2223 167
2223 167
2223 167
2223 167
2238 167
2238 167
2238 167
2238 167
2238 167
2238 167
2238 167
2238 167
2238 167
2238 167
2238 168
2256 168
2256 169
2256 169
2256 169
2256 169
2256 169
2256 170
2256 170
2256 170
2256 170
2256 170
2256 170
2256 170
2277 170
2277 170
2277 170
2277 170
2277 170
2277 170
2277 170
2277 170
2277 170
2277 170
2277 170
2277 171
2296 172
2296 172
2296 172
2296 172
2296 173
2296 173
2296 173
2296 173
2296 173
2296 173
2296 173
2296 173
2296 174
2296 175
2318 175
2318 175
2318 176
2318 176
2318 176
2318 176
2319 176
2319 176
2319 177
2319 178
2319 178
2319 178
2319 178
2319 178
2344 178
2344 179
2344 179
2344 179
2344 179
2344 179
2344 179
2344 179
2344 179
2344 179
2344 179
2344 179
2360 179
2360 179
2360 179
2360 179
2360 180
2360 180
2360 180
2360 180
2360 180
2360 180
2360 180
2360 180
2376 180
2376 180
2376 180
2376 180
2376 180
2376 181
2376 181
2376 181
2376 181
2376 181
2376 181
2376 181
2376 181
2412 182
2412 182
2412 183
2412 183
2412 184
2412 184
2412 184
2412 184
2412 185
2412 185
2412 185
2412 185
2412 185
2433 186
2433 186
2433 186
2433 186
2433 186
2433 186
2433 186
2433 186
2433 186
2433 186
2433 186
2447 186
2447 186
2447 186
2447 186
2447 186
2447 186
2447 186
2447 186
2447 186
2447 186
2447 186
2461 186
2461 186
2461 187
2461 187
2461 188
2461 188
2461 188
2461 188
2461 188
2461 188
2461 189
2461 189
2461 189
2480 189
2480 190
2480 191
2480 192
2484 193
2484 193
2484 193
2484 193
2484 193
2484 193
2484 193
2484 193
2484 193
2484 193
2484 194
2484 194
2484 194
2484 195
2505 196
2505 196
2505 196
2505 196
2505 196
2505 196
2505 196
2505 196
2505 196
2505 196
2505 197
2505 197
2524 197
2524 197
2524 197
2524 198
2524 198
2524 198
2524 199
2524 199
2524 199
2524 200
2524 200
2524 200
2524 200
2524 201
2549 202
2549 203
2549 203
2549 203
2549 203
2549 203
2549 203
2549 203
2549 203
2549 203
2549 203
2549 203
2565 203
2565 203
2565 203
2565 203
2565 203
2565 203
2565 203
2565 203
2565 203
2565 203
2579 203
2579 203
2579 203
2579 203
2579 203
2579 203
2579 203
2579 203
2579 203
2579 203
2579 203
2591 203
2591 203
2591 203
2591 203
2591 203
2591 203
2591 203
2591 203
2591 203
2591 203
2591 204
2591 204
2606 204
2606 204
2606 204
2606 204
2606 204
2606 204
2606 204
2606 204
2606 204
2606 204
2618 204
2618 204
2618 205
2618 205
2618 205
2618 205
2618 205
2618 205
2618 205
2618 205
2618 205
2631 205
2631 205
2631 205
2631 205
2631 205
2631 205
2631 205
2631 205
2631 205
2631 205
2647 205
2647 205
2647 205
2647 205
2647 205
2647 206
2647 207
2647 207
2647 207
2647 207
2647 207
2666 207
2666 207
2666 207
2666 208
2666 208
2666 208
2666 209
2666 209
2666 209
2666 209
2666 209
2666 209
2666 209
2666 210
2686 210
2686 210
2686 210
2686 210
2686 211
2686 211
2686 211
2686 211
2686 211
2686 211
2686 211
2703 211
2703 211
2703 211
2703 211
2703 211
2703 211
2703 211
2703 211
2703 211
2703 211
2717 211
2717 211
2717 211
2717 211
2718 211
2718 211
2718 211
2718 211
2718 211
2718 211
2718 211
2735 211
2735 211
2735 211
2735 211
2735 211
2735 211
2735 211
2735 212
2735 212
2735 212
2735 212
2735 212
2735 212
2755 213
2755 213
2755 213
2755 213
2755 213
2755 213
2755 213
2755 213
2755 213
2755 213
2755 213
2755 213
2825 214
2825 214
2825 215
2825 215
2825 216
2825 216
2825 216
2825 216
2825 216
2825 216
2825 216
2825 216
2844 216
2844 216
2844 216
2844 216
2844 216
2844 216
2844 216
2844 216
2844 216
2844 216
2844 216
2861 216
2861 216
2861 216
2861 216
2861 216
2861 217
2861 217
2861 218
2861 218
2861 218
2861 218
2861 218
2861 218
2881 218
2881 218
2881 219
2881 219
2881 219
2881 219
2881 219
2881 220
2881 220
2881 220
2881 220
2902 220
2902 220
2902 220
2902 220
2902 220
2902 220
2902 220
2902 220
2902 220
2902 221
2902 221
2920 221
2920 221
2920 221
2920 221
2920 221
2920 221
2920 221
2920 221
2920 221
2920 221
2935 221
2935 221
2935 221
2935 221
2935 221
2935 221
2935 221
2935 221
2935 221
2935 221
2935 221
2951 221
2951 221
2951 222
2951 222
2951 222
2951 222
2951 222
2951 222
2951 222
2951 222
2951 222
2968 222
2968 222
2968 222
2968 223
2968 223
2968 223
2968 223
2968 223
2968 223
2968 223
2968 223
2968 223
2987 223
2987 223
2987 223
2987 223
2987 223
2987 224
2987 224
2987 224
2987 224
2987 224
2987 224
2987 224
3003 224
3003 224
3003 224
3003 224
3003 224
3003 224
3003 224
3003 224
3003 224
3003 224
3017 224
3017 224
3017 225
3017 225
3017 225
3017 225
3017 225
3017 225
3017 225
3017 225
3017 225
3036 225
3036 225
3036 225
3036 225
3036 225
3036 225
3036 225
3036 225
3036 225
3036 225
3050 225
3050 225
3050 225
3050 225
3050 225
3050 225
3050 225
3050 225
3050 225
3050 225
3050 225
3065 225
3065 225
3065 225
3065 225
3065 225
3065 225
3065 225
3065 225
3065 225
3065 226
3065 226
3065 226
3082 226
3082 227
3082 228
3082 229
3082 230
3082 231
3082 232
3082 233
3082 234
3090 235
3090 235
3090 235
3090 235
3090 236
3090 236
3090 236
3090 236
3090 236
3091 236
3091 237
3091 237
3091 237
3091 238
3112 238
3112 238
3112 238
3112 238
3112 239
3112 239
3112 239
3112 239
3112 239
3112 239
3112 239
3112 239
3112 239
3133 240
3133 240
3133 241
3133 241
3134 241
3134 241
3134 241
3134 241
3134 241
3134 241
3134 241
3134 241
3134 242
3134 242
3149 243
3149 243
3149 243
3149 244
3149 244
3149 244
3149 244
3149 244
3149 244
3149 244
3149 244
3149 244
3164 244
3164 244
3164 245
3164 245
3164 245
3164 245
3164 245
3164 245
3164 245
3164 245
3182 245
3182 245
3182 245
3182 245
3182 245
3182 245
3182 245
3182 245
3182 245
3182 245
3196 245
3196 245
3196 245
3196 245
3196 246
3196 246
3196 246
3196 246
3196 246
3196 246
3196 246
3196 246
3211 246
3211 246
3211 247
3211 247
3211 247
3211 247
3211 247
3211 247
3211 247
3211 247
3211 247
3211 247
3226 247
3226 247
3226 247
3226 247
3226 247
3226 247
3226 248
3226 248
3226 248
3226 248
3226 248
3226 248
3244 248
3244 248
3244 248
3244 248
3244 248
3244 248
3244 248
3244 248
3244 248
3244 248
3244 248
3260 248
3260 248
3260 248
3260 248
3260 248
3260 248
3260 248
3260 248
3260 248
3260 248
3260 248
3275 248
3275 248
3275 248
3275 248
3275 248
3275 248
3275 248
3275 248
3275 248
3275 248
3275 248
3291 248
3291 248
3291 248
3291 248
3291 248
3291 248
3291 248
3291 248
3291 248
3291 248
3304 248
3304 248
3304 248
3304 248
3304 248
3304 248
3304 248
3304 248
3304 249
3304 249
3304 249
3304 249
3324 249
3324 249
3324 249
3324 249
3324 249
3324 249
3324 249
3324 249
3324 249
3324 249
3324 249
3324 249
3344 250
3344 250
3344 250
3344 250
3344 250
3344 250
3344 250
3344 250
3344 250
3344 250
3344 250
3344 250
3365 251
3365 252
3365 252
3365 252
3365 252
3365 252
3365 252
3365 252
3365 252
3365 252
3365 252
3365 252
3381 252
3381 252
3381 252
3381 252
3381 252
3381 252
3381 252
3381 252
3381 252
3381 252
3395 252
3395 252
3395 252
3395 252
3395 252
3395 252
3395 252
3395 252
3395 252
3395 252
3395 252
3410 252
3410 252
3410 252
3410 252
3410 252
3410 252
3410 252
3410 252
3424 252
3424 252
3424 252
3424 252
3424 252
3424 252
3424 252
3424 253
3424 253
3424 253
3424 253
3440 253
3440 253
3440 253
3440 253
3440 253
3440 253
3440 253
3440 253
3440 253
3440 253
3440 253
3456 253
3456 253
3456 253
3456 253
3456 254
3456 254
3456 254
3456 254
3456 254
3456 254
3456 254
3474 254
3474 254
3474 254
3474 254
3474 254
3474 254
3474 254
3474 254
3474 254
3474 254
3474 254
3488 254
3488 254
3488 254
3488 254
3488 254
3488 254
3488 254
3488 254
3488 254
3488 254
3488 255
3488 255
3505 255
3505 255
3505 256
3505 256
3505 256
3505 256
3505 256
3505 256
3505 257
3505 257
3505 258
3505 258
3505 258
3505 258
3530 258
3530 258
3530 258
3530 258
3530 258
3530 258
3530 258
3530 258
3530 259
3530 259
3530 259
3544 259
3544 259
3544 259
3544 259
3544 259
3544 259
3544 259
3544 259
3544 259
3544 259
3558 259
3558 259
3558 259
3558 259
3558 259
3558 259
3558 259
3558 259
3558 259
3558 259
3558 259
3574 259
3574 259
3574 259
3574 259
3574 259
3574 259
3574 259
3574 259
3574 259
3574 259
3574 259
3588 259
3588 259
3588 259
3588 260
3588 261
3588 261
3588 261
3588 262
3588 262
3588 262
3588 262
3588 262
3588 262
3588 262
3609 262
3609 262
3609 262
3609 262
3609 262
3609 263
3609 263
3609 263
3609 263
3609 263
3609 263
3609 264
3609 264
3609 264
3631 265
3631 265
3631 265
3631 266
3631 266
3631 266
3631 266
3631 266
3631 266
3631 266
3631 266
3631 266
3651 266
3651 266
3651 266
3651 266
3651 266
3651 266
3651 266
3651 266
3651 266
3663 266
3663 266
3663 266
3663 266
3663 266
3663 266
3663 266
3663 266
3663 266
3663 266
3663 266
3674 266
3674 266
3674 266
3674 266
3674 266
3674 266
3674 266
3674 266
3674 266
3674 266
3674 266
3684 266
3684 266
3684 266
3684 266
3684 266
3684 266
3684 266
3684 266
3684 266
3684 266
3684 266
3684 266
3695 267
3695 268
3695 269
3695 270
3695 271
3699 272
3699 273
3699 273
3699 273
3699 273
3699 273
3699 273
3699 273
3699 273
3699 273
3699 273
3699 273
3717 273
3717 273
3717 273
3717 273
3717 274
3717 274
3717 274
3717 274
3717 274
3717 274
3717 274
3736 274
3736 274
3736 274
3736 274
3736 275
3736 275
3736 276
3736 276
3736 277
3736 278
3736 278
3736 278
3736 278
3736 278
3736 278
3761 278
3761 278
3761 278
3761 278
3761 279
3761 279
3761 279
3761 279
3761 279
3761 279
3761 279
3761 279
3761 279
3778 280
3778 280
3778 280
3778 280
3778 280
3778 280
3778 280
3778 280
3778 280
3778 280
3791 280
3791 280
3791 280
3791 280
3791 280
3791 280
3791 280
3791 280
3791 280
3791 280
3803 280
3803 281
3803 281
3803 281
3803 281
3803 281
3803 281
3803 281
3803 281
3803 281
3803 281
3803 281
3803 281
3820 282
3820 283
3820 283
3820 283
3820 283
3820 283
3820 283
3820 283
3820 283
3820 283
3820 283
3820 283
3820 284
3842 285
3842 285
3842 285
3842 285
3842 285
3842 285
3842 285
3842 286
3842 287
3842 287
3842 288
3842 288
3842 288
3842 288
3863 288
3863 289
3863 289
3863 289
3863 289
3863 289
3863 289
3863 289
3863 289
3863 289
3863 289
3863 289
3883 289
3883 289
3883 289
3883 289
3883 289
3883 289
3883 289
3883 289
3883 289
3883 289
3883 290
3883 291
3883 291
3903 291
3903 291
3903 292
3903 292
3903 292
3903 292
3903 292
3903 292
3903 292
3903 292
3903 292
3917 292
3917 292
3917 292
3917 292
3917 292
3917 292
3917 292
3917 292
3917 292
3917 292
3917 292
3917 292
3934 293
3934 293
3934 294
3934 295
3934 295
3934 295
3934 296
3934 296
3934 296
3934 296
3934 296
3934 296
3934 296
3934 296
3955 296
3955 296
3955 296
3955 296
3955 297
3955 297
3955 297
3955 297
3955 297
3955 297
3955 297
3955 297
3955 297
3975 298
3975 298
3975 298
3975 298
3975 299
3975 299
3975 299
3975 299
3975 299
3975 299
3975 299
3975 299
3992 299
3992 299
3992 299
3992 299
3992 299
3992 300
3992 300
3992 300
3992 300
3992 300
3992 300
3992 300
3992 300
4015 301
4015 302
4015 302
4015 302
4015 302
4015 302
4015 302
4015 303
4015 304
4015 304
4015 304
4015 304
4015 304
4015 304
4015 305
4038 305
4038 305
4038 306
4038 306
4038 306
4038 306
4038 306
4038 306
4038 306
4038 306
4038 307
4058 307
4058 307
4058 307
4058 307
4058 307
4058 307
4058 307
4058 307
4058 307
4058 307
4058 307
4072 307
4072 307
4072 307
4072 307
4072 307
4072 307
4072 307
4072 307
4072 307
4072 307
4072 307
4072 308
4088 308
4088 308
4088 309
4088 309
4088 309
4088 309
4088 309
4088 310
4088 310
4088 310
4088 311
4088 311
4088 311
4088 311
4112 311
4112 311
4112 311
4112 311
4112 311
4112 311
4112 311
4112 311
4112 311
4112 311
4112 311
4127 311
4127 311
4127 311
4127 311
4127 311
4127 311
4127 311
4127 311
4127 311
4127 311
4127 311
4142 311
4142 311
4142 311
4142 311
4142 311
4142 311
4142 311
4142 311
4142 311
4142 312
4142 312
4159 312
4159 312
4159 312
4159 312
4159 312
4159 312
4159 312
4159 313
4159 313
4159 314
4159 314
4179 314
4179 314
4179 314
4179 314
4179 314
4179 314
4179 314
4179 314
4179 314
4190 314
4190 314
4190 314
4190 314
4190 315
4190 315
4190 315
4190 315
4190 315
4190 315
4190 315
4203 315
4203 316
4203 316
4203 316
4203 316
4203 316
4203 316
4203 316
4203 316
4203 316
4203 316
4203 316
4218 316
4218 316
4218 316
4219 316
4219 316
4219 316
4219 316
4219 316
4219 316
4219 316
4219 316
4235 316
4235 316
4235 316
4235 316
4235 316
4235 316
4235 316
4235 316
4235 316
4235 316
4235 316
4251 316
4251 316
4251 316
4251 316
4251 316
4251 317
4251 317
4251 317
4251 317
4251 317
4251 317
4251 317
4270 317
4270 317
4270 317
4270 317
4270 317
4270 317
4270 317
4270 317
4270 317
4270 317
4270 317
4284 317
4284 317
4284 317
4284 317
4284 317
4284 317
4284 317
4284 317
4284 317
4298 317
4298 317
4298 317
4298 317
4298 317
4298 317
4298 317
4298 317
4298 317
4298 317
4298 317
4310 317
4310 318
4310 319
4310 320
4310 321
4310 322
4310 323
4316 324
4316 325
4316 325
4316 325
4316 325
4316 325
4316 325
4316 325
4316 325
4316 325
4316 325
4316 325
4332 325
4332 325
4332 325
4332 325
4332 325
4332 325
4332 325
4332 325
4332 325
4332 325
4332 325
4348 325
4348 325
4348 325
4348 325
4348 325
4348 325
4348 325
4348 325
4348 325
4348 325
4348 325
4363 325
4363 325
4363 325
4363 325
4363 325
4363 325
4363 325
4363 325
4363 325
4363 325
4381 325
4381 325
4381 325
4381 325
4381 325
4381 326
4381 326
4381 327
4381 327
4381 327
4381 327
4381 327
4382 327
4382 328
4403 328
4403 328
4403 328
4403 328
4403 328
4403 328
4403 328
4403 328
4403 328
4403 328
4418 328
4418 328
4418 328
4418 328
4418 328
4418 328
4418 328
4418 328
4418 328
4418 328
4418 328
4435 328
4435 328
4435 328
4435 328
4435 328
4435 328
4435 328
4435 328
4435 328
4435 328
4435 328
4452 328
4452 328
4452 328
4452 328
4452 328
4452 328
4452 328
4452 328
4452 328
4452 328
4452 328
4452 328
4470 329
4470 329
4470 329
4470 330
4470 330
4470 330
4470 330
4470 330
4470 330
4470 330
4470 331
4470 331
4470 331
4491 331
4491 331
4491 332
4491 332
4491 332
4491 332
4491 333
4491 333
4491 334
4491 334
4491 334
4491 334
4491 334
4491 334
4512 334
4512 334
4512 334
4512 334
4512 334
4512 334
4512 334
4512 334
4512 335
4512 335
4512 335
4512 335
4527 335
4527 335
4527 335
4527 335
4527 335
4527 335
4527 335
4527 335
4527 335
4528 335
4543 335
4543 335
4543 335
4543 335
4543 335
4543 335
4543 335
4543 335
4543 335
4543 335
4543 335
4558 335
4559 335
4559 335
4559 335
4559 335
4559 335
4559 335
4559 335
4559 335
4559 335
4559 335
4574 335
4574 335
4574 335
4575 336
4575 336
4575 336
4575 336
4575 336
4575 336
4575 336
4575 336
4591 336
4591 336
4591 336
4591 336
4591 336
4591 336
4591 336
4591 336
4591 336
4591 336
4604 336
4604 336
4604 336
4604 336
4604 336
4604 336
4604 336
4604 336
4604 336
4604 336
4621 336
4621 336
4621 336
4621 336
4621 336
4621 336
4621 336
4621 336
4621 336
4621 336
4621 336
4621 336
4639 337
4639 337
4639 337
4639 337
4639 337
4639 337
4639 337
4640 337
4640 337
4640 337
4640 337
4640 338
4658 338
4658 338
4658 338
4658 338
4658 338
4658 338
4658 338
4658 338
4658 338
4658 338
4674 338
4674 338
4674 338
4674 339
4674 339
4674 339
4674 339
4674 339
4674 339
4674 340
4674 340
4674 340
4674 340
4693 340
4693 340
4693 340
4693 340
4693 340
4693 340
4693 340
4693 340
4693 340
4693 340
4693 340
4708 340
4708 340
4708 340
4708 340
4708 340
4708 340
4708 340
4708 340
4708 340
4708 340
4708 340
4718 340
4718 340
4718 340
4718 340
4718 340
4718 341
4718 341
4718 342
4718 342
4718 342
4718 342
4718 342
4718 342
4731 342
4731 342
4731 342
4731 342
4731 342
4731 342
4731 342
4731 342
4731 342
4731 343
4731 343
4749 343
4749 344
4749 344
4749 344
4749 344
4749 344
4749 344
4749 344
4749 345
4749 345
4749 345
4749 345
4749 345
4767 345
4767 345
4767 345
4767 345
4767 345
4767 345
4767 345
4767 345
4767 345
4767 346
4767 346
4767 346
4785 346
4785 346
4785 346
4785 346
4785 346
4785 346
4785 346
4785 346
4785 346
4785 346
4799 346
4799 346
4799 346
4799 346
4799 346
4799 346
4799 346
4799 346
4799 346
4799 346
4799 346
4815 346
4815 346
4815 346
4815 346
4815 346
4815 346
4815 346
4815 346
4815 346
4815 346
4815 346
4829 346
4829 346
4829 346
4829 346
4829 346
4829 346
4829 346
4829 346
4829 346
4829 346
4844 346
4844 346
4844 346
4844 346
4844 346
4844 346
4844 346
4844 346
4844 346
4844 346
4844 346
4863 346
4863 346
4863 346
4863 346
4863 346
4863 346
4863 346
4863 346
4863 346
4863 346
4863 346
4863 347
4881 347
4881 347
4881 347
4881 347
4881 347
4881 347
4881 347
4881 347
4881 347
4881 347
4895 347
4895 347
4895 347
4895 347
4895 347
4895 347
4895 347
4895 347
4895 347
4895 347
4895 347
4912 347
4912 347
4912 347
4912 347
4912 348
4912 348
4912 348
4912 348
4912 348
4912 348
4912 348
4922 348
4922 349
4922 350
4922 351
4922 352
4922 353
4929 354
4929 354
4929 354
4929 354
4929 354
4929 354
4929 354
4929 354
4929 354
4929 354
4929 354
4945 354
4945 354
4945 354
4945 354
4945 354
4945 354
4945 354
4945 354
4945 354
4945 354
4945 354
4959 354
4959 355
4959 355
4959 355
4959 355
4959 355
4959 355
4959 355
4959 355
4959 355
4959 355
4959 355
4978 355
4978 355
4978 355
4978 355
4978 355
4978 355
4978 355
4978 355
4978 355
4978 355
4978 355
4995 355
4995 355
4995 355
4995 355
4995 355
4995 355
4995 355
4995 355
4995 355
4995 355
4995 355
5011 355
5011 355
5011 355
5011 355
5011 355
5011 355
5011 355
5011 355
5011 355
5011 356
5011 356
5011 356
5034 356
5034 356
5034 356
5034 357
5034 357
5034 357
5034 357
5034 357
5034 357
5034 357
5034 357
5050 357
5051 357
5051 357
5051 357
5051 357
5051 357
5051 357
5051 357
5051 357
5051 358
5051 358
5067 358
5067 358
5067 359
5067 359
5067 359
5067 359
5067 359
5067 359
5067 359
5067 360
5067 360
5067 360
5067 360
5086 360
5086 360
5086 360
5086 360
5086 360
5086 360
5086 360
5086 360
5086 360
5086 360
5086 360
5103 360
5103 360
5103 360
5103 360
5103 360
5103 360
5103 360
5103 360
5103 360
5103 360
5103 360
5103 361
5118 361
5118 361
5118 361
5118 361
5118 361
5118 361
5118 361
5118 361
5118 361
5118 361
5118 361
5132 361
5132 361
5132 361
5132 361
5132 361
5132 361
5132 361
5132 362
5132 362
5132 362
5132 362
5132 362
5148 362
5148 362
5148 362
5148 362
5148 362
5148 362
5148 362
5148 362
5148 362
5148 362
5148 362
5164 362
5164 362
5164 362
5164 362
5164 362
5164 362
5164 362
5164 362
5164 362
5164 362
5177 362
5177 362
5177 362
5177 362
5177 362
5177 362
5177 362
5177 362
5177 362
5177 362
5178 362
5194 362
5194 362
5194 362
5194 362
5194 362
5194 362
5194 362
5194 362
5194 362
5194 362
5194 362
5208 362
5208 362
5208 362
5208 362
5208 362
5208 362
5208 362
5208 362
5208 362
5208 362
5208 362
5226 362
5226 362
5226 363
5226 363
5226 363
5226 363
5226 363
5226 363
5226 363
5226 363
5226 363
5241 363
5241 363
5241 363
5241 363
5241 363
5241 363
5241 364
5241 364
5241 364
5241 364
5241 364
5253 364
5253 364
5253 365
5253 365
5253 365
5253 365
5253 365
5253 365
5253 365
5253 365
5253 365
5253 365
5272 365
5272 365
5272 365
5272 365
5272 365
5272 365
5272 365
5272 365
5272 366
5272 367
5272 367
5272 367
5272 367
5292 367
5292 367
5292 367
5292 367
5292 367
5292 367
5292 367
5292 367
5292 367
5292 368
5292 368
5311 368
5311 368
5311 368
5311 369
5311 369
5311 369
5311 369
5311 369
5311 369
5311 369
5311 369
5311 369
5311 369
5331 370
5331 370
5331 370
5331 370
5331 370
5331 370
5331 370
5331 370
5331 370
5347 370
5347 370
5347 370
5347 370
5347 370
5347 370
5347 370
5347 370
5347 370
5347 370
5362 370
5362 371
5362 371
5362 371
5362 371
5362 371
5362 371
5362 371
5362 371
5362 371
5362 371
5362 371
5381 371
5381 371
5381 371
5381 371
5381 371
5381 371
5381 371
5381 371
5381 372
5381 372
5381 372
5381 372
5381 372
5401 373
5401 373
5401 373
5401 373
5401 373
5401 373
5401 373
5401 373
5401 373
5401 373
5401 373
5417 373
5417 373
5417 373
5417 374
5417 374
5417 374
5417 374
5417 374
5417 374
5417 374
5435 374
5435 375
5435 375
5435 375
5435 375
5435 375
5435 375
5435 375
5435 376
5435 376
5435 376
5435 376
5435 376
5455 376
5455 376
5455 376
5455 376
5455 376
5455 377
5455 377
5455 377
5456 377
5456 377
5456 378
5456 379
5456 379
5456 379
5476 379
5476 379
5476 379
5476 379
5476 379
5476 379
5476 379
5476 379
5476 379
5476 380
5476 380
5476 380
5496 380
5496 380
5496 381
5496 381
5496 381
5496 381
5496 381
5496 381
5496 381
5496 381
5496 381
5496 381
5496 381
5496 382
5516 383
5517 383
5517 383
5517 383
5517 383
5517 383
5517 383
5517 383
5517 383
5517 383
5517 383
5530 383
5530 383
5530 383
5530 383
5530 383
5530 383
5530 383
5530 383
5530 383
5530 383
5530 383
5538 383
5538 384
5538 385
5538 386
5538 387
5538 388
5538 389
5538 390
5547 391
5547 391
5547 392
5547 392
5547 392
5547 392
5547 392
5547 392
5547 393
5547 393
5547 393
5547 393
5567 393
5567 394
5567 394
5567 394
5567 394
5567 395
5567 395
5567 395
5567 395
5567 395
5567 395
5567 395
5567 395
5588 395
5588 395
5588 395
5588 395
5588 395
5588 395
5588 395
5588 395
5588 395
5588 395
5588 395
5605 395
5605 395
5605 395
5605 395
5605 395
5605 395
5605 395
5605 395
5605 395
5605 395
5605 395
5605 396
5620 396
5620 396
5620 396
5620 396
5620 396
5620 396
5620 396
5620 396
5620 396
5620 396
5620 396
5634 396
5634 396
5634 396
5634 396
5634 396
5634 396
5634 396
5634 396
5634 396
5634 396
5634 396
5648 396
5648 396
5648 396
5648 396
5648 396
5648 396
5648 396
5648 396
5648 396
5648 396
5648 396
5648 397
5663 397
5663 398
5663 398
5663 398
5663 398
5663 398
5663 398
5663 399
5663 399
5663 399
5663 399
5663 399
5682 399
5682 399
5682 399
5682 399
5682 399
5682 399
5682 399
5682 399
5682 399
5682 399
5699 399
5699 399
5699 399
5699 399
5699 399
5699 399
5699 399
5699 399
5699 399
5699 399
5699 399
5716 399
5716 399
5716 399
5716 399
5716 399
5716 399
5716 399
5716 399
5716 399
5716 400
5716 400
5716 400
5733 400
5733 400
5733 400
5733 400
5733 400
5733 400
5733 400
5733 400
5733 401
5733 401
5733 401
5733 401
5750 401
5750 401
5750 401
5750 401
5750 401
5750 401
5750 401
5750 401
5750 401
5750 401
5750 401
5750 401
5765 402
5765 402
5765 402
5765 402
5765 402
5765 402
5765 402
5765 402
5765 402
5765 402
5765 402
5777 402
5777 403
5777 403
5777 403
5777 403
5777 403
5777 403
5777 403
5777 403
5777 403
5777 403
5777 403
5794 403
5794 403
5794 404
5794 404
5794 404
5794 404
5794 404
5794 404
5794 404
5794 404
5794 404
5794 404
5810 404
5810 404
5810 404
5810 404
5810 404
5810 404
5810 404
5810 404
5810 404
5810 404
5825 404
5825 404
5825 404
5825 404
5825 404
5825 404
5825 404
5825 404
5825 405
5825 405
5825 405
5825 405
5842 405
5842 405
5842 405
5842 405
5842 405
5842 405
5842 405
5842 405
5842 405
5842 406
5842 406
5860 406
5860 406
5860 406
5860 406
5860 406
5860 406
5860 406
5860 406
5860 406
5860 407
5860 408
5860 408
5860 408
5860 409
5881 409
5881 409
5881 409
5881 409
5881 410
5881 410
5881 410
5881 410
5881 410
5881 410
5881 410
5881 410
5898 410
5898 410
5898 410
5898 410
5898 410
5898 410
5898 410
5898 410
5898 410
5898 410
5898 410
5914 410
5914 410
5914 410
5914 410
5914 411
5914 412
5914 412
5914 412
5914 412
5914 412
5914 412
5914 412
5914 412
5914 413
5937 413
5937 413
5937 413
5937 413
5937 413
5937 413
5937 413
5937 414
5937 414
5937 414
5955 414
5955 414
5955 414
5955 415
5955 415
5955 415
5955 415
5955 415
5955 415
5955 415
5955 416
5955 416
5955 417
5981 417
5981 417
5981 417
5981 417
5981 417
5981 417
5981 417
5981 417
5981 417
5981 417
5981 417
5997 417
5997 417
5997 417
5997 417
5997 418
5997 418
5997 418
5997 418
5997 418
5997 418
5997 418
6013 418
6013 418
6013 418
6013 418
6013 418
6013 418
6013 418
6013 418
6013 418
6013 418
6026 418
6026 418
6026 418
6026 418
6026 418
6026 418
6026 418
6026 418
6026 418
6026 418
6026 418
6041 418
6041 418
6041 418
6041 418
6041 418
6041 418
6041 418
6041 418
6041 419
6041 419
6041 419
6069 419
6069 419
6069 420
6069 420
6069 420
6069 420
6069 421
6069 421
6069 421
6069 422
6069 423
6069 423
6069 424
6069 425
6069 425
6096 425
6096 425
6096 425
6096 425
6096 426
6096 426
6096 426
6096 426
6096 426
6096 426
6096 427
6096 428
6096 428
6119 428
6119 428
6119 429
6119 429
6119 430
6119 431
6119 432
6119 432
6119 432
6119 432
6119 432
6119 432
6119 432
6119 433
6119 433
6119 433
6145 433
6145 433
6145 433
6145 433
6145 434
6145 434
6145 434
6145 434
6145 434
6145 434
6145 434
6145 434
6157 435
6157 436
6157 437
6157 438
6157 439
6157 440
6157 441
6157 442
6165 443
6165 443
6165 443
6165 443
6165 443
6165 443
6165 443
6165 443
6165 443
6165 443
6165 444
6165 444
6184 444
6184 444
6184 444
6184 444
6184 444
6184 444
6184 444
6184 444
6184 444
6184 444
6198 444
6198 445
6198 445
6198 445
6198 445
6198 445
6198 445
6198 445
6198 445
6198 445
6198 445
6198 445
6217 445
6217 445
6217 445
6217 445
6217 445
6217 445
6217 445
6217 445
6217 446
6217 446
6217 446
6217 446
6237 446
6237 446
6237 446
6237 446
6237 446
6237 446
6237 447
6237 447
6237 447
6237 447
6237 447
6237 447
6255 447
6255 447
6255 447
6255 447
6255 447
6255 447
6255 447
6255 447
6255 447
6255 447
6255 447
6272 448
6272 448
6272 448
6272 448
6272 448
6272 448
6272 448
6272 449
6272 449
6272 449
6272 449
6272 449
6286 449
6286 449
6286 449
6286 449
6286 449
6286 449
6286 449
6286 449
6286 449
6286 449
6286 449
6296 449
6296 449
6296 449
6296 449
6296 449
6296 449
6296 449
6296 449
6296 449
6296 449
6296 449
6309 449
6309 450
6309 450
6309 450
6309 450
6309 450
6309 450
6309 450
6309 450
6309 450
6309 450
6327 450
6327 450
6327 450
6327 450
6327 450
6327 451
6327 451
6327 451
6327 452
6327 452
6327 452
6327 452
6327 452
6349 453
6349 453
6349 453
6349 453
6349 453
6349 453
6349 453
6349 453
6349 453
6349 453
6350 453
6364 453
6364 453
6364 453
6364 453
6364 453
6364 453
6364 454
6364 454
6364 454
6364 454
6364 454
6364 454
6380 454
6380 454
6380 454
6380 454
6380 454
6380 454
6380 454
6380 454
6380 454
6380 454
6380 454
6392 454
6392 454
6392 454
6392 454
6392 454
6392 454
6392 454
6392 454
6392 454
6392 454
6392 454
6404 454
6405 454
6405 454
6405 454
6405 454
6405 454
6405 454
6405 454
6405 454
6405 454
6405 454
6416 454
6416 454
6416 454
6416 454
6416 455
6416 455
6416 455
6416 455
6416 455
6416 455
6416 455
6416 455
6433 455
6433 455
6433 455
6433 455
6433 456
6433 456
6433 456
6433 456
6433 457
6433 457
6433 457
6433 457
6448 457
6448 457
6448 457
6448 457
6448 457
6448 457
6448 457
6448 457
6448 457
6448 457
6448 457
6458 457
6458 457
6458 457
6458 457
6458 457
6458 457
6458 457
6458 457
6458 457
6458 458
6458 458
6458 458
6470 458
6470 458
6470 458
6470 458
6470 458
6470 458
6470 458
6470 458
6470 458
6470 458
6480 458
6480 458
6480 458
6480 458
6480 458
6480 458
6480 458
6480 458
6480 458
6480 458
6490 458
6490 458
6490 458
6490 458
6490 458
6490 458
6490 458
6490 458
6490 458
6490 458
6490 458
6500 458
6500 458
6500 458
6500 458
6500 458
6500 458
6500 458
6500 458
6500 458
6500 458
6500 458
6510 458
6510 458
6510 458
6510 458
6510 458
6510 458
6510 458
6510 458
6510 458
6510 458
6510 458
6520 458
6520 458
6520 458
6520 458
6520 458
6520 458
6520 458
6520 458
6520 458
6520 458
6520 458
6520 458
6533 459
6533 459
6533 459
6533 459
6533 459
6533 459
6533 459
6533 459
6533 459
6533 459
6533 459
6543 459
6543 459
6543 459
6543 459
6543 459
6543 459
6543 459
6543 459
6543 459
6543 459
6553 459
6553 459
6553 459
6553 459
6553 459
6553 459
6553 459
6553 459
6553 459
6553 459
6564 459
6564 459
6564 459
6564 460
6564 460
6564 460
6564 460
6564 460
6564 460
6564 460
6564 460
6564 460
6576 460
6576 460
6576 460
6576 460
6576 461
6576 461
6576 461
6576 461
6576 461
6576 461
6576 461
6576 461
6588 461
6588 461
6588 461
6672 461
6672 461
6672 461
6672 461
6672 462
6672 463
6672 464
6672 464
6672 464
6672 464
6672 465
6672 465
6691 465
6691 465
6691 465
6691 465
6691 465
6691 465
6691 465
6691 465
6691 465
6691 466
6691 466
6691 466
6705 466
6705 466
6705 466
6705 466
6705 466
6705 466
6705 466
6705 466
6705 466
6705 466
6705 466
6718 466
6718 466
6718 466
6718 466
6718 466
6718 466
6718 466
6718 466
6718 467
6718 467
6718 467
6730 467
6730 467
6730 467
6730 467
6730 467
6730 467
6730 467
6730 467
6730 467
6730 468
6730 468
6730 468
6743 468
6743 468
6743 468
6743 468
6743 468
6743 468
6743 468
6743 468
6743 468
6743 468
6743 468
6754 468
6754 468
6754 468
6754 468
6754 468
6754 468
6754 468
6754 468
6754 468
6754 468
6754 468
6765 468
6765 469
6765 470
6765 471
6765 472
6768 473
6768 473
6768 473
6768 473
6768 473
6768 474
6768 474
6768 474
6768 474
6768 474
6768 474
6768 474
6780 474
6780 474
6780 474
6780 474
6780 474
6780 474
6780 474
6780 475
6780 475
6780 475
6780 475
6780 475
6793 475
6793 475
6793 475
6793 475
6793 475
6793 475
6793 475
6793 475
6793 475
6793 475
6805 475
6805 475
6805 475
6805 475
6805 475
6805 475
6805 475
6805 475
6805 475
6805 475
6805 475
6816 475
6816 475
6816 475
6816 475
6816 476
6816 476
6816 476
6816 476
6816 476
6816 476
6816 477
6816 477
6816 477
6833 477
6833 477
6833 477
6833 477
6833 477
6833 477
6833 477
6833 478
6833 478
6833 478
6833 478
6833 478
6867 478
6867 479
6867 479
6867 479
6867 479
6867 479
6867 479
6867 479
6867 479
6867 479
6867 479
6867 479
6882 479
6882 479
6882 479
6882 479
6882 479
6882 479
6882 479
6882 479
6882 480
6882 480
6882 480
6900 480
6900 480
6900 480
6900 480
6900 481
6900 482
6900 482
6900 482
6900 482
6900 482
6900 482
6900 482
6900 482
6919 482
6919 482
6919 482
6919 482
6919 482
6919 482
6919 482
6919 483
6919 483
6919 483
6919 483
6935 483
6935 483
6935 483
6935 483
6935 483
6935 483
6935 483
6935 483
6935 483
6935 483
6935 483
6952 483
6952 483
6952 483
6952 483
6952 483
6952 483
6952 483
6952 483
6952 484
6952 484
6952 485
6952 485
6952 485
6972 485
6972 485
6972 485
6972 485
6972 485
6972 485
6972 485
6972 485
6972 485
6972 485
6972 485
6972 486
6989 486
6989 486
6989 486
6989 486
6989 486
6989 486
6989 486
6989 486
6989 486
6989 486
6989 487
6989 487
7006 487
7006 488
7006 488
7006 488
7006 488
7006 488
7006 488
7006 488
7006 488
7006 488
7006 488
7006 488
7023 488
7023 488
7023 488
7023 488
7023 488
7023 488
7023 488
7023 488
7023 488
7023 488
7023 488
7038 488
7038 488
7038 489
7038 490
7038 490
7038 490
7038 490
7038 490
7038 490
7038 490
7038 490
7038 490
7055 490
7055 490
7055 490
7055 490
7055 490
7055 490
7055 490
7055 490
7055 490
7055 490
7068 490
7068 490
7068 490
7068 490
7068 490
7068 490
7068 490
7068 490
7068 490
7068 490
7068 490
7082 490
7082 490
7082 490
7082 491
7082 491
7082 491
7082 491
7082 491
7082 491
7082 491
7082 491
7082 491
7100 491
7100 491
7100 491
7100 491
7100 491
7100 491
7100 492
7100 492
7100 492
7100 492
7100 492
7100 492
7118 492
7118 492
7118 492
7118 492
7118 492
7118 493
7118 493
7119 493
7119 494
7119 494
7119 494
7119 494
7119 494
7119 494
7141 495
7141 495
7141 495
7141 495
7141 495
7141 495
7141 495
7141 495
7141 495
7141 495
7155 495
7155 495
7155 495
7155 495
7155 495
7155 495
7155 495
7155 495
7155 495
7155 495
7155 495
7169 495
7169 495
7169 495
7169 495
7169 495
7169 495
7169 495
7169 495
7169 495
7184 495
7184 495
7184 495
7184 495
7184 495
7184 495
7184 495
7184 495
7184 495
7184 495
7184 495
7199 495
7199 495
7199 495
7199 495
7199 495
7199 495
7199 495
7199 495
7199 495
7199 495
7199 495
7214 495
7214 495
7214 495
7214 495
7214 495
7214 495
7214 495
7214 495
7214 495
7214 495
7214 495
7227 495
7227 495
7227 496
7227 496
7227 496
7227 496
7227 496
7227 496
7227 496
7227 496
7227 496
7227 496
7244 496
7244 496
7244 496
7244 496
7244 496
7244 496
7244 496
7244 496
7244 496
7257 496
7257 496
7257 496
7257 496
7257 496
7257 496
7257 496
7257 496
7257 496
7257 497
7257 497
7275 497
7275 497
7275 497
7275 497
7275 497
7275 497
7275 497
7275 497
7275 497
7275 497
7275 498
7275 498
7292 498
7292 498
7292 498
7292 498
7292 498
7292 498
7292 498
7292 498
7292 498
7308 498
7308 498
7308 498
7308 498
7308 498
7308 498
7308 498
7308 498
7308 498
7308 498
7308 498
7323 498
7323 498
7323 498
7323 498
7323 498
7323 498
7323 498
7323 498
7323 498
7323 498
7336 498
7336 498
7336 499
7336 500
7336 500
7336 500
7336 500
7336 500
7336 500
7336 500
7336 500
7352 500
7352 500
7352 500
7352 500
7352 500
7352 500
7352 500
7352 500
7352 500
7352 500
7352 500
7364 500
7364 500
7364 500
7364 500
7364 500
7364 500
7364 500
7364 500
7364 500
7364 500
7364 500
7370 500
7370 501
7370 502
7370 503
7370 504
7370 505
7370 506
7370 507
7370 508
7370 509
7375 510
7375 510
7375 511
7375 511
7375 511
7375 511
7375 511
7375 511
7375 512
7375 512
7375 512
7375 512
7375 512
7395 512
7395 512
7395 512
7395 512
7395 512
7395 512
7395 512
7395 512
7395 512
7395 512
7395 512
7409 512
7409 512
7409 512
7409 512
7409 512
7409 512
7409 512
7409 512
7409 512
7409 512
7425 512
7425 512
7425 512
7425 512
7425 512
7425 512
7425 512
7425 512
7425 512
7425 513
7425 513
7425 513
7442 513
7442 513
7442 514
7442 514
7442 514
7442 514
7442 514
7442 514
7442 514
7442 514
7442 514
7442 514
7460 514
7460 514
7460 514
7460 515
7460 515
7460 516
7460 516
7460 517
7460 517
7460 517
7460 517
7460 517
7479 517
7479 517
7479 517
7479 517
7479 517
7479 518
7479 518
7479 518
7479 518
7479 518
7479 518
7479 518
7497 518
7497 519
7497 519
7497 519
7497 519
7497 519
7497 520
7497 520
7497 520
7497 520
7497 520
7497 520
7497 520
7516 520
7516 520
7516 520
7516 520
7516 520
7516 520
7516 520
7516 520
7516 520
7516 520
7516 520
7527 520
7527 520
7527 520
7528 520
7528 520
7528 520
7528 520
7528 520
7528 520
7528 520
7528 520
7541 520
7541 520
7541 521
7541 522
7541 522
7541 522
7541 522
7541 522
7541 522
7541 522
7541 522
7541 522
7562 522
7562 522
7562 522
7562 522
7562 522
7562 522
7562 522
7562 522
7562 523
7562 523
7562 523
7580 523
7580 523
7580 523
7580 523
7580 523
7580 523
7580 523
7580 523
7580 523
7580 524
7580 525
7580 525
7580 525
7580 525
7606 526
7606 526
7606 526
7606 526
7606 526
7606 526
7606 526
7606 526
7606 527
7606 528
7606 528
7606 528
7606 529
7606 529
7606 530
7635 530
7635 530
7635 530
7635 530
7635 530
7635 530
7635 530
7635 530
7635 530
7635 530
7652 530
7652 530
7652 530
7652 530
7652 530
7652 530
7652 530
7652 531
7652 531
7652 531
7652 531
7652 531
7675 531
7675 531
7675 532
7675 532
7675 532
7675 532
7675 532
7675 532
7675 532
7675 532
7693 532
7693 532
7693 532
7693 532
7693 532
7693 532
7693 532
7693 532
7693 532
7693 532
7693 532
7709 532
7709 532
7709 532
7709 532
7709 532
7709 532
7709 532
7709 532
7709 532
7709 532
7709 532
7725 532
7725 532
7725 532
7725 532
7725 532
7725 532
7725 533
7725 533
7725 533
7725 533
7725 533
7725 534
7725 534
7748 534
7748 534
7748 534
7748 534
7748 534
7748 534
7748 534
7748 534
7748 534
7748 534
7748 534
7763 534
7763 534
7763 534
7763 534
7763 534
7763 534
7763 534
7763 534
7763 534
7763 534
7763 534
7763 534
7782 535
7782 535
7782 535
7782 535
7782 535
7782 535
7782 535
7782 535
7782 535
7782 535
7782 535
7799 535
7799 535
7799 535
7799 535
7799 535
7799 535
7799 536
7799 536
7799 536
7799 536
7799 536
7816 536
7816 536
7816 536
7816 536
7816 536
7816 536
7816 536
7816 536
7816 536
7816 536
7816 536
7832 536
7832 536
7832 536
7832 536
7832 536
7832 536
7832 536
7832 536
7832 536
7832 536
7832 536
7850 536
7850 536
7850 537
7850 537
7850 537
7850 537
7850 537
7850 537
7850 537
7850 537
7850 537
7850 537
7868 537
7868 537
7868 537
7868 537
7868 537
7868 537
7868 537
7868 537
7868 537
7868 537
7868 537
7884 537
7884 537
7884 537
7884 537
7884 537
7884 537
7884 537
7884 537
7884 537
7884 537
7884 537
7894 537
7894 537
7894 537
7894 537
7894 537
7894 537
7894 537
7894 537
7894 537
7894 537
7904 537
7904 537
7904 537
7904 537
7904 537
7904 537
7904 537
7904 537
7904 537
7904 537
7904 537
7922 537
7922 537
7922 537
7922 537
7922 537
7922 537
7922 537
7922 537
7935 537
7935 537
7935 537
7935 537
7935 537
7935 537
7935 537
7935 537
7935 537
7935 537
7935 537
7951 537
7951 537
7951 537
7951 537
7951 537
7951 537
7951 537
7951 537
7951 537
7951 537
7951 537
7966 537
7966 537
7966 537
7966 537
7966 537
7966 537
7966 537
7966 537
7966 537
7966 537
7966 537
7976 537
7976 538
7976 539
7976 540
7976 541
7976 542
7976 543
7976 544
7976 545
7984 546
7984 546
7984 546
7984 546
7984 546
7984 546
7984 546
7984 546
7984 547
7984 547
7984 547
7984 547
8001 547
8001 547
8001 547
8001 547
8001 548
8001 548
8001 548
8002 549
8002 549
8002 549
8002 549
8002 549
8002 549
8021 549
8021 549
8021 550
8021 551
8021 551
8021 551
8021 551
8021 551
8021 551
8021 551
8021 551
8021 551
8021 551
8042 551
8042 551
8042 551
8042 551
8042 551
8042 551
8042 551
8042 551
8042 551
8042 551
8059 551
8059 551
8059 551
8059 551
8059 551
8059 551
8059 551
8059 551
8059 551
8059 551
8059 551
8077 551
8077 551
8077 551
8077 551
8077 551
8077 551
8077 551
8077 551
8077 551
8077 551
8077 551
8093 551
8093 551
8093 552
8093 552
8093 552
8093 552
8093 552
8093 552
8093 552
8093 552
8093 552
8093 552
8112 552
8112 552
8112 553
8112 553
8112 553
8112 553
8112 553
8112 554
8112 554
8112 554
8112 554
8112 554
8112 554
8131 554
8131 554
8131 554
8131 554
8131 554
8131 554
8131 554
8131 554
8131 555
8131 555
8131 555
8131 555
8147 555
8147 555
8147 555
8147 555
8147 555
8147 555
8147 555
8147 555
8147 555
8147 555
8147 555
8164 555
8164 555
8164 556
8164 556
8164 556
8164 556
8164 556
8164 556
8164 556
8164 556
8164 556
8179 556
8179 556
8179 556
8179 556
8179 556
8179 556
8179 556
8179 556
8179 556
8179 556
8196 556
8196 556
8196 556
8196 556
8196 556
8196 556
8196 556
8196 556
8196 556
8196 556
8196 556
8196 556
8216 557
8216 557
8216 557
8216 557
8216 557
8216 557
8216 557
8216 557
8216 557
8216 557
8216 557
8231 557
8231 557
8231 557
8231 557
8231 557
8231 557
8231 557
8231 558
8231 558
8231 558
8231 558
8231 559
8231 560
8253 560
8253 561
8253 561
8253 561
8253 561
8253 561
8253 562
8253 562
8253 562
8253 562
8253 562
8253 562
8254 562
8274 562
8274 562
8274 562
8274 563
8274 563
8274 563
8274 563
8274 563
8274 563
8274 563
8274 563
8274 563
8300 564
8300 564
8300 564
8300 564
8300 564
8300 564
8300 564
8300 564
8300 564
8314 564
8314 564
8314 564
8314 564
8314 564
8314 564
8314 564
8314 564
8314 564
8314 564
8314 564
8331 564
8331 564
8331 564
8331 564
8331 564
8331 564
8331 564
8332 564
8332 564
8332 564
8332 564
8347 564
8347 564
8347 564
8347 564
8347 564
8347 564
8347 564
8347 564
8347 564
8347 564
8347 564
8360 564
8360 565
8360 565
8360 565
8360 565
8360 565
8360 566
8360 566
8360 566
8360 566
8360 567
8360 568
8360 568
8360 568
8360 568
8383 568
8383 568
8383 568
8383 568
8383 568
8383 568
8383 568
8383 568
8383 568
8383 568
8383 568
8396 568
8396 568
8396 568
8396 568
8396 569
8396 569
8396 569
8396 569
8396 569
8396 569
8396 569
8411 569
8411 569
8411 569
8411 569
8411 569
8411 569
8411 569
8411 569
8411 569
8411 569
8411 569
8421 569
8421 569
8421 569
8421 569
8421 569
8421 569
8421 569
8421 569
8421 569
8421 569
8432 569
8432 569
8432 569
8432 569
8432 569
8432 569
8432 569
8432 569
8432 569
8432 569
8432 569
8447 569
8447 569
8447 569
8447 570
8447 570
8447 570
8447 571
8447 571
8447 571
8447 571
8447 571
8447 571
8447 571
8468 571
8468 571
8468 571
8468 571
8468 571
8468 571
8468 571
8468 571
8468 571
8468 571
8468 571
8483 571
8483 571
8483 571
8483 571
8483 571
8483 571
8483 571
8483 571
8483 571
8483 571
8483 572
8483 572
8499 572
8499 572
8499 572
8499 572
8499 572
8499 573
8499 573
8499 573
8499 573
8499 573
8499 573
8499 573
8515 573
8515 573
8515 573
8515 573
8515 573
8515 573
8515 573
8515 573
8515 573
8515 573
8515 573
8528 573
8528 573
8528 573
8528 573
8528 573
8528 573
8528 573
8528 573
8528 573
8528 573
8528 573
8542 573
8542 573
8542 574
8542 574
8542 574
8542 574
8542 574
8542 574
8542 574
8542 574
8542 574
8558 574
8558 574
8558 574
8558 574
8558 574
8558 574
8558 574
8558 574
8558 574
8558 574
8558 574
8575 575
8575 575
8575 575
8575 575
8575 575
8575 575
8575 575
8575 575
8575 575
8575 575
8575 576
8575 576
8588 576
8588 577
8588 578
8588 579
8588 580
8588 581
8588 582
8588 583
8588 584
8588 585
8588 586
8588 587
8599 588
8599 588
8599 588
8599 588
8599 589
8599 589
8599 589
8599 589
8600 589
8600 589
8600 589
8600 589
8618 589
8618 589
8618 589
8618 589
8618 590
8618 590
8618 590
8618 590
8618 590
8618 590
8618 590
8618 591
8618 591
8639 591
8639 591
8639 591
8639 591
8639 591
8639 591
8639 591
8639 591
8639 591
8639 591
8639 591
8639 592
8657 592
8657 592
8657 592
8657 592
8657 592
8657 592
8657 592
8657 592
8657 592
8657 592
8657 592
8672 592
8672 592
8672 592
8672 593
8672 594
8672 594
8672 594
8672 594
8672 594
8672 594
8672 594
8672 595
8672 595
8672 596
8698 596
8698 596
8698 596
8698 596
8698 596
8698 596
8698 596
8698 596
8698 596
8698 596
8698 596
8711 596
8711 596
8711 596
8711 596
8711 596
8711 596
8711 596
8711 596
8711 596
8711 596
8711 596
8727 596
8727 596
8727 596
8727 596
8727 596
8727 596
8727 596
8727 596
8727 597
8727 597
8727 597
8727 597
8727 597
8749 598
8749 598
8749 598
8749 598
8749 598
8749 598
8749 598
8749 598
8749 598
8749 598
8749 598
8765 598
8765 598
8765 598
8765 598
8765 598
8765 598
8765 599
8765 599
8765 599
8765 599
8765 599
8765 599
8787 599
8787 599
8787 599
8787 599
8787 599
8787 599
8787 599
8787 599
8787 599
8787 599
8787 599
8803 599
8803 599
8803 599
8803 599
8803 599
8803 599
8803 599
8803 599
8803 599
8803 599
8818 599
8818 600
8818 600
8818 600
8818 600
8818 600
8818 600
8818 600
8818 600
8818 600
8818 600
8818 600
8833 600
8833 600
8833 600
8833 600
8833 600
8833 600
8833 600
8834 600
8834 600
8834 600
8834 600
8847 600
8847 600
8847 600
8847 600
8847 600
8847 600
8847 600
8847 600
8847 600
8847 600
8847 600
8859 600
8859 600
8859 600
8859 600
8859 600
8859 600
8859 600
8859 600
8859 600
8859 600
8859 600
8873 600
8873 600
8873 601
8873 601
8873 601
8873 601
8873 601
8873 601
8873 601
8873 601
8873 601
8890 601
8890 601
8890 601
8890 601
8890 601
8890 601
8890 601
8890 601
8890 601
8890 601
8890 601
8903 601
8903 601
8903 601
8903 601
8903 601
8903 601
8903 601
8903 601
8903 601
8903 601
8903 601
8917 601
8917 601
8917 601
8917 601
8917 601
8917 601
8917 601
8917 601
8917 601
8917 601
8917 601
8931 601
8931 601
8931 601
8931 601
8931 601
8931 601
8931 601
8931 601
8931 601
8931 601
8941 601
8941 601
8941 601
8941 601
8941 601
8941 601
8941 601
8941 602
8941 602
8941 602
8941 602
8941 602
8953 602
8953 602
8953 602
8953 602
8953 602
8953 602
8953 602
8953 602
8953 602
8953 602
8953 602
8967 602
8967 602
8967 602
8967 602
8967 602
8967 602
8967 602
8967 602
8967 602
8967 602
8967 602
8978 602
8978 602
8978 602
8978 602
8978 602
8978 602
8978 602
8978 602
8978 602
8978 602
8978 602
8993 602
8993 602
8993 602
8993 602
8993 602
8993 602
8993 602
8993 602
8993 603
8993 603
8993 603
8993 603
9009 603
9009 603
9009 603
9009 603
9009 603
9009 603
9009 603
9009 604
9009 604
9009 604
9009 604
9009 604
9023 604
9023 604
9023 604
9023 604
9023 604
9023 604
9023 604
9023 604
9023 604
9023 604
9035 604
9035 604
9035 604
9035 605
9035 605
9035 605
9035 605
9035 605
9035 605
9035 605
9035 605
9035 605
9035 606
9054 606
9054 606
9054 606
9054 606
9054 607
9054 607
9054 607
9054 607
9054 607
9054 607
9069 607
9069 607
9069 607
9069 607
9069 607
9069 607
9069 607
9069 607
9069 607
9069 607
9081 607
9081 607
9081 607
9081 607
9081 607
9081 607
9081 607
9081 607
9081 607
9081 607
9081 607
9091 607
9091 607
9091 607
9091 607
9091 607
9091 607
9091 607
9091 607
9091 607
9091 607
9091 607
9104 607
9104 607
9104 607
9104 608
9104 608
9104 609
9104 609
9104 609
9104 610
9104 611
9104 611
9104 611
9104 611
9126 611
9126 611
9126 611
9126 611
9126 611
9126 611
9126 611
9126 611
9126 611
9126 611
9126 612
9126 612
9144 612
9144 612
9144 612
9144 612
9144 612
9144 612
9144 612
9144 612
9144 612
9144 612
9144 612
9160 612
9160 612
9160 612
9160 612
9160 612
9160 612
9160 612
9160 612
9160 612
9160 612
9160 612
9176 612
9176 612
9176 612
9176 612
9176 612
9176 612
9176 612
9176 612
9176 612
9176 612
9191 612
9191 612
9191 612
9191 612
9191 612
9191 612
9191 612
9191 612
9191 612
9191 612
9191 612
9202 612
9202 613
9202 614
9202 615
9202 616
9202 617
9202 618
9202 619
9202 620
9202 621
9202 622
9202 623
9202 624
9202 625
9213 626
9213 626
9213 626
9213 626
9213 626
9213 626
9213 627
9213 627
9213 627
9213 627
9213 627
9213 627
9227 627
9227 628
9227 628
9227 629
9227 629
9227 629
9227 629
9227 629
9227 629
9227 629
9227 629
9227 630
9227 630
9227 630
9246 630
9246 630
9246 630
9246 630
9246 630
9246 630
9246 630
9246 630
9246 630
9246 630
9246 630
9259 630
9259 630
9259 630
9259 630
9259 630
9259 630
9259 630
9259 630
9259 630
9259 630
9259 630
9273 630
9273 630
9273 630
9273 630
9273 630
9273 630
9273 630
9273 630
9273 630
9273 630
9273 630
9288 630
9288 630
9288 631
9288 631
9288 631
9288 631
9288 631
9288 631
9288 631
9288 631
9288 631
9288 631
9304 631
9304 631
9304 632
9304 632
9304 632
9304 632
9304 632
9304 632
9304 632
9304 632
9304 632
9319 632
9319 632
9319 632
9319 632
9319 632
9319 633
9319 633
9319 633
9319 634
9319 634
9319 634
9319 634
9319 634
9338 634
9338 634
9338 634
9338 635
9338 635
9338 635
9338 635
9338 636
9338 636
9338 636
9338 636
9338 637
9338 638
9338 638
9338 638
9361 638
9361 639
9361 639
9361 639
9361 639
9361 639
9361 639
9361 639
9361 639
9361 639
9361 639
9361 639
9377 639
9377 639
9377 639
9377 639
9377 639
9377 639
9377 639
9377 639
9377 639
9377 639
9377 639
9390 639
9390 639
9390 639
9390 639
9390 639
9390 639
9390 639
9390 639
9390 639
9390 639
9390 639
9390 639
9406 640
9406 640
9406 640
9406 640
9406 640
9406 640
9406 640
9406 640
9406 640
9406 640
9406 640
9406 641
9406 642
9425 642
9425 642
9425 642
9425 642
9425 642
9425 642
9425 643
9425 643
9425 643
9425 643
9425 643
9440 643
9440 643
9440 643
9440 643
9440 643
9440 643
9440 643
9440 643
9440 643
9440 643
9440 643
9455 643
9455 643
9455 643
9455 643
9455 643
9455 643
9455 643
9455 643
9455 643
9455 643
9455 643
9465 643
9465 643
9465 643
9465 643
9465 643
9465 643
9465 643
9465 643
9465 643
9465 643
9465 643
9475 643
9475 643
9475 643
9475 643
9475 643
9475 643
9475 643
9475 643
9475 643
9475 643
9475 643
9489 643
9489 643
9489 644
9489 644
9489 644
9489 644
9489 644
9489 644
9489 644
9489 645
9489 645
9489 645
9489 645
9509 645
9509 645
9509 645
9509 645
9509 646
9509 646
9509 646
9509 646
9509 646
9509 646
9509 646
9509 646
9526 646
9526 646
9526 647
9526 647
9526 647
9526 647
9526 647
9526 647
9526 647
9526 647
9526 647
9526 647
9544 647
9544 647
9544 647
9544 647
9544 647
9544 647
9544 647
9544 647
9544 647
9544 647
9558 647
9558 647
9558 647
9558 647
9558 647
9558 647
9558 647
9558 647
9558 647
9558 647
9558 647
9575 647
9575 647
9575 647
9575 647
9575 647
9575 647
9575 647
9575 648
9575 648
9575 648
9575 648
9575 648
9575 649
9595 649
9595 649
9595 649
9595 649
9595 649
9595 649
9595 649
9595 649
9595 649
9595 649
9610 649
9610 649
9610 649
9610 649
9610 649
9610 649
9610 649
9610 649
9610 650
9610 650
9610 650
9611 650
9630 650
9630 650
9630 650
9630 650
9630 651
9630 651
9630 651
9630 651
9630 652
9630 652
9630 652
9630 652
9630 652
9630 652
9651 653
9651 654
9651 654
9651 654
9651 654
9651 654
9651 654
9651 654
9651 654
9651 654
9652 654
9652 655
9652 655
9652 655
9673 656
9673 656
9673 656
9673 656
9673 656
9673 656
9673 656
9673 656
9673 656
9673 656
9684 656
9684 656
9684 656
9684 656
9684 656
9684 656
9684 656
9684 656
9684 656
9684 656
9684 656
9701 656
9701 656
9701 656
9701 656
9701 656
9701 656
9701 656
9701 656
9701 656
9911 657
9911 658
9911 659
9911 660
9911 661
9911 662
9911 663
9911 664
9911 665
9911 666
9911 667
10639 668
10639 669
10639 670
10639 671
10639 672
11245 673
11855 674
12462 675
12462 676
19751 677
20360 678
22784 679
50836 680
98803 681


==> fig/match-timeline/female-stock-2.txt <==
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
7 0
7 0
7 0
7 0
7 0
7 0
7 0
7 0
7 0
7 0
7 0
7 0
7 0
13 0
13 0
13 0
13 0
38 0
38 1
38 1
38 1
38 1
38 1
38 1
38 1
38 1
38 1
38 1
38 2
38 3
38 3
60 4
60 4
79 4
79 4
79 5
79 5
79 5
79 5
79 5
95 5
95 5
95 5
95 6
95 6
95 6
95 6
95 6
95 6
95 6
95 6
114 6
114 6
114 6
114 6
114 6
114 6
114 7
114 7
114 7
114 7
114 7
114 7
132 7
132 7
132 7
132 7
132 7
132 7
132 7
132 7
132 7
132 7
147 7
147 7
147 7
147 7
147 7
147 8
147 8
147 8
147 9
147 9
147 9
147 9
147 9
165 9
165 9
165 9
165 9
165 9
165 9
165 9
165 9
165 9
179 9
179 9
179 9
179 9
179 9
179 9
179 9
179 9
179 9
179 9
179 9
192 9
192 9
192 9
192 9
193 9
193 9
193 9
193 9
193 9
193 9
193 10
193 10
210 10
210 10
210 10
210 10
210 10
210 10
210 10
210 10
210 10
210 10
210 10
226 10
226 10
226 11
226 11
226 11
226 11
226 11
226 11
226 11
226 11
226 11
226 11
243 11
243 11
243 11
243 12
243 12
243 12
243 12
243 12
243 12
243 12
243 12
264 12
264 13
264 13
264 13
264 13
264 13
264 13
264 13
264 13
264 14
264 14
264 14
264 14
285 14
285 14
285 14
285 14
285 14
285 14
285 14
285 14
285 14
285 14
302 14
302 15
302 15
302 16
302 16
302 16
302 17
302 17
302 17
302 17
302 17
302 17
302 17
302 17
324 17
324 17
324 17
324 17
324 17
324 17
324 17
324 17
324 17
324 17
324 17
341 17
341 18
341 18
341 19
341 19
341 19
341 19
341 19
341 19
341 19
341 19
341 19
341 19
361 19
361 19
361 19
361 19
361 19
361 20
361 21
361 21
361 21
361 21
361 21
361 21
361 21
380 21
380 21
380 21
380 21
380 22
380 22
380 22
380 22
380 22
380 22
380 22
380 22
380 23
380 23
403 24
403 24
403 24
403 25
403 25
403 25
403 25
403 25
403 25
418 25
418 25
418 25
418 25
418 25
418 25
418 25
418 25
436 25
436 25
436 25
436 25
436 25
436 25
436 25
436 26
436 26
436 26
436 26
436 26
436 26
456 27
456 27
456 27
456 27
456 28
456 28
456 28
456 28
456 28
456 28
456 28
476 28
476 28
476 28
476 28
476 28
476 28
476 28
476 28
476 28
476 28
491 28
491 28
491 28
491 28
491 29
491 29
491 29
491 29
491 29
491 29
491 29
491 29
508 29
508 29
508 30
508 30
508 30
508 30
508 30
508 30
508 30
508 30
508 30
508 30
521 30
521 30
521 30
521 30
521 30
521 30
521 30
521 30
521 30
531 30
531 30
531 30
531 30
531 30
531 30
531 30
531 30
531 30
531 30
544 30
544 30
544 30
544 30
544 30
544 30
544 30
544 30
544 30
544 30
544 30
559 30
559 30
559 30
559 30
559 31
559 31
559 31
559 31
559 31
559 31
559 31
559 31
578 31
578 31
578 31
578 31
578 31
578 31
578 31
578 32
578 32
578 32
578 32
578 32
596 32
596 32
596 32
596 32
596 32
596 32
596 32
596 32
596 33
596 33
596 33
596 33
596 33
618 34
618 34
618 34
618 35
618 35
618 35
618 35
618 35
618 35
618 35
618 35
636 35
636 36
636 37
636 38
636 39
636 40
636 41
641 42
641 42
641 43
641 43
641 43
641 44
641 44
641 44
641 44
641 45
641 45
641 46
641 46
641 47
641 47
641 47
671 47
671 47
671 48
671 48
671 48
671 48
671 48
671 48
671 48
671 48
671 48
689 48
689 49
689 50
689 51
689 51
689 51
689 51
689 51
689 51
689 51
689 52
689 52
689 53
689 53
689 53
714 53
714 53
714 53
714 53
714 53
714 53
714 53
714 53
714 53
714 53
732 53
732 53
732 53
732 53
732 53
732 53
732 53
732 53
732 53
732 53
732 53
748 53
748 53
748 53
748 54
748 54
748 54
748 54
748 54
748 54
748 54
748 54
748 54
766 54
766 54
766 54
766 54
766 55
766 55
766 55
766 55
766 55
766 55
766 55
766 55
783 55
783 55
783 55
783 55
784 55
784 55
784 55
784 55
784 55
784 55
799 55
799 55
799 55
799 55
799 55
799 56
799 56
799 56
799 56
799 57
799 57
799 58
799 58
799 58
822 58
822 58
822 58
822 58
822 58
822 58
822 58
822 59
822 59
822 59
822 59
822 59
842 59
842 59
842 59
842 59
842 59
842 60
842 60
842 60
842 60
842 60
842 60
842 60
842 61
863 61
863 61
863 62
863 62
863 62
863 62
863 62
863 62
863 62
863 62
863 62
863 62
881 62
881 63
881 63
881 63
881 63
881 63
881 63
881 63
881 63
881 63
881 63
903 63
903 63
903 63
903 63
903 63
903 63
903 64
903 64
903 64
903 64
903 64
921 64
921 64
921 64
921 64
921 64
921 64
921 64
921 64
921 64
921 64
921 64
934 64
934 64
934 64
934 64
934 64
934 64
934 64
934 64
934 64
934 64
934 64
934 65
951 65
951 65
951 65
951 65
951 65
951 65
951 65
951 65
951 65
965 65
965 65
965 65
965 65
965 65
965 65
965 65
965 65
965 65
965 65
979 65
979 65
979 65
979 65
979 65
979 65
979 65
979 65
979 65
979 65
979 65
996 65
996 65
996 65
996 65
996 65
996 65
996 65
996 65
996 65
996 65
996 65
1012 65
1012 65
1012 65
1012 65
1012 65
1012 65
1012 65
1012 65
1012 65
1012 65
1030 65
1030 65
1030 65
1030 65
1030 66
1030 66
1030 66
1030 67
1030 67
1030 67
1030 67
1030 67
1046 67
1046 67
1046 67
1046 67
1046 67
1046 67
1046 67
1046 67
1046 67
1046 67
1046 67
1057 67
1057 67
1057 68
1057 68
1057 68
1057 68
1057 68
1057 68
1057 68
1057 68
1057 68
1057 68
1078 68
1078 68
1078 68
1078 68
1078 69
1078 69
1078 69
1078 69
1078 69
1078 70
1078 70
1078 70
1078 70
1102 70
1102 70
1102 70
1102 70
1102 70
1102 70
1102 70
1102 70
1102 70
1102 70
1102 70
1102 71
1102 72
1122 72
1122 72
1122 72
1122 72
1122 72
1122 72
1122 72
1122 72
1122 72
1122 72
1122 72
1122 72
1139 73
1139 73
1139 73
1139 73
1139 73
1139 73
1139 73
1139 73
1139 73
1139 73
1139 73
1155 73
1155 73
1155 73
1155 73
1155 73
1155 74
1155 74
1155 74
1155 74
1155 74
1170 74
1170 74
1170 74
1170 74
1170 74
1170 75
1170 75
1170 75
1170 75
1170 75
1170 75
1184 75
1184 75
1184 75
1184 75
1184 75
1184 75
1184 75
1184 75
1184 75
1184 75
1201 75
1201 75
1201 75
1201 75
1201 75
1201 75
1201 75
1201 75
1201 75
1201 75
1201 75
1218 75
1218 75
1218 75
1218 75
1218 75
1218 75
1218 75
1218 75
1218 75
1218 75
1218 75
1218 75
1236 76
1237 76
1237 76
1237 76
1237 77
1237 77
1237 77
1237 77
1237 78
1237 78
1237 78
1237 78
1252 78
1252 79
1252 80
1252 81
1257 82
1257 83
1257 83
1257 83
1257 83
1257 83
1257 83
1257 83
1257 83
1257 83
1257 83
1257 83
1274 83
1274 83
1274 83
1274 83
1274 83
1274 83
1274 83
1274 83
1274 83
1274 83
1274 84
1289 84
1289 84
1289 84
1289 84
1289 84
1289 84
1289 84
1289 85
1289 85
1289 85
1289 85
1289 85
1289 85
1305 86
1305 87
1305 87
1305 87
1305 88
1305 88
1305 88
1305 88
1306 89
1306 89
1306 89
1306 89
1306 89
1326 89
1326 89
1326 89
1326 89
1326 90
1326 90
1326 90
1326 90
1326 90
1326 90
1326 91
1326 91
1326 92
1326 92
1348 92
1348 93
1348 94
1348 94
1348 94
1348 94
1348 94
1349 94
1349 94
1349 94
1349 94
1349 94
1349 95
1349 95
1370 95
1370 95
1370 95
1370 95
1370 95
1370 95
1370 95
1370 95
1370 95
1370 95
1370 95
1384 95
1384 95
1384 95
1384 95
1384 96
1384 96
1384 96
1384 96
1384 96
1384 96
1384 96
1384 96
1406 96
1406 96
1406 96
1406 96
1406 97
1406 97
1406 97
1406 97
1406 97
1406 97
1406 97
1425 97
1425 97
1425 97
1425 97
1425 98
1425 98
1425 98
1425 98
1425 98
1425 98
1425 98
1425 98
1445 98
1445 98
1445 98
1445 98
1445 98
1445 99
1445 99
1445 99
1445 99
1445 99
1445 99
1445 99
1445 99
1469 100
1469 100
1469 100
1469 100
1469 100
1469 100
1469 101
1469 101
1469 101
1469 101
1469 101
1469 101
1489 101
1489 101
1489 101
1489 101
1489 101
1489 101
1489 102
1489 103
1489 103
1489 103
1489 103
1489 103
1513 103
1513 103
1513 103
1513 103
1513 103
1513 103
1513 104
1513 104
1513 104
1513 105
1513 105
1513 105
1513 105
1537 105
1537 105
1537 105
1537 105
1537 105
1537 105
1537 105
1537 105
1537 105
1537 105
1551 105
1551 106
1551 107
1551 107
1551 107
1551 107
1551 107
1551 107
1551 107
1551 107
1551 107
1551 107
1551 107
1570 107
1570 107
1570 107
1570 108
1570 108
1570 109
1570 109
1570 110
1570 111
1570 111
1570 111
1570 111
1570 111
1570 111
1594 111
1594 111
1594 111
1594 111
1594 112
1594 112
1594 112
1594 112
1594 112
1594 112
1594 112
1594 112
1594 112
1617 113
1617 113
1617 113
1617 113
1617 113
1617 113
1617 114
1617 114
1617 114
1617 114
1617 115
1617 115
1617 115
1640 115
1640 115
1640 115
1640 115
1640 115
1640 116
1640 116
1640 116
1640 116
1640 116
1640 117
1640 117
1640 117
1665 117
1665 117
1665 117
1665 117
1665 117
1665 117
1665 118
1665 118
1665 118
1665 118
1665 118
1680 118
1680 118
1680 118
1680 118
1680 118
1680 118
1680 118
1680 118
1680 118
1680 119
1680 119
1680 119
1696 119
1696 119
1696 119
1696 119
1696 119
1696 119
1696 119
1696 119
1696 119
1696 119
1696 119
1711 119
1711 119
1711 119
1711 120
1711 120
1711 120
1711 120
1711 120
1711 120
1711 120
1711 120
1711 120
1730 120
1730 121
1730 122
1730 122
1730 123
1731 123
1731 123
1731 123
1731 123
1731 123
1731 123
1731 123
1731 123
1731 124
1731 124
1755 124
1755 125
1755 125
1755 126
1755 126
1755 126
1755 126
1755 126
1755 126
1755 126
1755 126
1755 126
1755 126
1774 126
1774 126
1774 126
1774 126
1774 126
1774 126
1774 126
1774 126
1774 126
1774 126
1774 126
1788 126
1788 126
1788 126
1788 126
1788 126
1788 126
1788 126
1788 127
1788 127
1804 127
1804 127
1804 127
1804 127
1804 127
1804 127
1804 127
1804 127
1804 127
1804 127
1819 127
1819 127
1819 127
1819 127
1819 127
1819 127
1819 127
1819 127
1819 127
1819 127
1819 128
1819 128
1837 128
1837 128
1837 128
1837 128
1837 128
1837 128
1837 128
1837 128
1837 128
1837 128
1837 128
1852 128
1852 128
1852 128
1852 128
1852 128
1852 128
1852 128
1852 129
1852 129
1852 129
1852 129
1852 130
1852 130
1852 130
1867 131
1867 132
1867 133
1872 134
1872 135
1872 135
1872 135
1872 135
1872 136
1872 136
1872 136
1872 136
1872 136
1872 136
1872 136
1872 136
1891 136
1891 136
1891 136
1891 136
1892 136
1892 137
1892 137
1892 137
1892 137
1892 137
1892 137
1892 137
1910 137
1910 137
1910 137
1910 137
1910 137
1910 137
1910 137
1910 137
1910 137
1910 138
1910 139
1910 139
1930 139
1930 139
1930 140
1930 140
1930 141
1930 141
1930 141
1930 141
1930 141
1930 141
1930 141
1930 142
1930 142
1930 142
1949 142
1949 142
1949 143
1949 143
1949 143
1949 143
1949 143
1949 143
1949 143
1949 143
1949 143
1949 143
1968 143
1968 143
1968 143
1968 143
1968 143
1968 143
1968 143
1968 143
1968 143
1968 143
1968 143
1985 143
1985 143
1985 143
1985 144
1985 144
1985 144
1985 144
1985 145
1985 145
1985 145
1985 145
1985 145
1985 145
2005 145
2005 145
2005 145
2005 145
2005 145
2005 145
2005 146
2005 147
2005 147
2005 147
2005 147
2005 147
2005 147
2005 148
2027 148
2027 148
2027 148
2027 149
2027 150
2027 150
2027 150
2027 150
2027 150
2027 151
2027 151
2027 151
2027 151
2048 151
2048 151
2048 151
2048 151
2048 151
2048 151
2048 151
2048 152
2048 152
2048 152
2048 152
2064 152
2064 152
2064 152
2064 152
2064 152
2064 152
2064 152
2064 152
2064 152
2064 152
2080 152
2080 152
2080 152
2080 152
2080 152
2080 152
2080 152
2080 152
2080 152
2080 152
2092 152
2092 152
2092 152
2092 152
2092 153
2092 153
2092 153
2092 153
2092 154
2092 154
2092 155
2092 155
2092 155
2092 155
2108 155
2108 156
2108 156
2108 157
2108 157
2108 157
2108 157
2108 157
2108 157
2108 157
2108 158
2108 159
2108 159
2108 159
2108 159
2130 159
2130 159
2130 159
2130 160
2130 160
2130 160
2130 160
2130 160
2130 160
2130 160
2130 160
2130 160
2149 160
2149 160
2149 160
2149 160
2149 160
2149 160
2149 160
2149 160
2149 161
2149 161
2149 161
2165 161
2165 161
2165 161
2165 161
2165 161
2165 161
2165 161
2165 161
2165 161
2165 161
2165 161
2181 161
2181 161
2181 161
2181 161
2181 161
2181 161
2181 161
2181 161
2181 161
2181 161
2197 161
2197 161
2197 161
2197 161
2197 161
2197 161
2197 161
2197 161
2197 162
2197 162
2197 162
2197 162
2197 162
2218 163
2218 164
2218 164
2218 164
2218 164
2218 164
2218 164
2218 164
2218 164
2218 164
2218 164
2218 164
2235 164
2235 164
2235 164
2235 164
2235 164
2235 164
2235 164
2235 165
2235 165
2235 165
2235 165
2235 165
2251 165
2252 165
2252 165
2252 165
2252 165
2252 165
2252 165
2252 165
2252 165
2252 165
2252 165
2269 165
2270 165
2270 165
2270 165
2270 165
2270 165
2270 166
2270 166
2270 166
2270 166
2270 166
2286 166
2286 166
2286 166
2286 167
2286 167
2286 167
2286 168
2286 168
2286 168
2286 168
2286 168
2286 169
2286 169
2287 170
2308 170
2308 170
2308 170
2308 170
2308 170
2308 170
2308 170
2308 170
2308 170
2308 170
2308 170
2322 170
2322 170
2322 170
2322 170
2322 170
2322 170
2322 171
2322 171
2322 172
2322 172
2322 172
2322 172
2322 172
2341 172
2341 172
2341 172
2341 172
2341 172
2341 172
2341 173
2341 173
2341 173
2341 173
2341 173
2341 173
2358 173
2358 173
2358 173
2358 173
2358 173
2358 173
2358 173
2358 173
2358 173
2358 173
2358 174
2358 174
2373 174
2373 174
2373 174
2373 174
2373 174
2373 175
2373 175
2373 175
2373 175
2373 175
2373 175
2374 175
2374 175
2393 176
2393 176
2393 177
2393 178
2393 178
2393 178
2393 178
2393 178
2393 178
2393 178
2393 178
2413 178
2413 178
2413 178
2413 178
2413 178
2413 178
2413 179
2413 180
2413 180
2413 180
2413 180
2413 181
2413 181
2432 181
2432 181
2432 181
2432 181
2432 181
2432 181
2432 181
2432 181
2432 182
2432 183
2432 184
2432 184
2432 184
2432 184
2454 184
2454 184
2454 184
2454 184
2454 185
2454 185
2454 185
2454 185
2454 185
2454 186
2454 186
2454 186
2454 186
2472 186
2472 187
2472 188
2472 189
2472 190
2476 191
2476 191
2476 191
2476 191
2476 191
2476 191
2476 191
2476 191
2476 191
2476 192
2476 192
2476 192
2476 192
2495 193
2495 193
2495 193
2495 193
2495 193
2495 193
2495 194
2495 194
2495 194
2495 195
2495 195
2495 195
2495 195
2495 195
2518 196
2518 196
2518 197
2518 197
2518 197
2518 198
2518 198
2518 198
2518 198
2518 199
2518 199
2518 199
2518 199
2518 199
2540 200
2540 200
2540 200
2540 200
2540 200
2540 200
2540 200
2540 200
2540 200
2540 200
2540 200
2553 200
2553 200
2553 200
2553 200
2553 200
2553 200
2553 200
2553 200
2553 200
2553 200
2565 200
2565 200
2565 200
2565 200
2565 200
2565 200
2565 200
2565 200
2565 201
2565 201
2565 201
2565 201
2581 201
2581 201
2581 201
2581 201
2581 201
2581 201
2581 201
2581 201
2581 202
2581 202
2581 202
2581 202
2581 203
2599 203
2599 203
2599 203
2599 203
2599 203
2599 204
2599 204
2599 204
2599 204
2599 205
2599 205
2599 205
2616 205
2616 205
2616 205
2616 205
2616 205
2616 205
2616 205
2616 205
2616 205
2616 205
2616 206
2616 206
2616 206
2630 207
2630 207
2630 207
2630 207
2630 207
2630 207
2630 207
2630 207
2630 207
2630 207
2630 207
2647 207
2647 207
2647 207
2647 208
2647 208
2647 208
2647 208
2647 208
2647 208
2647 208
2647 208
2664 208
2664 208
2664 208
2664 208
2664 209
2664 209
2664 209
2664 209
2664 210
2664 211
2664 211
2664 211
2664 212
2664 212
2664 212
2687 212
2687 212
2687 212
2687 212
2687 212
2687 212
2687 212
2687 212
2687 212
2687 212
2687 212
2701 212
2701 212
2701 212
2701 212
2701 212
2701 212
2701 212
2701 212
2701 212
2701 212
2717 212
2717 212
2717 212
2717 212
2717 212
2717 212
2717 212
2717 212
2717 212
2717 212
2717 212
2734 212
2734 212
2734 212
2734 212
2734 212
2734 213
2734 213
2734 213
2734 213
2734 213
2751 213
2751 213
2751 213
2751 213
2751 213
2751 213
2751 214
2751 214
2751 214
2751 214
2751 214
2751 214
2769 214
2769 214
2769 214
2769 214
2769 214
2769 214
2769 214
2769 214
2769 214
2769 214
2783 214
2783 214
2783 214
2783 214
2783 214
2783 214
2783 214
2783 214
2783 214
2783 214
2783 215
2783 215
2799 215
2799 215
2799 215
2799 215
2799 215
2799 215
2800 215
2800 215
2800 215
2800 215
2800 215
2815 215
2815 215
2815 215
2815 215
2815 215
2815 215
2815 215
2815 215
2829 215
2829 215
2829 215
2829 215
2829 215
2829 215
2829 215
2829 215
2829 215
2829 215
2844 215
2844 215
2844 215
2844 215
2844 215
2844 215
2844 215
2844 215
2844 215
2844 215
2844 215
2857 215
2857 215
2857 215
2857 216
2857 216
2857 216
2857 216
2857 216
2857 217
2857 217
2857 217
2857 217
2857 217
2875 217
2875 217
2875 217
2875 217
2875 218
2875 218
2875 218
2875 218
2875 218
2875 218
2875 218
2875 218
2894 218
2894 219
2894 219
2894 219
2894 219
2894 219
2894 219
2894 220
2894 220
2894 220
2894 220
2894 220
2913 220
2913 220
2913 220
2913 220
2913 220
2913 220
2913 220
2913 220
2913 221
2913 221
2913 221
2931 221
2931 221
2931 221
2931 221
2931 222
2931 222
2931 222
2931 222
2931 222
2931 222
2931 222
2952 222
2952 222
2952 222
2952 222
2952 222
2952 222
2952 222
2952 222
2952 223
2952 223
2952 223
2952 223
2968 223
2968 223
2968 223
2968 223
2968 223
2968 223
2968 223
2968 223
2968 223
2968 223
2968 223
2986 224
2986 224
2986 224
2986 224
2986 224
2986 225
2986 225
2986 225
2986 225
2986 225
2986 225
2986 225
2986 226
3006 226
3006 226
3006 226
3006 226
3006 226
3006 226
3006 226
3006 226
3006 226
3006 226
3006 226
3021 226
3021 226
3021 226
3021 226
3021 226
3021 226
3021 226
3021 226
3021 226
3021 226
3034 226
3034 226
3034 226
3034 226
3034 226
3034 226
3034 226
3034 226
3035 226
3035 226
3050 226
3050 226
3050 226
3050 226
3050 226
3050 226
3050 226
3050 226
3050 226
3050 226
3050 226
3065 226
3065 226
3065 226
3065 226
3065 226
3065 226
3065 226
3065 226
3065 226
3065 226
3065 226
3065 227
3065 228
3082 228
3082 229
3082 230
3082 231
3082 232
3088 233
3088 233
3088 233
3088 233
3088 234
3088 234
3088 235
3088 235
3088 235
3088 235
3088 235
3088 235
3105 235
3105 235
3105 235
3105 235
3106 235
3106 235
3106 235
3106 235
3122 235
3122 235
3122 235
3122 235
3122 235
3122 236
3122 236
3122 236
3122 236
3122 236
3122 236
3122 237
3122 237
3122 237
3143 238
3143 239
3143 239
3143 239
3143 239
3143 239
3143 239
3143 239
3143 239
3143 240
3143 240
3143 240
3156 240
3156 240
3156 240
3156 240
3156 240
3156 240
3156 240
3156 240
3156 240
3156 240
3156 240
3173 240
3173 240
3173 240
3173 240
3173 240
3173 240
3173 240
3173 240
3173 240
3173 240
3173 240
3189 240
3189 240
3189 240
3189 240
3189 240
3189 240
3189 240
3189 240
3189 240
3189 240
3189 240
3204 240
3204 240
3204 240
3204 240
3204 240
3204 240
3204 240
3204 240
3204 240
3204 240
3204 240
3204 241
3204 242
3222 242
3222 242
3222 243
3222 243
3222 244
3222 244
3222 244
3222 244
3222 244
3222 244
3222 244
3242 244
3242 244
3242 244
3242 244
3242 244
3242 244
3242 244
3242 244
3242 244
3242 244
3258 244
3258 244
3258 245
3258 245
3258 245
3258 245
3258 245
3258 245
3258 245
3258 246
3258 246
3258 246
3258 246
3278 246
3278 246
3278 246
3278 246
3278 246
3278 246
3278 246
3278 246
3278 246
3278 246
3292 246
3292 246
3292 246
3292 246
3292 246
3292 246
3292 246
3292 246
3292 246
3292 246
3292 246
3305 246
3305 246
3305 246
3305 246
3305 246
3305 246
3305 246
3305 246
3305 246
3305 246
3305 247
3305 247
3325 247
3325 247
3325 247
3325 247
3325 247
3325 247
3325 247
3325 247
3325 247
3325 247
3325 247
3344 247
3344 247
3344 247
3344 247
3344 247
3344 247
3344 247
3344 247
3344 247
3344 247
3361 247
3361 247
3361 247
3361 247
3361 247
3361 247
3361 247
3361 247
3361 247
3361 247
3361 247
3378 247
3378 247
3378 247
3378 247
3378 247
3378 247
3378 247
3378 247
3378 247
3378 247
3378 247
3393 247
3393 247
3393 247
3393 247
3393 247
3393 247
3393 247
3393 247
3393 247
3393 247
3393 247
3407 247
3407 247
3407 247
3407 247
3407 247
3407 247
3407 247
3407 247
3407 247
3407 247
3418 247
3418 247
3418 247
3418 247
3418 247
3418 247
3418 247
3418 247
3418 247
3418 247
3418 247
3434 247
3434 247
3434 247
3434 247
3434 247
3434 247
3435 247
3435 248
3435 248
3435 248
3435 248
3452 248
3452 248
3452 248
3452 248
3452 248
3452 248
3452 248
3452 248
3452 248
3452 248
3452 248
3468 248
3468 249
3468 249
3468 249
3468 249
3468 250
3468 250
3468 250
3468 250
3468 250
3468 250
3468 250
3468 250
3487 250
3487 250
3487 251
3487 251
3487 251
3487 251
3487 251
3487 251
3487 251
3487 251
3487 251
3487 251
3502 251
3502 251
3502 251
3502 251
3502 251
3502 251
3502 251
3502 252
3502 252
3502 252
3502 252
3502 252
3519 252
3519 252
3519 252
3519 252
3519 252
3519 252
3519 252
3519 252
3519 252
3519 252
3519 253
3519 253
3519 253
3541 254
3541 254
3541 254
3541 254
3541 254
3541 254
3541 255
3541 255
3541 255
3541 255
3541 255
3557 255
3557 255
3557 255
3557 255
3557 255
3557 255
3557 255
3557 255
3557 255
3557 255
3557 255
3570 255
3570 255
3570 255
3570 255
3570 255
3570 255
3570 256
3570 256
3570 256
3570 256
3570 257
3570 257
3570 257
3592 257
3592 257
3592 257
3592 257
3592 257
3592 257
3592 257
3592 257
3592 257
3592 257
3592 258
3607 258
3607 258
3607 258
3607 258
3607 259
3607 259
3607 259
3607 259
3607 259
3607 259
3607 259
3607 260
3628 260
3628 260
3628 260
3628 260
3628 261
3628 262
3628 262
3628 262
3628 263
3628 263
3628 263
3628 263
3628 263
3628 263
3648 263
3648 263
3648 264
3648 265
3648 265
3648 265
3648 265
3648 265
3648 265
3648 265
3648 265
3648 265
3648 265
3666 265
3666 265
3666 265
3666 265
3666 265
3666 265
3666 265
3666 266
3666 266
3666 266
3666 266
3679 266
3679 266
3679 266
3679 266
3679 266
3679 266
3679 267
3679 267
3679 267
3679 267
3679 267
3690 267
3690 268
3690 269
3695 270
3695 270
3695 270
3695 270
3695 270
3695 270
3695 270
3695 270
3695 270
3695 270
3695 270
3710 270
3710 270
3710 270
3710 270
3710 271
3710 271
3710 271
3710 271
3710 271
3710 271
3710 271
3727 271
3727 271
3727 271
3727 271
3727 272
3727 272
3727 272
3727 273
3727 273
3727 273
3727 273
3727 273
3727 274
3749 274
3749 274
3749 274
3749 274
3749 274
3749 274
3749 274
3749 275
3749 275
3749 275
3749 275
3749 275
3768 275
3769 276
3769 277
3769 277
3769 277
3769 277
3769 277
3769 277
3769 277
3769 277
3769 277
3769 277
3789 277
3789 277
3789 277
3789 277
3789 277
3789 277
3789 278
3789 279
3789 279
3789 279
3789 279
3807 279
3807 279
3807 279
3807 280
3807 280
3807 280
3807 280
3807 280
3807 280
3807 280
3807 280
3807 280
3822 280
3822 280
3822 280
3822 280
3822 280
3822 280
3822 280
3822 280
3822 280
3822 280
3822 281
3822 281
3840 281
3840 281
3840 281
3840 281
3840 281
3840 281
3840 281
3840 281
3840 282
3840 282
3840 282
3840 282
3858 282
3858 282
3858 282
3858 282
3858 282
3858 282
3858 282
3858 282
3858 282
3858 282
3858 282
3876 282
3877 282
3877 282
3877 282
3877 283
3877 283
3877 283
3877 283
3877 283
3877 283
3877 283
3877 283
3897 283
3897 283
3897 283
3897 283
3897 283
3897 283
3897 283
3897 283
3897 283
3897 283
3897 283
3909 283
3909 283
3909 283
3909 284
3909 284
3909 284
3909 284
3909 284
3909 284
3909 284
3909 284
3923 284
3923 284
3923 284
3923 284
3923 284
3923 284
3923 284
3923 284
3923 284
3923 284
3923 285
3923 285
3923 286
3943 286
3943 287
3943 287
3943 287
3943 288
3943 288
3944 289
3944 289
3944 289
3944 289
3944 289
3944 290
3944 290
3944 291
3944 291
3944 291
3970 291
3970 291
3970 291
3970 291
3970 291
3970 291
3970 291
3970 291
3970 291
3970 291
3987 291
3987 292
3987 293
3987 293
3987 293
3987 293
3987 293
3987 293
3987 293
3987 293
3987 293
3987 293
3987 293
4009 293
4009 293
4009 293
4009 293
4010 293
4010 293
4010 293
4010 294
4010 294
4010 294
4010 294
4029 294
4029 294
4029 294
4029 294
4029 294
4029 294
4029 294
4030 294
4030 294
4030 294
4045 294
4045 294
4045 294
4045 294
4045 295
4045 295
4045 295
4045 295
4045 295
4045 295
4045 295
4045 295
4063 295
4063 295
4063 295
4063 295
4063 295
4063 295
4063 295
4063 295
4063 295
4063 295
4063 295
4077 295
4077 295
4077 295
4077 295
4077 295
4077 295
4077 295
4077 295
4077 295
4077 295
4077 296
4077 296
4093 296
4093 296
4093 296
4093 296
4093 296
4093 297
4093 297
4093 298
4093 298
4093 299
4093 299
4093 300
4093 300
4093 300
4117 300
4117 301
4117 301
4117 301
4117 301
4117 301
4117 301
4117 301
4117 301
4117 301
4117 301
4135 301
4135 301
4135 301
4135 301
4135 301
4135 301
4135 301
4135 301
4135 301
4135 301
4135 301
4151 301
4151 302
4151 302
4151 302
4151 302
4151 302
4151 302
4151 302
4151 302
4151 303
4151 303
4151 303
4170 303
4170 303
4170 303
4170 303
4170 303
4170 303
4170 303
4170 303
4170 303
4170 303
4170 303
4185 303
4185 303
4185 303
4185 303
4185 303
4185 303
4185 303
4185 303
4185 303
4185 303
4196 303
4196 303
4196 303
4196 303
4196 303
4196 303
4196 304
4196 304
4196 304
4196 304
4196 304
4209 305
4209 305
4209 305
4209 305
4209 305
4209 305
4209 305
4209 305
4209 305
4209 305
4209 305
4223 305
4223 306
4223 306
4223 306
4223 306
4223 306
4223 306
4223 306
4223 306
4223 306
4223 307
4223 307
4223 307
4244 307
4244 307
4244 307
4244 307
4244 307
4244 307
4244 307
4244 307
4244 307
4244 307
4244 307
4264 308
4264 308
4264 308
4264 309
4264 309
4264 309
4264 309
4264 309
4264 309
4264 309
4264 309
4264 309
4282 309
4282 309
4282 309
4282 309
4282 309
4282 309
4282 309
4282 309
4282 309
4282 309
4293 309
4293 310
4293 311
4297 312
4297 312
4297 312
4297 312
4297 312
4297 312
4297 312
4297 312
4297 312
4297 312
4297 312
4314 312
4314 312
4314 312
4314 312
4314 312
4314 312
4314 312
4314 312
4314 312
4314 312
4314 312
4329 312
4329 312
4329 312
4329 312
4329 312
4329 312
4329 312
4329 312
4329 312
4329 312
4329 312
4342 312
4342 312
4343 312
4343 313
4343 313
4343 313
4343 313
4343 313
4343 313
4343 313
4343 313
4362 313
4362 313
4362 313
4362 313
4362 313
4362 313
4362 313
4362 313
4362 313
4362 313
4362 313
4362 313
4381 314
4381 314
4381 314
4381 314
4381 314
4381 314
4381 314
4381 314
4381 314
4381 314
4381 314
4400 315
4400 315
4400 315
4400 315
4400 315
4400 315
4400 315
4400 315
4400 315
4400 315
4413 315
4413 315
4413 315
4413 315
4413 315
4413 315
4413 315
4413 315
4413 316
4413 316
4413 316
4413 316
4433 316
4433 317
4433 317
4433 317
4433 317
4433 317
4433 317
4433 317
4433 317
4433 317
4433 317
4433 317
4433 318
4454 318
4454 318
4454 318
4454 318
4454 318
4454 318
4454 318
4454 318
4454 318
4454 318
4454 318
4470 318
4470 318
4470 318
4470 318
4470 318
4470 318
4470 318
4470 318
4470 318
4470 318
4470 318
4487 318
4487 318
4487 318
4487 318
4487 318
4487 319
4487 319
4487 319
4487 319
4487 319
4487 319
4487 320
4487 321
4487 321
4508 321
4508 321
4508 322
4508 322
4508 322
4508 322
4508 322
4508 322
4508 322
4508 322
4508 322
4508 322
4525 322
4525 322
4525 322
4525 322
4525 322
4525 322
4525 322
4525 323
4525 323
4525 323
4525 323
4542 323
4542 323
4542 324
4542 324
4542 324
4542 324
4542 324
4542 324
4542 324
4542 324
4542 324
4542 324
4560 324
4560 324
4560 324
4560 324
4560 324
4560 324
4560 324
4560 325
4560 325
4560 325
4560 325
4560 325
4579 325
4579 325
4579 325
4579 325
4579 325
4579 325
4579 325
4579 325
4579 325
4579 325
4593 325
4593 325
4593 325
4593 325
4593 325
4593 325
4593 325
4593 325
4593 325
4593 325
4593 325
4608 325
4608 325
4608 325
4608 325
4608 325
4608 325
4608 325
4608 325
4608 325
4608 325
4608 325
4625 325
4625 326
4625 326
4625 326
4625 326
4625 326
4625 326
4625 326
4625 326
4625 326
4625 326
4625 326
4643 326
4643 326
4643 326
4643 326
4643 326
4643 326
4643 326
4643 326
4643 326
4643 326
4658 326
4658 326
4658 326
4658 326
4658 326
4658 326
4658 326
4658 326
4658 326
4658 326
4658 326
4676 326
4676 326
4676 326
4676 327
4676 327
4676 327
4676 327
4676 327
4676 327
4676 327
4676 327
4676 327
4695 327
4695 327
4695 327
4695 327
4695 327
4695 327
4695 327
4695 327
4695 327
4695 327
4695 327
4710 327
4710 327
4710 327
4710 327
4710 327
4710 327
4710 327
4710 327
4710 327
4710 327
4710 327
4721 327
4721 327
4721 327
4721 327
4721 327
4721 327
4721 327
4721 327
4721 327
4721 327
4721 327
4731 327
4731 327
4731 327
4731 327
4731 327
4731 328
4731 328
4731 328
4731 328
4731 328
4731 328
4731 329
4731 329
4750 329
4750 329
4750 329
4750 329
4750 329
4750 329
4750 330
4750 331
4750 331
4750 331
4750 331
4750 331
4750 331
4772 331
4772 331
4772 331
4772 331
4772 331
4772 331
4772 331
4772 331
4772 331
4772 332
4772 332
4789 332
4789 332
4789 332
4789 332
4789 332
4789 332
4789 332
4789 332
4789 332
4789 332
4789 332
4804 332
4804 332
4804 332
4804 332
4804 332
4804 332
4804 332
4804 332
4804 332
4804 332
4804 332
4820 332
4820 332
4820 332
4820 332
4820 332
4820 332
4820 332
4821 332
4821 332
4836 332
4836 332
4836 332
4836 332
4836 332
4836 332
4836 332
4836 332
4836 332
4836 332
4852 332
4852 332
4852 332
4852 332
4852 332
4852 332
4852 332
4852 332
4852 332
4852 332
4852 333
4852 333
4873 333
4873 333
4873 333
4873 333
4873 333
4873 333
4873 333
4873 334
4873 334
4873 334
4873 334
4873 334
4893 334
4893 335
4893 335
4893 335
4893 335
4893 335
4893 335
4893 335
4893 335
4893 335
4893 335
4909 335
4909 336
4909 337
4909 338
4909 339
4909 340
4915 341
4915 341
4915 341
4915 341
4915 342
4915 342
4915 342
4915 342
4915 342
4915 342
4915 342
4915 342
4931 342
4931 342
4931 342
4931 342
4931 342
4931 342
4931 342
4931 342
4931 342
4931 342
4931 342
4947 342
4947 342
4947 342
4947 342
4947 342
4947 342
4947 342
4947 342
4947 342
4947 342
4947 342
4960 342
4960 342
4961 342
4961 342
4961 342
4961 342
4961 342
4961 342
4961 342
4961 342
4961 342
4978 342
4978 342
4978 342
4978 342
4978 342
4978 342
4978 342
4978 342
4978 342
4978 342
4978 342
4994 342
4995 342
4995 342
4995 342
4995 342
4995 342
4995 342
4995 342
4995 342
4995 342
4995 342
5014 342
5014 342
5014 342
5014 343
5014 343
5014 343
5014 343
5014 343
5014 343
5014 343
5014 344
5014 344
5032 344
5032 344
5032 344
5032 344
5032 344
5032 344
5032 344
5032 344
5032 344
5032 345
5032 345
5049 345
5049 345
5049 345
5049 345
5049 345
5049 345
5049 345
5049 346
5049 347
5049 347
5050 347
5050 348
5050 348
5050 348
5076 348
5076 348
5076 348
5076 348
5076 348
5076 348
5076 348
5076 348
5076 348
5076 348
5076 348
5090 348
5090 348
5090 348
5090 348
5090 348
5090 348
5090 348
5090 348
5090 348
5090 348
5090 348
5107 348
5107 348
5107 348
5107 348
5107 348
5107 348
5107 348
5107 348
5107 348
5107 348
5107 348
5124 348
5124 348
5124 348
5124 348
5124 348
5124 348
5124 348
5124 348
5124 349
5124 349
5124 349
5124 349
5142 349
5142 349
5142 349
5142 349
5142 349
5142 349
5142 349
5142 349
5142 349
5142 349
5155 349
5155 349
5155 349
5155 349
5155 349
5155 349
5155 349
5155 349
5155 349
5155 349
5155 349
5169 349
5169 349
5169 350
5169 350
5169 350
5169 350
5169 350
5169 350
5169 350
5169 350
5169 350
5169 350
5187 350
5187 350
5187 350
5187 350
5187 350
5187 350
5187 350
5187 350
5187 350
5187 350
5187 350
5204 350
5204 350
5204 350
5204 350
5204 350
5204 350
5204 350
5204 350
5204 350
5204 350
5204 350
5222 350
5222 350
5222 350
5222 350
5222 350
5222 350
5222 350
5222 351
5222 351
5223 351
5223 351
5241 351
5241 351
5241 351
5241 351
5241 351
5241 351
5241 352
5241 352
5241 352
5241 352
5241 352
5253 352
5253 352
5253 352
5253 352
5253 352
5253 352
5253 352
5253 352
5253 352
5253 352
5253 352
5266 352
5266 352
5266 352
5266 352
5266 352
5266 352
5266 352
5266 352
5266 352
5266 352
5285 353
5285 353
5285 353
5285 353
5285 353
5285 353
5285 354
5285 354
5285 354
5285 354
5285 354
5303 354
5304 354
5304 354
5304 354
5304 354
5304 354
5304 355
5304 355
5304 355
5304 355
5304 356
5304 356
5304 356
5325 356
5325 356
5325 356
5325 356
5325 356
5325 356
5325 357
5325 357
5325 358
5325 358
5325 358
5325 358
5325 358
5344 358
5344 358
5344 358
5344 358
5344 358
5344 358
5344 358
5344 358
5344 358
5344 358
5359 358
5359 359
5359 359
5359 359
5359 359
5359 359
5359 359
5359 359
5359 359
5359 359
5359 359
5359 359
5378 359
5378 359
5378 360
5378 360
5378 360
5378 360
5378 360
5378 360
5378 360
5378 360
5378 361
5378 361
5378 361
5398 361
5398 361
5398 361
5398 361
5398 361
5398 361
5398 361
5398 361
5398 361
5398 361
5414 361
5414 362
5414 362
5414 362
5414 362
5414 362
5414 362
5414 362
5414 362
5414 362
5414 362
5414 362
5431 362
5431 362
5431 362
5431 362
5431 362
5431 362
5431 363
5431 363
5431 363
5431 364
5431 364
5431 364
5431 364
5451 364
5451 365
5451 365
5451 365
5451 365
5451 365
5451 366
5451 367
5451 367
5451 367
5451 367
5451 368
5451 368
5474 368
5474 368
5474 368
5474 368
5474 369
5474 369
5474 369
5474 369
5474 370
5474 370
5474 370
5474 370
5474 370
5496 370
5496 370
5496 370
5496 370
5496 370
5496 370
5496 370
5496 370
5496 370
5496 371
5496 371
5496 372
5516 372
5516 372
5516 372
5516 372
5516 372
5516 372
5516 372
5516 373
5516 373
5516 373
5516 373
5528 373
5528 374
5528 375
5528 376
5528 377
5533 378
5533 378
5533 378
5533 378
5533 378
5533 378
5533 378
5533 378
5533 378
5533 378
5533 378
5547 378
5547 378
5547 378
5547 378
5547 378
5547 378
5547 378
5547 378
5547 378
5547 378
5547 378
5561 378
5561 378
5561 378
5561 378
5561 378
5561 378
5561 378
5561 378
5561 378
5561 378
5561 378
5578 378
5578 379
5578 380
5578 381
5578 381
5578 381
5578 381
5578 381
5578 381
5578 381
5578 381
5578 381
5578 381
5600 381
5600 381
5600 381
5600 381
5600 381
5600 382
5600 382
5600 382
5600 382
5600 382
5600 382
5600 382
5600 383
5620 383
5620 383
5620 383
5620 383
5620 383
5620 383
5620 383
5620 383
5620 383
5620 383
5620 383
5632 383
5632 383
5632 383
5632 383
5633 383
5633 383
5633 383
5633 383
5633 383
5633 383
5633 383
5647 383
5647 383
5647 383
5647 383
5647 383
5647 383
5647 383
5647 383
5647 384
5647 384
5647 384
5666 384
5666 384
5666 384
5666 384
5666 384
5666 384
5666 384
5666 384
5666 384
5666 384
5666 384
5679 384
5679 384
5679 384
5679 385
5679 385
5679 385
5679 385
5679 385
5679 385
5679 385
5679 385
5679 385
5698 385
5698 385
5698 385
5698 385
5698 385
5698 385
5698 385
5698 385
5698 385
5698 385
5698 385
5717 385
5717 385
5717 386
5717 386
5717 386
5717 386
5717 386
5717 386
5717 386
5717 386
5717 386
5717 386
5736 386
5736 386
5736 386
5736 386
5736 386
5736 386
5736 386
5736 386
5736 386
5736 386
5736 386
5752 386
5752 386
5752 386
5752 386
5752 386
5752 387
5752 387
5752 387
5752 387
5752 387
5752 387
5782 387
5782 387
5782 388
5782 388
5782 388
5782 388
5782 388
5783 388
5783 388
5783 388
5783 388
5801 389
5801 389
5801 389
5801 389
5801 390
5801 391
5801 391
5801 391
5801 392
5801 392
5801 392
5801 392
5801 392
5821 392
5821 392
5821 392
5821 392
5821 392
5821 392
5821 392
5821 392
5821 392
5821 392
5821 392
5838 392
5838 393
5838 393
5838 393
5838 393
5838 393
5838 393
5838 393
5838 393
5838 393
5838 393
5838 393
5857 393
5857 393
5857 393
5857 393
5857 393
5857 393
5857 393
5857 394
5857 394
5857 394
5857 394
5857 395
5878 395
5878 395
5878 395
5878 395
5878 396
5878 396
5878 396
5878 396
5878 396
5878 396
5878 396
5878 396
5898 397
5898 397
5898 397
5898 397
5898 397
5898 397
5898 397
5898 397
5898 397
5914 397
5914 397
5914 397
5914 397
5914 397
5914 397
5914 397
5914 397
5914 398
5914 398
5914 398
5914 398
5932 398
5932 398
5932 398
5932 398
5932 399
5932 399
5932 399
5932 399
5932 399
5932 399
5932 400
5932 400
5932 400
5954 401
5954 401
5954 401
5954 401
5954 401
5954 401
5954 401
5954 401
5954 401
5954 401
5971 401
5971 401
5971 401
5971 401
5971 401
5971 401
5971 401
5971 401
5971 401
5971 401
5971 401
5989 401
5989 401
5989 401
5989 401
5989 401
5989 401
5989 401
5989 401
5989 402
5989 402
5989 402
5989 402
6007 402
6007 402
6007 402
6007 402
6007 402
6007 402
6007 402
6007 402
6007 402
6007 402
6007 402
6024 402
6024 403
6024 403
6024 403
6024 403
6024 403
6024 403
6024 403
6024 404
6024 404
6024 404
6024 405
6024 405
6024 406
6047 406
6047 406
6047 407
6047 407
6047 407
6047 407
6047 407
6047 407
6047 407
6047 407
6047 407
6047 407
6068 408
6068 408
6068 408
6068 408
6068 408
6068 408
6068 408
6068 409
6068 409
6068 409
6068 409
6068 410
6087 410
6087 410
6087 410
6087 410
6087 410
6087 410
6087 410
6087 410
6087 411
6087 411
6087 411
6087 411
6104 411
6104 411
6104 411
6104 411
6104 411
6104 411
6104 411
6104 411
6104 412
6104 412
6104 412
6104 412
6104 412
6123 413
6123 414
6123 414
6123 414
6123 414
6123 414
6123 415
6123 415
6123 415
6123 415
6123 415
6123 416
6123 416
6123 417
6123 417
6146 418
6146 419
6146 420
6146 421
6146 422
6146 423
6146 424
6154 425
6154 426
6154 426
6154 426
6154 426
6154 426
6154 426
6154 426
6154 427
6154 428
6154 428
6154 428
6154 428
6174 428
6174 428
6174 428
6174 428
6174 428
6174 428
6174 428
6174 428
6174 428
6174 428
6175 428
6189 428
6189 428
6189 429
6189 429
6189 429
6189 429
6189 429
6189 429
6189 429
6189 429
6189 429
6189 429
6208 429
6208 429
6208 429
6208 429
6208 429
6208 429
6208 429
6208 429
6208 429
6208 429
6226 429
6226 429
6226 429
6226 429
6226 429
6226 429
6226 429
6226 429
6226 429
6226 429
6242 429
6242 429
6242 429
6242 429
6242 429
6242 429
6242 429
6242 430
6243 430
6243 430
6243 430
6243 430
6263 430
6263 430
6263 430
6263 430
6263 430
6263 430
6263 430
6263 430
6263 430
6263 430
6263 430
6278 430
6278 430
6278 430
6278 430
6278 430
6278 430
6278 430
6279 431
6279 431
6279 431
6279 431
6294 431
6294 431
6294 431
6294 431
6294 431
6294 431
6294 431
6294 431
6294 431
6294 431
6294 431
6305 431
6305 431
6305 431
6305 431
6305 431
6305 431
6305 431
6305 431
6305 431
6305 431
6305 432
6305 432
6305 432
6327 433
6327 434
6327 434
6327 434
6327 434
6327 435
6327 435
6327 435
6327 435
6327 435
6327 436
6327 436
6327 436
6327 436
6347 436
6347 436
6347 436
6347 436
6347 436
6347 436
6347 436
6347 436
6347 436
6347 436
6347 436
6362 436
6362 436
6362 437
6362 437
6362 437
6362 437
6362 437
6362 437
6362 437
6363 437
6363 437
6363 437
6378 437
6378 437
6378 437
6378 438
6378 438
6378 438
6378 438
6378 438
6378 438
6378 438
6378 438
6378 438
6394 438
6394 438
6394 438
6394 438
6394 438
6394 438
6394 438
6394 438
6394 438
6394 439
6394 439
6394 439
6410 439
6410 439
6410 439
6410 439
6410 439
6410 439
6410 439
6410 439
6410 439
6410 439
6428 439
6428 439
6428 439
6428 439
6428 440
6428 440
6428 440
6428 440
6428 440
6428 440
6428 440
6428 440
6443 440
6443 440
6443 440
6528 440
6528 440
6528 440
6528 440
6528 440
6528 440
6528 440
6528 440
6528 440
6649 440
6649 440
6649 441
6649 442
6649 442
6649 442
6649 443
6649 443
6649 444
6649 444
6649 444
6649 444
6649 444
6649 445
6649 446
6674 447
6674 447
6674 447
6674 447
6674 447
6674 448
6674 448
6674 448
6674 448
6674 448
6674 448
6687 448
6687 448
6687 448
6687 448
6687 448
6687 448
6687 448
6687 448
6687 448
6687 448
6687 448
6701 448
6701 448
6701 448
6701 448
6701 448
6701 448
6701 448
6701 448
6701 448
6701 448
6701 448
6714 448
6714 448
6714 449
6714 449
6714 449
6714 449
6714 450
6714 450
6714 450
6714 450
6714 450
6714 450
6714 450
6774 450
6774 451
6774 452
6774 453
6774 454
6774 455
6774 456
6774 457
6774 458
6774 459
6774 460
6774 461
6783 462
6783 463
6783 463
6783 464
6783 464
6783 465
6783 465
6783 465
6783 465
6783 466
6783 466
6783 467
6783 467
6783 467
6783 467
6803 467
6803 467
6803 467
6803 467
6803 467
6803 467
6803 467
6803 467
6803 467
6803 467
6803 467
6816 467
6816 467
6816 467
6816 467
6816 467
6816 467
6816 467
6816 467
6816 468
6816 468
6816 468
6816 468
6828 468
6828 469
6828 469
6828 469
6828 469
6828 469
6828 469
6828 469
6828 469
6828 469
6828 469
6828 469
6840 469
6840 469
6840 469
6840 469
6840 469
6840 469
6840 469
6840 469
6840 469
6840 469
6850 469
6850 469
6850 469
6850 469
6850 469
6850 469
6850 469
6850 469
6850 469
6850 469
6850 469
6860 469
6860 469
6860 469
6860 469
6860 469
6860 469
6860 469
6860 469
6860 469
6860 469
6860 469
6875 469
6875 469
6875 469
6875 469
6875 469
6875 469
6875 470
6875 470
6875 470
6875 470
6875 470
6875 470
6890 470
6890 470
6890 471
6890 471
6890 471
6890 471
6890 471
6890 471
6890 471
6890 471
6890 471
6890 471
6909 471
6909 471
6909 472
6909 472
6909 472
6909 472
6909 472
6909 473
6909 473
6909 473
6909 473
6926 473
6926 473
6926 473
6926 473
6926 474
6926 475
6926 475
6926 475
6926 475
6926 475
6926 475
6926 475
6926 475
6945 475
6945 475
6945 475
6945 475
6945 475
6945 475
6945 475
6945 475
6945 475
6945 475
6945 475
6963 475
6963 475
6963 475
6963 475
6963 475
6963 475
6963 475
6963 475
6963 475
6963 475
6963 475
6963 476
6980 476
6980 476
6980 476
6980 476
6980 476
6981 476
6981 476
6981 476
6981 476
6981 476
6981 476
6994 476
6994 476
6994 476
6994 476
6994 476
6994 476
6994 476
6994 476
6994 476
6994 476
6994 476
7009 476
7009 477
7009 477
7009 477
7009 477
7009 477
7009 477
7009 477
7009 477
7009 477
7009 477
7009 477
7027 477
7027 477
7027 477
7027 477
7027 477
7027 477
7027 477
7027 478
7027 478
7027 478
7045 478
7045 478
7045 478
7045 478
7045 478
7045 478
7045 478
7045 478
7045 478
7045 478
7045 478
7058 478
7058 478
7058 478
7058 478
7058 478
7058 478
7058 478
7058 478
7058 478
7058 478
7058 478
7072 478
7072 478
7072 478
7072 478
7072 478
7072 478
7072 478
7072 478
7072 478
7072 478
7072 478
7087 478
7087 478
7087 478
7087 478
7087 478
7087 478
7088 478
7088 478
7088 478
7088 478
7088 478
7103 478
7103 478
7103 478
7103 478
7103 478
7103 478
7103 478
7103 478
7103 478
7103 478
7116 478
7116 478
7116 478
7116 478
7116 478
7116 478
7116 478
7116 478
7116 478
7116 478
7116 478
7116 478
7136 479
7136 479
7136 479
7136 479
7136 480
7136 480
7136 480
7136 480
7136 480
7136 480
7136 480
7136 480
7153 480
7153 480
7153 480
7153 480
7153 480
7153 480
7153 480
7153 480
7153 480
7153 480
7167 480
7167 480
7167 480
7167 480
7167 480
7167 480
7167 480
7167 480
7167 480
7168 480
7168 480
7184 480
7184 480
7184 480
7184 480
7184 480
7184 480
7184 480
7184 480
7184 480
7184 480
7184 480
7201 480
7201 480
7201 480
7201 480
7201 480
7201 480
7201 480
7201 480
7201 480
7201 480
7201 480
7216 480
7216 480
7216 480
7216 480
7216 480
7216 481
7216 481
7216 481
7216 481
7216 481
7216 481
7233 481
7233 481
7233 482
7233 482
7233 482
7233 482
7233 482
7233 482
7233 482
7233 482
7233 482
7233 482
7250 482
7250 482
7250 482
7250 482
7250 482
7250 482
7250 482
7250 482
7250 482
7250 482
7250 482
7263 482
7263 482
7263 482
7263 482
7263 482
7263 482
7263 482
7263 482
7263 482
7263 482
7278 482
7278 482
7278 482
7278 482
7278 482
7278 482
7278 482
7278 482
7278 482
7291 482
7291 482
7291 482
7291 482
7291 482
7291 482
7291 482
7292 482
7292 482
7292 482
7292 482
7292 483
7310 483
7310 483
7310 483
7310 483
7310 483
7310 483
7310 483
7310 483
7310 483
7310 483
7325 483
7325 483
7325 483
7325 483
7325 483
7325 483
7325 483
7325 483
7325 483
7325 483
7325 483
7339 483
7339 483
7339 483
7339 483
7339 483
7339 483
7339 483
7339 483
7339 484
7339 484
7339 484
7339 485
7358 485
7358 485
7358 485
7358 485
7358 485
7358 485
7358 485
7358 485
7358 485
7358 485
7358 485
7369 485
7369 485
7369 485
7369 485
7369 485
7369 485
7369 485
7369 485
7369 485
7369 485
7369 486
7369 487
7369 487
7380 487
7380 488
7380 489
7380 490
7380 491
7380 492
7380 493
7380 494
7380 495
7390 496
7390 496
7390 496
7390 496
7390 496
7390 496
7390 496
7390 496
7390 496
7390 496
7390 496
7406 496
7406 496
7406 496
7406 496
7406 496
7406 496
7406 496
7406 496
7406 496
7406 496
7418 496
7418 496
7418 496
7418 496
7418 496
7418 496
7418 496
7418 496
7418 496
7418 497
7418 497
7418 497
7438 497
7438 497
7438 497
7438 497
7438 497
7438 497
7438 497
7438 497
7438 497
7438 497
7438 497
7454 497
7454 497
7454 497
7454 497
7454 497
7454 497
7454 497
7454 497
7454 497
7454 497
7454 497
7469 497
7470 498
7470 498
7470 498
7470 498
7470 498
7470 498
7470 498
7470 498
7470 498
7470 498
7470 498
7486 498
7486 498
7486 498
7486 498
7486 498
7486 498
7486 498
7486 498
7486 498
7486 498
7486 498
7499 498
7499 499
7499 499
7499 499
7499 499
7499 499
7499 499
7499 499
7499 500
7499 500
7499 500
7499 500
7499 500
7517 500
7517 500
7517 500
7517 500
7517 500
7517 500
7517 500
7517 500
7517 500
7517 500
7517 500
7530 500
7530 500
7530 500
7530 500
7530 500
7530 500
7530 500
7530 500
7530 500
7530 500
7545 500
7545 500
7545 500
7545 500
7545 500
7545 500
7545 500
7545 500
7545 500
7545 500
7558 500
7558 500
7558 500
7558 500
7558 500
7558 501
7558 502
7558 502
7558 502
7558 502
7558 502
7558 502
7558 502
7582 502
7582 502
7582 502
7582 502
7582 502
7582 502
7582 502
7582 503
7582 503
7582 503
7582 503
7582 503
7602 503
7602 503
7602 503
7602 503
7603 504
7603 504
7603 504
7603 504
7603 504
7603 504
7603 504
7603 504
7627 505
7627 505
7627 505
7627 505
7627 506
7627 506
7627 506
7627 506
7627 506
7627 506
7627 506
7627 506
7650 506
7650 506
7650 506
7650 507
7650 507
7650 507
7650 507
7650 507
7650 507
7650 507
7672 507
7672 507
7672 507
7672 508
7672 508
7672 508
7672 508
7672 508
7672 508
7672 508
7672 508
7672 508
7672 508
7696 509
7696 509
7696 509
7696 509
7696 509
7696 509
7696 509
7696 509
7696 509
7696 509
7696 509
7714 509
7714 509
7714 509
7714 509
7714 509
7714 509
7714 509
7714 509
7714 509
7714 509
7714 509
7735 509
7735 509
7735 509
7735 510
7735 510
7735 510
7735 510
7735 510
7735 510
7735 510
7735 511
7735 511
7735 511
7756 511
7756 511
7756 511
7756 511
7756 511
7756 511
7756 511
7756 511
7756 511
7756 511
7756 511
7772 511
7772 512
7772 512
7772 512
7772 512
7772 512
7772 512
7772 512
7772 512
7772 512
7772 512
7793 512
7793 512
7793 512
7793 512
7793 512
7793 512
7793 512
7793 512
7793 512
7794 512
7794 512
7808 512
7808 512
7808 512
7808 512
7808 512
7808 512
7808 512
7808 512
7808 512
7808 512
7808 512
7824 512
7824 512
7824 512
7824 512
7824 512
7824 512
7824 512
7824 512
7824 512
7824 512
7842 512
7842 512
7842 512
7842 512
7842 512
7842 512
7842 512
7842 512
7842 512
7842 512
7842 512
7859 512
7859 512
7859 512
7859 512
7859 512
7859 512
7859 512
7859 512
7859 512
7859 512
7876 512
7876 512
7876 512
7876 512
7876 512
7876 512
7876 512
7876 512
7876 512
7876 512
7876 512
7892 512
7892 512
7892 512
7892 512
7892 512
7892 512
7892 512
7892 512
7892 512
7901 512
7901 512
7901 512
7901 512
7901 512
7901 512
7901 512
7901 512
7901 512
7901 512
7901 512
7919 513
7919 513
7919 513
7919 513
7919 514
7919 514
7919 514
7919 514
7919 514
7919 514
7919 514
7937 514
7937 514
7937 514
7937 514
7937 514
7937 514
7937 514
7937 514
7937 514
7937 514
7937 514
7953 514
7953 514
7953 514
7953 515
7953 515
7953 515
7953 515
7953 515
7953 515
7953 515
7953 515
7953 515
7971 515
7971 515
7971 515
7971 515
7971 515
7971 515
7971 515
7971 515
7971 515
7971 515
7971 515
7985 515
7985 515
7985 515
7985 515
7985 515
7985 515
7985 515
7985 516
7985 516
7985 516
7985 516
7985 516
7995 516
7995 517
7995 518
7995 519
7995 520
7995 521
7995 522
7995 523
8004 524
8004 524
8004 524
8004 525
8004 525
8004 525
8004 525
8004 525
8004 525
8004 525
8004 525
8004 525
8021 525
8021 525
8021 525
8021 526
8021 526
8021 527
8021 527
8021 527
8021 527
8021 527
8021 527
8021 527
8040 527
8040 527
8040 527
8040 527
8040 527
8040 527
8040 527
8040 527
8040 527
8040 527
8040 527
8056 527
8056 527
8056 527
8056 527
8056 527
8056 527
8056 527
8056 527
8056 527
8056 527
8056 527
8074 527
8074 527
8074 527
8074 527
8074 527
8074 527
8074 527
8074 527
8074 527
8074 527
8074 527
8092 527
8092 527
8092 527
8092 527
8092 528
8092 528
8092 528
8092 528
8092 528
8092 529
8092 529
8092 529
8114 529
8114 529
8114 529
8114 530
8114 530
8114 530
8114 530
8114 530
8114 531
8114 531
8114 531
8114 531
8114 531
8134 531
8134 531
8134 531
8134 531
8134 531
8134 531
8134 531
8134 531
8134 531
8134 531
8134 531
8152 532
8152 532
8152 532
8152 532
8152 532
8152 532
8152 532
8152 532
8152 532
8152 532
8167 532
8167 532
8167 532
8167 532
8167 533
8167 534
8167 534
8167 534
8167 534
8167 534
8167 534
8167 534
8187 534
8187 534
8187 534
8187 534
8187 534
8187 534
8187 534
8187 534
8187 534
8187 534
8187 534
8204 534
8204 534
8204 534
8204 534
8204 534
8204 534
8204 534
8204 534
8204 534
8204 534
8204 534
8223 534
8223 534
8223 534
8223 534
8223 534
8223 534
8223 534
8223 534
8223 534
8223 534
8223 534
8223 535
8223 535
8243 536
8243 537
8243 537
8243 538
8243 538
8243 538
8243 538
8243 538
8243 538
8243 538
8243 538
8243 538
8243 538
8264 538
8264 538
8264 538
8264 538
8264 538
8264 538
8264 538
8264 538
8264 538
8264 538
8264 538
8279 538
8279 538
8279 538
8279 538
8279 538
8279 539
8279 539
8279 539
8279 539
8279 539
8279 539
8295 539
8295 539
8295 539
8295 539
8295 539
8295 539
8295 539
8295 539
8295 539
8295 539
8295 539
8311 539
8311 539
8311 539
8311 539
8311 539
8311 539
8311 539
8311 539
8311 539
8311 539
8311 539
8329 539
8329 539
8329 539
8329 539
8329 539
8329 539
8329 539
8329 539
8329 539
8329 539
8329 539
8345 539
8345 539
8345 540
8345 540
8345 540
8345 540
8345 540
8345 540
8345 540
8345 540
8345 540
8345 540
8361 540
8361 541
8361 542
8361 542
8361 542
8361 542
8361 542
8361 542
8361 542
8361 543
8361 544
8361 544
8361 544
8361 544
8361 544
8386 544
8386 544
8386 544
8386 544
8386 544
8386 544
8386 544
8386 544
8386 544
8386 544
8400 544
8400 544
8400 544
8400 544
8400 544
8400 544
8400 544
8400 544
8400 544
8400 544
8412 544
8412 545
8412 545
8412 545
8412 545
8412 545
8412 545
8412 545
8412 545
8412 545
8412 545
8412 545
8424 545
8424 545
8424 545
8424 545
8424 545
8424 545
8424 545
8424 545
8424 545
8424 545
8424 545
8435 545
8435 545
8435 545
8435 545
8435 545
8435 545
8435 545
8435 545
8435 545
8435 545
8435 545
8449 545
8449 546
8449 546
8449 546
8449 546
8449 547
8449 548
8449 548
8449 548
8449 548
8449 548
8449 548
8449 548
8449 549
8474 549
8474 549
8474 549
8474 549
8474 549
8474 549
8474 549
8474 549
8474 549
8474 549
8474 549
8489 549
8489 549
8489 549
8489 549
8489 549
8490 549
8490 549
8490 549
8490 549
8490 550
8490 550
8507 550
8507 550
8507 550
8507 550
8507 550
8507 550
8507 550
8507 550
8508 550
8508 550
8526 550
8526 550
8526 550
8526 550
8526 550
8526 550
8526 550
8526 550
8526 550
8526 550
8541 550
8541 550
8541 550
8541 550
8541 550
8541 550
8541 550
8541 550
8541 550
8541 550
8541 550
8554 550
8554 550
8554 550
8554 550
8554 550
8554 550
8554 550
8554 550
8554 550
8554 550
8554 550
8570 550
8570 550
8570 550
8570 550
8570 550
8570 550
8570 551
8570 551
8570 551
8570 551
8570 551
8570 551
8586 551
8586 551
8586 551
8586 551
8586 551
8586 551
8586 551
8586 551
8586 551
8586 551
8586 551
8602 551
8602 551
8602 551
8602 551
8602 551
8602 551
8602 551
8602 551
8602 551
8602 551
8602 551
8613 551
8613 552
8613 553
8613 554
8613 555
8613 556
8613 557
8613 558
8625 559
8625 560
8625 561
8625 561
8625 561
8625 561
8625 561
8625 561
8625 561
8625 561
8625 562
8625 562
8625 562
8625 562
8649 562
8649 562
8649 562
8649 562
8649 562
8649 562
8649 562
8649 562
8649 562
8649 562
8665 562
8665 562
8665 562
8665 562
8665 562
8665 562
8665 562
8665 562
8665 562
8665 562
8681 562
8681 562
8681 562
8681 562
8681 562
8681 562
8681 562
8681 562
8681 563
8682 563
8682 564
8682 564
8682 564
8701 564
8701 564
8701 564
8701 564
8701 564
8701 564
8701 564
8701 564
8701 564
8701 564
8701 564
8715 564
8715 564
8715 564
8715 564
8715 564
8715 564
8715 564
8715 564
8715 564
8715 564
8730 564
8730 564
8730 564
8730 564
8730 564
8730 564
8730 564
8730 564
8730 564
8730 564
8730 564
8746 564
8746 564
8746 564
8746 564
8746 564
8746 564
8746 564
8746 564
8746 564
8746 564
8746 564
8762 564
8762 564
8762 564
8762 564
8762 564
8762 564
8762 564
8762 564
8762 564
8762 564
8762 564
8781 564
8781 564
8781 564
8781 564
8781 564
8781 564
8781 564
8781 564
8781 564
8781 564
8799 564
8799 565
8799 565
8799 565
8799 565
8799 565
8799 565
8799 565
8799 565
8799 565
8799 565
8799 565
8815 565
8815 565
8815 565
8815 565
8815 565
8815 565
8815 565
8815 565
8815 565
8815 565
8832 565
8832 565
8833 565
8833 565
8833 565
8833 565
8833 566
8833 566
8833 566
8833 566
8833 566
8833 566
8833 567
8853 567
8853 567
8853 567
8853 567
8853 567
8853 568
8853 568
8853 568
8853 568
8853 568
8853 568
8853 568
8870 568
8870 568
8870 568
8870 568
8870 568
8870 568
8870 568
8870 568
8870 568
8870 568
8870 568
8884 568
8884 568
8884 568
8884 568
8884 568
8884 568
8884 568
8884 568
8884 568
8884 568
8898 568
8898 568
8899 568
8899 568
8899 568
8899 568
8899 568
8899 568
8899 568
8899 568
8899 568
8915 569
8915 569
8915 569
8915 569
8915 570
8915 570
8915 570
8915 570
8915 570
8915 570
8915 570
8915 570
8930 570
8930 570
8930 570
8930 570
8930 570
8930 571
8930 571
8930 571
8930 571
8930 571
8930 571
8930 571
8944 571
8944 572
8944 572
8944 572
8944 572
8944 572
8944 572
8944 572
8944 572
8944 572
8944 572
8944 572
8958 572
8958 572
8958 572
8958 572
8958 572
8958 572
8958 572
8958 572
8958 572
8958 572
8958 572
8971 572
8971 572
8971 573
8971 573
8971 573
8971 573
8971 573
8971 573
8971 573
8971 573
8971 573
8971 573
8988 573
8988 573
8988 573
8988 573
8988 573
8989 574
8989 574
8989 574
8989 574
8989 574
8989 574
8989 574
9004 574
9004 574
9004 574
9004 574
9004 574
9004 574
9004 575
9004 575
9004 575
9004 575
9004 575
9004 575
9020 575
9020 575
9020 575
9020 576
9020 576
9020 576
9020 576
9020 576
9020 576
9020 576
9035 576
9035 576
9035 576
9035 576
9035 576
9035 576
9035 577
9035 577
9035 577
9035 577
9035 577
9035 577
9050 577
9050 577
9050 577
9050 577
9050 577
9050 577
9050 577
9050 577
9050 578
9050 579
9050 579
9050 579
9068 579
9068 579
9068 579
9068 579
9068 579
9068 579
9068 579
9068 579
9068 579
9068 579
9068 580
9084 580
9084 580
9084 580
9084 581
9084 581
9084 581
9084 581
9084 581
9084 581
9084 582
9084 582
9084 582
9101 582
9101 582
9101 582
9101 582
9101 582
9101 582
9101 582
9101 582
9101 582
9101 582
9101 582
9118 583
9118 583
9118 583
9118 583
9118 584
9118 584
9118 584
9118 584
9118 584
9118 584
9118 585
9118 585
9137 585
9137 585
9137 585
9137 585
9137 585
9137 585
9137 585
9137 585
9137 585
9137 585
9137 585
9153 585
9153 585
9153 585
9153 585
9153 585
9153 585
9153 585
9153 585
9153 585
9169 585
9169 585
9169 585
9169 585
9169 585
9169 585
9169 585
9169 585
9169 585
9183 585
9183 585
9183 585
9183 585
9183 585
9183 585
9183 585
9183 586
9183 586
9183 586
9183 586
9184 586
9202 586
9202 586
9202 586
9202 586
9202 586
9202 586
9202 586
9202 586
9202 586
9202 586
9202 586
9215 586
9215 586
9215 586
9215 586
9215 586
9215 586
9215 586
9215 586
9215 586
9215 587
9215 587
9215 587
9227 587
9227 588
9227 589
9227 590
9227 591
9227 592
9227 593
9227 594
9227 595
9227 596
9227 597
9227 598
9235 599
9235 599
9235 599
9235 599
9235 599
9235 600
9235 600
9235 600
9235 600
9235 600
9235 600
9235 600
9250 600
9250 600
9250 600
9250 600
9250 600
9250 600
9250 600
9250 600
9250 600
9250 600
9250 600
9264 600
9264 600
9264 600
9264 600
9264 600
9264 600
9264 600
9264 600
9264 600
9264 600
9264 600
9279 600
9279 600
9279 600
9279 600
9280 600
9280 600
9280 600
9280 600
9280 600
9280 600
9294 600
9294 600
9294 600
9294 600
9294 600
9294 600
9294 600
9294 601
9294 601
9294 601
9294 601
9309 601
9309 602
9309 602
9309 602
9309 602
9309 602
9309 602
9309 602
9309 603
9309 603
9309 603
9309 603
9309 603
9328 603
9328 603
9328 603
9328 603
9328 604
9328 604
9328 604
9328 604
9328 604
9328 604
9328 604
9328 604
9328 605
9346 605
9346 605
9346 605
9346 605
9346 605
9346 605
9346 605
9346 605
9346 605
9346 605
9346 606
9358 606
9358 606
9358 606
9358 606
9358 606
9358 606
9358 606
9358 606
9358 606
9359 606
9359 607
9359 607
9374 607
9374 607
9374 607
9374 607
9374 607
9374 607
9374 607
9374 607
9374 607
9374 607
9374 607
9388 607
9388 607
9388 607
9388 607
9388 607
9388 607
9388 607
9388 607
9388 607
9388 608
9388 608
9388 608
9407 608
9407 608
9407 608
9407 608
9407 609
9407 609
9407 609
9407 609
9407 609
9407 610
9407 610
9407 610
9423 610
9423 610
9423 610
9423 610
9423 610
9423 610
9423 610
9423 610
9423 610
9423 610
9423 610
9438 610
9438 610
9438 610
9438 610
9438 610
9438 610
9438 610
9438 610
9438 610
9438 610
9438 610
9455 610
9455 610
9455 610
9455 610
9455 610
9455 610
9455 610
9455 611
9455 611
9455 611
9455 611
9455 612
9455 613
9455 613
9474 613
9474 613
9474 613
9474 613
9474 613
9474 613
9474 613
9474 613
9474 613
9474 613
9474 613
9486 613
9486 613
9486 613
9486 613
9486 613
9486 613
9486 613
9486 613
9486 613
9486 613
9500 613
9500 613
9500 614
9500 614
9500 614
9500 614
9500 614
9500 614
9500 614
9500 614
9501 614
9501 614
9517 614
9517 614
9517 614
9517 614
9517 614
9517 614
9517 614
9517 614
9517 614
9517 614
9517 614
9532 614
9532 614
9532 614
9532 614
9532 614
9532 614
9532 614
9532 614
9532 614
9532 614
9532 615
9549 615
9549 616
9549 616
9549 616
9549 616
9549 616
9549 616
9549 616
9549 616
9549 616
9549 616
9568 616
9568 616
9568 616
9568 616
9568 617
9568 617
9568 618
9568 619
9568 619
9568 619
9568 620
9568 620
9568 620
9568 620
9568 620
9594 620
9594 620
9594 621
9594 621
9594 621
9594 621
9594 621
9594 621
9594 621
9594 621
9594 621
9594 621
9612 621
9612 622
9612 622
9612 622
9612 622
9612 622
9612 622
9612 622
9612 622
9612 622
9612 622
9612 622
9629 622
9629 622
9629 622
9629 622
9629 622
9629 623
9629 623
9629 623
9629 623
9629 623
9629 624
9629 624
9629 624
9650 624
9650 624
9650 625
9650 625
9650 625
9650 625
9650 625
9650 625
9650 625
9650 625
9650 625
9665 625
9665 625
9665 625
9665 625
9665 625
9665 625
9665 625
9665 625
9665 625
9665 625
9665 625
9676 625
9676 625
9676 625
9676 625
9676 625
9676 625
9676 625
9676 625
9676 625
9676 625
9676 625
9688 625
9688 625
9688 625
9688 625
9688 625
9688 625
9688 625
9688 625
9688 625
9688 625
9688 625
9703 625
9703 625
9703 625
9703 625
9703 626
9703 626
9703 626
9703 626
9703 626
9703 626
9703 626
9720 626
9720 626
9720 626
9720 626
9720 626
9720 626
9720 626
9720 626
9720 626
9720 627
9720 628
9736 628
9736 628
9736 629
9736 629
9736 629
9736 629
9736 629
9736 629
9736 629
9736 629
9736 629
9736 629
9750 629
9750 629
9750 629
9750 630
9750 630
9750 630
9750 630
9750 630
9750 630
9750 630
9750 630
9750 630
9765 630
9765 630
9765 630
9765 630
9765 630
9765 630
9765 630
9765 630
9765 630
9765 630
9765 630
9779 630
9779 630
9779 630
9779 630
9779 630
9779 630
9779 630
9779 630
9779 630
9791 630
9791 630
9791 630
9791 630
9791 630
9791 630
9791 630
9791 630
9791 630
9791 630
9805 630
9805 630
9805 630
9805 630
9805 630
9805 630
9805 630
9805 630
9805 630
9805 630
9805 631
9821 631
9821 631
9821 631
9821 631
9821 631
9821 631
9821 631
9821 631
9821 631
9821 631
9821 631
9834 631
9834 631
9834 631
9834 631
9834 631
9834 631
9834 632
9834 632
9834 632
9834 632
9834 633
9834 633
9835 633
9846 633
9846 634
9846 635
9846 636
9846 637
9846 638
9846 639
9853 640
9853 640
9853 640
9853 641
9853 642
9853 642
9853 642
9853 642
9853 642
9853 642
9853 642
9853 642
9853 642
9867 642
9867 642
9867 642
9867 642
9867 642
9867 642
9867 642
9867 642
9867 642
9867 642
9867 643
9867 643
9880 643
9880 643
9880 643
9880 643
9880 643
9880 643
9880 643
9880 643
9880 643
9880 643
9892 643
9892 643
9892 643
9892 643
9892 643
9892 643
9892 643
9892 643
9892 643
9892 643
9892 643
9906 643
9906 643
9906 643
9906 643
9906 643
9906 643
9906 643
9906 643
9906 643
9906 643
9906 643
9920 644
9920 644
9920 644
9920 644
9920 644
9920 644
9920 644
9920 644
9920 644
9920 644
9934 644
9934 644
9934 645
9934 645
9934 645
9934 645
9934 645
9934 645
9934 645
9934 645
9934 645
9934 645
9948 645
9948 645
9948 645
9948 645
9948 645
9948 645
9948 646
9948 646
9948 646
9948 646
9948 647
9948 647
9965 647
9965 647
9965 647
9965 647
9965 647
9965 647
9965 647
9965 647
9965 647
9965 647
9965 647
9975 647
9976 647
9976 647
9976 647
9976 647
9976 647
9976 647
9976 647
9976 647
9976 647
9976 647
9989 647
9989 647
9989 647
9989 647
9989 648
9989 648
9989 648
9989 648
9989 648
9989 648
9989 648
9989 648
10001 648
10001 648
10001 648
10001 648
10001 648
10001 648
10001 648
10001 648
10001 648
10001 649
10001 649
10001 649
10013 649
10013 649
10013 649
10013 649
10013 649
10013 649
10013 649
10013 649
10013 649
10013 649
10013 649
10013 649
10029 650
10029 650
10029 651
10029 652
10029 652
10029 652
10029 652
10029 652
10029 652
10029 652
10029 652
10029 652
10044 652
10044 652
10044 652
10044 653
10044 653
10044 653
10044 653
10044 653
10044 653
10044 653
10044 653
10044 653
10058 653
10058 653
10058 654
10058 654
10058 654
10058 654
10058 654
10058 654
10058 654
10058 654
10058 654
10058 654
10075 654
10075 654
10075 655
10075 655
10075 655
10075 655
10075 655
10075 655
10075 655
10075 655
10075 655
10075 656
10075 656
10092 656
10092 656
10092 656
10092 656
10092 656
10092 656
10092 656
10092 656
10092 656
10092 656
10092 656
10105 656
10105 656
10105 656
10105 656
10105 656
10105 656
10105 656
10105 656
10105 656
10105 656
10105 656
10118 656
10118 656
10118 656
10118 656
10118 656
10118 656
10118 656
10118 656
10118 656
10118 656
10118 656
10132 656
10132 656
10132 656
10132 656
10132 656
10132 656
10132 656
10132 656
10132 656
10132 656
10132 657
10132 658
10132 658
10151 658
10151 658
10151 658
10151 658
10151 658
10151 658
10151 658
10151 658
10151 658
10151 658
10163 658
10163 658
10163 658
10163 658
10163 658
10163 658
10163 658
10163 658
10163 658
10163 658
10163 658
10176 658
10176 658
10176 658
10176 658
10176 658
10176 658
10176 658
10176 658
10176 658
10176 658
10176 658
10187 658
10187 658
10187 658
10187 658
10187 658
10187 658
10187 658
10187 658
10187 659
10187 659
10187 659
10187 660
10187 660
10202 660
10202 660
10202 660
10202 661
10202 661
10202 661
10202 661
10202 661
10202 661
10202 661
10202 661
10215 661
10215 661
10215 661
10215 661
10215 661
10215 661
10215 661
10215 661
10215 661
10215 661
10215 661
10227 661
10227 661
10227 661
10227 661
10227 661
10227 661
10227 661
10227 661
10227 661
10227 661
10227 661
10239 661
10239 661
10239 661
10239 661
10239 661
10239 661
10239 661
10239 661
10239 661
10239 661
10239 661
10251 661
10251 661
10251 661
10251 661
10251 661
10251 662
10251 662
10251 662
10251 662
10251 662
10251 662
10251 662
10302 662
10302 662
10302 663
10302 663
10302 663
10302 663
10302 663
10302 663
10302 663
10302 663
10302 664
10318 664
10318 664
10318 664
10318 664
10318 664
10318 664
10318 665
10318 665
10318 665
10333 665
10333 665
10334 665
10334 665
10334 665
10334 665
10334 665
10334 665
10334 665
10334 665
10334 665
10346 665
10346 665
10346 665
10346 665
10346 665
10346 665
10346 665
10346 665
10346 665
10346 665
10346 665
10359 665
10359 665
10359 665
10359 665
10359 665
10359 665
10359 665
10359 665
10359 665
10359 665
10359 665
10372 665
10372 665
10372 665
10372 665
10372 666
10372 666
10372 666
10372 666
10372 666
10372 666
10372 666
10372 666
10390 666
10390 666
10390 666
10390 666
10390 666
10390 666
10390 666
10390 666
10390 666
10400 666
10400 666
10400 666
10400 666
10400 666
10400 667
10400 667
10400 667
10400 667
10400 667
10400 667
10400 667
10414 667
10414 667
10414 667
10414 667
10414 667
10414 667
10414 667
10414 667
10414 667
10414 667
10414 668
10414 668
10428 668
10428 668
10428 668
10428 668
10428 668
10428 668
10428 668
10428 668
10428 668
10428 668
10428 668
10441 668
10441 668
10441 668
10441 668
10441 668
10441 668
10441 668
10441 668
10441 668
10441 668
10441 668
10453 668
10453 669
10453 670
10453 671
10453 672
10453 673
10453 674
10453 675
10453 676
10453 677
10453 678
10453 679
10462 680
10462 680
10462 680
10462 680
10462 680
10462 680
10462 680
10462 680
10462 680
10462 680
10462 681
10462 681
10477 681
10477 681
10477 681
10477 681
10477 681
10477 681
10477 681
10477 681
10477 681
10477 681
10477 681
10491 681
10491 681
10491 681
10491 681
10491 681
10491 681
10491 681
10491 681
10491 681
10491 681
10491 681
10505 681
10505 681
10505 681
10505 682
10505 682
10505 682
10505 682
10505 682
10505 682
10505 682
10505 682
10517 682
10517 682
10517 682
10517 682
10517 682
10517 682
10517 682
10517 682
10517 682
10517 682
10527 682
10527 682
10527 682
10527 682
10527 682
10527 682
10527 682
10527 682
10527 682
10527 682
10527 682
10538 682
10538 682
10538 682
10538 682
10538 682
10538 682
10538 682
10538 682
10538 683
10538 683
10538 683
10538 683
10550 683
10550 683
10550 683
10550 683
10550 683
10550 683
10550 683
10550 683
10550 683
10550 683
10550 683
10561 683
10561 683
10561 683
10561 683
10561 683
10561 683
10561 683
10561 683
10561 683
10561 683
10561 683
10572 683
10572 683
10572 684
10572 684
10572 685
10572 685
10572 685
10572 685
10572 685
10572 685
10572 685
10572 685
10572 686
10594 686
10594 687
10594 687
10594 687
10594 688
10594 688
10594 688
10594 688
10594 688
10594 688
10594 688
10594 689
10594 689
10594 689
10613 689
10613 689
10613 689
10613 689
10613 689
10613 689
10613 689
10613 690
10613 690
10613 690
10613 690
10613 690
10628 690
10628 690
10628 690
10628 690
10628 690
10628 690
10628 690
10628 690
10628 690
10628 690
10628 690
10642 690
10642 690
10642 690
10642 690
10642 690
10642 690
10642 690
10642 690
10642 690
10642 690
10654 690
10654 690
10654 690
10654 690
10654 690
10654 690
10654 690
10654 690
10654 690
10654 690
10654 690
10667 690
10667 690
10667 690
10667 690
10667 690
10667 690
10667 690
10667 690
10667 690
10667 690
10667 690
10679 690
10679 690
10679 690
10679 690
10679 690
10679 690
10679 690
10679 690
10679 690
10679 690
10679 690
10693 690
10693 690
10693 690
10693 690
10693 690
10693 690
10693 690
10693 691
10693 691
10693 691
10693 691
10693 691
10707 691
10707 691
10707 692
10707 692
10707 692
10707 692
10707 692
10707 692
10707 692
10707 692
10707 692
10707 692
10722 692
10722 692
10722 692
10722 692
10722 692
10722 692
10722 692
10722 692
10722 692
10722 692
10722 692
10735 692
10735 692
10735 692
10735 692
10735 692
10735 692
10735 692
10735 692
10735 692
10735 692
10735 692
10748 692
10748 692
10748 692
10748 692
10748 692
10748 692
10748 692
10748 692
10748 692
10748 692
10748 692
10761 692
10762 692
10762 692
10762 692
10762 692
10762 692
10762 692
10762 692
10762 692
10762 692
10774 692
10774 692
10774 692
10774 692
10774 692
10774 692
10774 692
10774 692
10774 692
10774 692
10774 692
10787 692
10787 692
10787 692
10787 692
10787 692
10787 692
10787 692
10787 692
10787 692
10787 692
10787 692
10798 692
10798 692
10798 692
10798 692
10798 692
10798 692
10798 693
10798 693
10798 693
10798 693
10798 693
10798 693
10812 693
10812 693
10812 693
10812 693
10812 693
10812 694
10812 694
10812 694
10812 694
10812 694
10812 694
10812 694
10826 694
10826 694
10826 694
10826 694
10826 694
10826 694
10826 694
10826 695
10826 695
10826 695
10826 695
10826 695
10841 695
10841 695
10841 695
10841 695
10841 695
10841 695
10841 695
10841 695
10841 695
10841 695
10841 696
10841 696
10856 696
10856 696
10856 696
10856 696
10856 696
10856 696
10856 696
10856 696
10856 696
10856 696
10856 696
10869 696
10869 696
10869 696
10869 696
10869 696
10869 696
10869 696
10869 696
10869 696
10869 696
10869 696
10883 696
10883 696
10883 696
10883 696
10883 696
10883 696
10883 696
10883 696
10883 696
10883 696
10895 696
10895 696
10895 696
10895 696
10895 696
10895 696
10895 697
10895 697
10895 698
10895 698
10895 698
10895 698
10895 698
10911 698
10911 698
10911 698
10911 699
10911 699
10911 699
10911 699
10911 700
10911 701
10911 701
10911 701
10911 701
10911 701
10911 701
10929 701
10929 701
10929 701
10929 701
10929 701
10929 701
10929 701
10929 701
10929 701
10929 701
10929 701
10940 701
10940 701
10940 701
10940 701
10940 701
10940 702
10940 702
10940 702
10940 702
10940 702
10940 702
10940 702
10954 702
10954 702
10954 702
10954 702
10954 702
10954 702
10954 702
10954 702
10954 702
10954 702
10954 702
10965 702
10965 702
10965 702
10965 702
10965 702
10965 702
10965 702
10965 702
10965 702
10965 702
10977 702
10977 702
10977 702
10977 702
10977 702
10977 702
10977 702
10977 702
10977 703
10977 703
10977 703
10977 703
10992 703
10992 703
10992 703
10992 703
10992 703
10992 703
10992 703
10992 703
10992 703
10992 703
10992 703
11005 703
11005 703
11005 703
11005 704
11005 704
11005 704
11005 704
11005 704
11005 704
11005 704
11018 704
11018 704
11018 704
11018 704
11018 704
11018 704
11018 704
11018 704
11018 705
11018 705
11018 705
11018 705
11033 705
11033 705
11033 705
11033 705
11033 705
11033 705
11033 705
11033 705
11033 705
11033 705
11033 705
11043 705
11043 705
11043 705
11043 705
11043 705
11043 705
11043 705
11043 705
11043 705
11043 705
11043 705
11043 706
11055 706
11055 706
11055 706
11055 706
11055 706
11055 706
11055 706
11055 706
11055 706
11055 706
11055 706
11076 706
11076 707
11076 708
11076 709
11076 710
11079 711
11079 711
11079 711
11079 711
11079 711
11079 711
11079 711
11079 711
11079 711
11079 711
11079 711
11079 711
11094 712
11094 712
11094 712
11094 712
11094 712
11094 712
11094 712
11094 712
11094 712
11094 712
11094 712
11107 712
11107 712
11107 713
11107 713
11107 713
11107 713
11107 713
11107 713
11107 713
11107 713
11107 713
11107 713
11124 713
11124 713
11124 713
11124 713
11124 713
11124 713
11124 713
11124 713
11124 713
11124 713
11136 713
11136 713
11136 713
11136 713
11136 713
11136 713
11136 713
11136 713
11136 713
11136 713
11136 713
11136 714
11151 714
11151 714
11151 714
11151 714
11151 714
11151 714
11151 714
11151 714
11151 714
11151 714
11151 714
11162 714
11162 714
11162 714
11162 714
11162 714
11162 714
11162 714
11162 714
11162 714
11162 714
11162 714
11174 714
11174 714
11174 714
11174 714
11174 714
11174 714
11174 714
11174 714
11174 714
11174 714
11174 714
11186 714
11186 715
11186 715
11186 715
11186 715
11186 715
11186 715
11186 715
11186 715
11186 715
11186 715
11186 715
11200 715
11200 715
11200 715
11200 715
11200 715
11200 715
11200 715
11200 715
11200 715
11200 715
11200 715
11213 715
11213 715
11213 715
11213 715
11213 715
11213 715
11213 715
11213 715
11213 715
11213 715
11213 715
11226 715
11226 715
11226 715
11226 715
11226 716
11226 716
11226 717
11226 717
11226 717
11226 717
11226 717
11226 717
11245 717
11245 717
11245 717
11245 717
11245 717
11245 717
11245 717
11245 717
11246 717
11246 717
11256 717
11257 717
11257 717
11257 717
11257 717
11257 717
11257 717
11257 717
11257 717
11257 717
11257 717
11270 717
11270 717
11270 717
11270 717
11270 718
11270 718
11270 718
11270 718
11270 718
11270 718
11270 718
11270 718
11284 718
11284 718
11284 718
11284 718
11284 718
11284 718
11284 718
11284 718
11284 718
11284 718
11284 718
11284 719
11298 719
11298 719
11298 719
11298 719
11298 719
11298 719
11298 719
11298 719
11298 719
11298 720
11298 721
11298 721
11298 721
11312 721
11312 721
11312 721
11312 721
11312 721
11312 721
11312 721
11312 721
11312 721
11312 721
11324 721
11324 721
11324 721
11324 721
11324 721
11324 721
11324 721
11324 721
11324 721
11324 721
11324 721
11335 721
11335 721
11335 721
11335 721
11335 721
11335 721
11335 721
11335 721
11335 721
11335 721
11335 721
11347 721
11347 721
11347 721
11347 721
11347 721
11347 721
11347 721
11347 721
11347 721
11347 721
11347 721
11360 721
11360 721
11360 721
11360 721
11360 721
11360 721
11360 722
11360 722
11360 722
11360 722
11360 722
11360 722
11376 722
11376 722
11376 722
11376 722
11376 722
11376 722
11376 722
11376 722
11376 722
11376 722
11387 722
11387 723
11387 723
11387 724
11387 724
11387 724
11387 724
11387 724
11387 724
11387 724
11387 724
11387 724
11387 724
11402 724
11402 724
11402 724
11402 724
11402 724
11402 724
11402 724
11402 725
11402 725
11402 725
11402 725
11402 725
11415 725
11415 726
11415 727
11415 727
11415 727
11415 727
11415 727
11415 727
11415 727
11415 727
11415 727
11415 727
11415 727
11433 727
11433 727
11433 727
11433 727
11433 727
11433 727
11433 727
11433 727
11433 727
11433 727
11433 727
11446 727
11446 727
11446 727
11446 727
11446 727
11446 727
11446 727
11446 727
11446 727
11446 727
11459 727
11459 727
11459 727
11459 727
11459 727
11459 727
11459 727
11459 727
11459 727
11460 727
11460 727
11473 727
11473 727
11473 727
11473 727
11473 727
11473 727
11473 727
11473 727
11473 727
11473 727
11473 728
11473 728
11487 728
11487 728
11487 728
11487 728
11487 728
11487 728
11487 728
11487 728
11487 728
11487 728
11487 728
11501 728
11501 728
11501 728
11501 728
11501 728
11501 728
11501 728
11501 728
11501 728
11501 728
11501 728
11514 729
11514 729
11514 729
11514 729
11514 729
11514 729
11514 729
11515 729
11515 729
11515 729
11515 729
11528 729
11528 729
11528 729
11528 729
11528 729
11528 729
11528 729
11528 729
11528 729
11528 729
11528 729
11539 729
11539 729
11539 730
11539 730
11539 730
11539 730
11539 730
11539 730
11539 730
11539 730
11539 730
11539 730
11555 730
11555 730
11555 730
11555 730
11555 730
11555 730
11555 730
11555 730
11555 730
11555 730
11566 730
11566 730
11566 730
11566 730
11566 730
11566 730
11566 730
11566 730
11566 730
11566 730
11577 730
11577 730
11577 730
11577 730
11577 730
11577 730
11577 730
11577 730
11577 730
11577 730
11577 731
11577 731
11591 731
11591 731
11591 731
11591 731
11591 731
11591 731
11591 731
11591 731
11591 731
11591 731
11591 731
11603 731
11603 731
11603 732
11603 732
11603 732
11603 732
11603 732
11603 732
11603 732
11603 732
11603 732
11603 732
11616 732
11616 732
11616 732
11616 732
11616 732
11616 732
11616 732
11616 732
11616 732
11616 732
11616 732
11627 732
11627 732
11627 732
11627 732
11627 732
11627 732
11627 732
11627 732
11627 732
11637 732
11637 732
11637 732
11637 732
11637 733
11637 733
11637 733
11637 733
11637 733
11637 733
11649 733
11649 733
11649 733
11649 733
11649 733
11649 733
11649 733
11649 733
11649 733
11649 733
11649 733
11661 733
11661 733
11661 734
11661 734
11661 734
11661 734
11661 734
11661 734
11661 734
11661 734
11661 734
11661 734
11673 734
11673 734
11673 734
11673 734
11673 734
11673 734
11673 734
11673 734
11673 734
11673 734
11673 734
11680 734
11680 735
11680 736
11680 737
11680 738
11680 739
11680 740
11680 741
11680 742
11680 743
11680 744
11680 745
11680 746
11680 747
11690 748
11690 748
11690 749
11690 749
11690 749
11690 749
11690 749
11690 749
11690 749
11690 749
11690 749
11690 749
11704 749
11704 749
11704 749
11704 749
11704 749
11704 749
11704 749
11704 749
11704 749
11704 749
11704 750
11704 750
11718 750
11718 750
11718 750
11718 751
11718 751
11718 751
11718 751
11718 751
11718 751
11718 751
11718 751
11718 751
11733 751
11733 751
11733 751
11733 751
11733 751
11733 751
11733 751
11733 751
11733 751
11733 752
11733 752
11733 752
11748 752
11748 752
11748 752
11748 752
11748 752
11748 752
11748 752
11748 752
11748 752
11761 752
11761 752
11761 752
11761 752
11761 752
11761 752
11761 752
11761 752
11761 752
11761 752
11774 752
11774 752
11774 752
11774 752
11774 752
11774 752
11774 752
11774 752
11774 752
11774 753
11774 753
11774 754
11774 754
11790 754
11790 754
11790 754
11790 754
11790 754
11790 754
11790 754
11790 754
11790 754
11790 754
11790 754
11805 754
11805 754
11805 754
11805 754
11805 754
11805 755
11805 755
11805 755
11805 755
11805 756
11805 756
11805 756
11823 756
11823 756
11823 756
11823 756
11823 756
11823 756
11823 756
11823 756
11823 756
11823 756
11837 756
11837 756
11837 756
11837 756
11837 756
11837 756
11837 756
11837 756
11837 756
11837 756
11837 756
11851 756
11851 757
11851 757
11851 757
11851 757
11851 757
11851 758
11851 758
11851 758
11851 758
11851 758
11851 758
11851 758
11868 758
11868 758
11868 758
11868 758
11868 758
11868 758
11868 758
11868 758
11868 759
11868 759
11868 759
11884 759
11884 760
11884 761
11884 761
11884 761
11884 761
11884 761
11884 761
11884 761
11884 761
11884 761
11884 761
11884 761
11898 761
11898 761
11898 762
11898 762
11898 762
11898 762
11898 762
11898 762
11898 762
11898 762
11898 762
11898 762
11912 762
11912 762
11912 762
11912 762
11912 762
11912 762
11912 763
11912 763
11912 763
11912 763
11912 763
11912 763
11926 763
11926 764
11926 764
11926 764
11926 764
11926 764
11926 764
11926 764
11926 764
11926 765
11926 766
11926 766
11926 766
11946 766
11946 766
11946 766
11946 766
11946 766
11946 766
11946 766
11946 766
11946 766
11946 766
11946 766
11957 766
11957 766
11957 766
11957 767
11957 767
11957 767
11957 767
11957 767
11957 767
11957 767
11957 767
11957 767
11957 767
11974 768
11974 768
11974 768
11974 768
11974 768
11974 768
11974 768
11974 768
11974 768
11974 768
11974 769
11974 769
11989 769
11989 769
11989 769
11989 769
11989 769
11989 769
11989 769
11989 769
11989 769
11989 769
12001 769
12001 769
12001 769
12001 769
12001 769
12001 769
12001 769
12001 769
12001 769
12001 769
12001 769
12001 769
12016 770
12016 770
12016 770
12016 770
12016 770
12016 770
12016 770
12016 770
12016 770
12016 770
12016 770
12029 770
12029 770
12029 770
12029 770
12029 770
12029 770
12029 770
12029 770
12029 771
12029 771
12029 771
12029 772
12029 772
12043 772
12043 772
12043 772
12043 772
12043 772
12043 772
12043 772
12043 772
12043 772
12043 772
12043 772
12053 772
12053 772
12053 772
12053 773
12053 773
12053 773
12053 773
12053 773
12053 773
12053 773
12053 773
12053 773
12065 773
12065 773
12065 773
12065 773
12065 773
12065 773
12065 773
12065 773
12065 773
12065 773
12065 773
12065 774
12078 774
12078 774
12078 774
12078 774
12078 774
12078 774
12078 774
12078 775
12078 775
12078 775
12078 775
12078 775
12091 775
12091 775
12091 775
12091 775
12091 775
12091 775
12091 775
12091 775
12091 775
12091 775
12091 775
12101 775
12101 775
12101 775
12101 775
12101 775
12101 775
12101 775
12101 775
12101 775
12101 775
12110 775
12110 775
12110 775
12110 775
12110 775
12110 775
12110 775
12110 775
12110 775
12120 775
12120 775
12120 775
12120 775
12120 775
12120 775
12120 775
12120 775
12120 775
12120 775
12120 776
12120 776
12132 776
12132 776
12132 776
12132 776
12132 776
12132 776
12132 776
12132 776
12132 776
12132 776
12132 776
12142 776
12142 776
12142 776
12142 776
12142 776
12142 776
12142 776
12142 776
12142 776
12142 777
12154 777
12154 777
12154 777
12154 777
12154 777
12154 777
12154 777
12154 777
12154 777
12154 777
12154 778
12167 778
12167 778
12167 778
12167 778
12167 778
12167 778
12167 778
12167 778
12167 778
12167 778
12167 778
12179 778
12179 778
12179 778
12179 778
12179 778
12179 778
12179 778
12179 778
12179 778
12179 778
12179 778
12194 778
12194 778
12194 778
12194 778
12194 779
12194 779
12194 780
12194 780
12194 780
12194 780
12194 780
12194 781
12194 781
12194 781
12213 781
12213 781
12213 781
12213 781
12213 781
12213 781
12213 781
12213 781
12213 781
12213 781
12213 781
12227 781
12227 781
12227 781
12227 781
12227 781
12227 781
12227 781
12227 781
12227 781
12227 781
12227 781
12241 781
12241 781
12241 781
12241 781
12241 781
12241 781
12241 781
12241 781
12254 781
12254 781
12254 781
12254 781
12254 781
12254 781
12254 781
12254 782
12254 782
12254 782
12254 782
12268 782
12268 782
12268 782
12268 782
12268 782
12268 782
12268 782
12268 782
12268 782
12268 782
12268 782
12268 783
12282 783
12282 783
12282 783
12282 783
12282 784
12282 784
12282 784
12282 784
12282 784
12282 784
12282 784
12282 784
12290 784
12290 785
12290 786
12290 787
12290 788
12290 789
12290 790
12290 791
12290 792
12290 793
12290 794
12290 795
12290 796
12290 797
12299 798
12299 798
12299 798
12299 798
12299 798
12299 798
12299 799
12299 799
12299 799
12299 799
12299 799
12299 799
12299 800
12316 800
12316 800
12316 800
12316 800
12316 800
12316 800
12316 800
12316 800
12316 800
12316 800
12316 800
12329 800
12329 800
12329 800
12329 800
12329 800
12329 801
12329 801
12329 801
12329 801
12329 801
12329 801
12329 801
12344 801
12344 801
12344 801
12344 801
12344 801
12344 801
12344 801
12344 801
12344 801
12344 801
12344 801
12344 802
12359 802
12359 802
12359 802
12359 802
12359 802
12359 802
12359 802
12359 802
12359 802
12359 802
12370 802
12370 802
12370 802
12370 802
12370 802
12370 803
12370 803
12370 803
12370 803
12370 803
12370 803
12370 803
12385 803
12385 803
12385 803
12385 803
12385 803
12385 803
12385 803
12385 803
12385 803
12385 803
12385 803
12396 803
12396 803
12396 803
12396 803
12396 803
12396 803
12396 803
12396 804
12396 804
12396 804
12396 804
12396 805
12396 805
12412 805
12412 805
12412 805
12412 805
12412 805
12412 805
12412 805
12412 805
12412 805
12412 805
12412 805
12427 805
12427 805
12427 805
12427 805
12427 806
12427 806
12427 806
12427 806
12427 806
12427 806
12427 806
12427 806
12442 806
12442 806
12442 806
12442 806
12442 806
12442 806
12442 806
12442 806
12442 806
12442 806
12442 806
12455 806
12455 806
12455 806
12455 806
12455 807
12455 807
12455 807
12455 807
12455 807
12455 807
12455 807
12455 807
12455 808
12471 808
12471 808
12471 808
12471 808
12471 808
12471 808
12471 808
12471 809
12471 809
12471 809
12471 809
12471 809
12487 809
12487 809
12487 809
12487 809
12487 809
12487 809
12487 809
12487 809
12487 809
12487 809
12499 809
12499 809
12499 809
12499 809
12499 809
12499 809
12499 809
12499 809
12499 809
12499 809
12499 809
12512 809
12512 809
12512 809
12512 809
12512 809
12512 809
12512 809
12512 809
12512 809
12512 809
12512 809
12512 810
12527 810
12527 810
12527 811
12527 811
12527 811
12527 811
12527 811
12527 811
12527 811
12527 811
12527 811
12527 811
12542 811
12542 811
12542 811
12542 811
12542 811
12542 811
12542 811
12542 811
12542 811
12542 811
12542 811
12542 811
12554 812
12554 812
12554 812
12554 813
12554 813
12554 813
12554 813
12554 813
12554 813
12554 813
12554 813
12554 813
12568 813
12568 813
12568 813
12568 813
12568 813
12568 813
12568 813
12568 813
12568 813
12568 813
12568 813
12568 814
12581 814
12581 814
12582 814
12582 814
12582 814
12582 814
12582 814
12582 814
12582 814
12582 814
12582 814
12594 814
12594 815
12594 816
12594 816
12594 816
12594 816
12594 816
12594 816
12594 816
12594 816
12594 816
12594 816
12594 816
12611 816
12611 816
12611 816
12611 816
12611 816
12611 816
12611 816
12611 816
12611 816
12611 816
12623 816
12623 816
12623 816
12623 816
12623 816
12623 816
12623 816
12623 816
12623 816
12623 816
12623 816
12635 816
12635 816
12635 816
12635 816
12635 816
12635 816
12635 816
12635 816
12635 816
12635 816
12635 816
12645 816
12645 816
12645 816
12645 816
12645 816
12645 816
12645 816
12645 816
12645 816
12645 816
12656 816
12656 816
12656 816
12656 816
12656 816
12656 816
12656 816
12656 816
12656 816
12656 816
12656 816
12668 816
12668 816
12668 816
12668 816
12668 816
12668 816
12668 816
12668 817
12668 817
12668 817
12668 817
12668 817
12682 817
12682 817
12682 817
12682 817
12682 817
12682 817
12682 817
12682 817
12682 817
12682 817
12682 817
12696 817
12696 817
12696 817
12696 817
12696 817
12696 817
12696 817
12696 817
12696 817
12696 817
12708 817
12708 817
12708 817
12708 818
12708 818
12708 818
12708 818
12708 818
12708 818
12708 819
12708 819
12708 819
12708 819
12725 819
12725 819
12725 819
12725 819
12725 819
12725 820
12725 820
12725 820
12725 820
12725 820
12725 820
12725 820
12742 820
12742 820
12742 820
12742 820
12742 820
12742 820
12742 820
12742 820
12742 820
12754 820
12754 820
12754 820
12754 820
12754 820
12754 820
12754 820
12754 820
12754 820
12754 820
12754 820
12766 820
12766 820
12766 820
12766 820
12766 820
12766 820
12766 820
12766 821
12766 821
12766 821
12766 821
12781 821
12781 821
12781 821
12781 821
12781 821
12781 821
12781 821
12781 821
12781 821
12781 821
12781 821
12794 821
12794 821
12794 821
12794 821
12794 821
12794 821
12794 821
12794 821
12794 821
12794 821
12806 821
12806 821
12806 821
12806 821
12806 821
12806 821
12806 822
12806 822
12806 822
12806 822
12806 822
12806 822
12821 822
12821 822
12821 822
12821 822
12821 822
12821 822
12821 822
12821 822
12821 822
12821 822
12821 822
12834 822
12834 822
12834 822
12834 822
12834 822
12834 822
12834 822
12834 822
12834 822
12834 822
12834 822
12847 822
12847 822
12847 822
12847 822
12847 822
12847 822
12847 822
12847 822
12847 822
12847 823
12847 823
12847 823
12847 823
12872 824
12872 824
12872 824
12872 824
12872 824
12872 824
12872 825
12872 825
12872 825
12872 825
12872 825
12884 825
12884 825
12884 825
12884 825
12884 825
12884 825
12884 825
12884 825
12884 825
12884 825
12884 825
12897 825
12897 825
12897 825
12897 825
12897 825
12898 825
12898 826
12898 826
12898 826
12898 826
12898 826
12898 827
12898 827
12909 827
12909 828
12909 829
12909 830
12909 831
12909 832
12909 833
12909 834
12915 835
12915 835
12915 835
12915 835
12915 835
12915 836
12915 836
12915 836
12915 836
12915 836
12915 836
12915 836
12929 836
12929 836
12929 836
12929 837
12929 837
12929 837
12929 837
12929 837
12929 837
12929 837
12929 837
12929 837
12943 837
12943 837
12943 837
12943 837
12943 837
12943 837
12943 837
12943 837
12943 837
12943 837
12956 837
12956 837
12956 837
12956 837
12956 837
12956 837
12956 837
12956 837
12956 837
12956 837
12956 837
12969 837
12969 837
12969 837
12969 837
12969 837
12969 837
12969 837
12969 837
12969 837
12969 837
12969 837
12983 837
12983 837
12983 837
12983 837
12983 837
12983 838
12983 838
12983 838
12983 838
12983 838
12983 838
12998 838
12998 838
12998 839
12998 839
12998 839
12998 839
12998 840
12998 840
12998 840
12998 840
12998 840
12998 840
12998 840
13013 840
13013 840
13013 840
13013 840
13013 840
13013 840
13013 840
13013 840
13013 840
13013 840
13013 840
13024 840
13025 840
13025 840
13025 840
13025 841
13025 841
13025 841
13025 841
13025 841
13025 841
13025 841
13025 841
13042 841
13042 841
13042 841
13042 841
13042 841
13042 841
13042 841
13042 841
13042 841
13057 841
13057 841
13057 841
13057 841
13057 841
13057 841
13057 841
13057 841
13057 841
13057 841
13057 841
13073 841
13073 841
13073 841
13073 841
13073 841
13073 841
13073 841
13073 841
13073 842
13073 842
13073 842
13073 842
13090 842
13090 842
13090 842
13090 842
13090 842
13090 842
13090 842
13090 842
13090 842
13090 842
13090 842
13105 842
13105 842
13105 842
13105 842
13105 842
13105 842
13105 842
13105 842
13105 843
13105 843
13105 843
13124 843
13124 843
13124 843
13124 843
13124 843
13124 843
13124 843
13124 843
13124 843
13124 843
13124 843
13141 843
13141 843
13141 843
13141 843
13141 843
13141 843
13141 843
13141 843
13141 843
13141 843
13141 843
13156 843
13156 843
13156 843
13156 843
13156 843
13156 843
13156 843
13156 844
13156 844
13156 844
13156 844
13156 844
13172 844
13172 844
13172 844
13172 844
13172 844
13172 844
13172 844
13172 844
13172 844
13172 844
13172 844
13187 844
13187 844
13187 844
13187 844
13187 844
13187 844
13187 844
13187 844
13187 844
13187 844
13187 844
13200 844
13200 844
13200 844
13200 844
13200 844
13200 844
13200 844
13200 844
13200 844
13200 844
13200 844
13200 844
13216 845
13216 845
13216 845
13216 845
13216 845
13216 845
13216 845
13216 845
13216 845
13216 845
13216 845
13230 845
13230 845
13230 845
13230 845
13230 846
13230 846
13230 846
13230 846
13230 846
13230 846
13230 846
13245 846
13245 846
13245 846
13245 846
13245 846
13245 846
13245 846
13245 846
13245 846
13245 846
13245 846
13257 846
13257 846
13257 846
13257 846
13257 846
13257 846
13257 846
13257 846
13257 846
13257 846
13257 846
13268 846
13268 846
13268 846
13268 846
13268 847
13268 847
13268 847
13268 847
13268 847
13268 847
13268 847
13284 847
13284 848
13284 848
13284 848
13284 848
13284 848
13284 848
13284 848
13284 848
13284 848
13284 848
13284 848
13299 848
13299 848
13299 848
13299 848
13299 848
13299 848
13299 848
13299 848
13299 849
13299 849
13299 849
13299 849
13315 849
13315 849
13315 849
13315 849
13315 849
13315 849
13315 849
13315 849
13315 849
13315 849
13315 850
13315 850
13328 850
13328 850
13328 850
13328 850
13328 850
13328 850
13328 850
13328 850
13328 850
13328 850
13328 850
13341 850
13341 850
13341 850
13341 850
13341 850
13341 850
13341 850
13341 851
13341 851
13341 851
13341 851
13341 851
13357 851
13357 851
13357 851
13357 851
13357 851
13357 851
13357 851
13357 851
13357 851
13357 851
13368 851
13368 851
13368 851
13368 851
13368 851
13368 851
13368 851
13368 851
13368 851
13368 851
13368 851
13380 851
13380 851
13380 851
13380 851
13380 851
13380 851
13380 851
13380 851
13380 851
13380 851
13380 851
13393 851
13393 852
13393 852
13393 852
13393 852
13393 852
13393 852
13393 852
13393 852
13393 852
13393 852
13393 852
13408 852
13408 852
13408 852
13408 852
13408 852
13408 852
13408 852
13408 852
13408 852
13408 852
13408 852
13421 852
13421 852
13421 852
13421 852
13421 852
13421 852
13421 852
13421 852
13421 852
13421 852
13421 853
13421 853
13437 853
13437 853
13437 853
13437 853
13437 853
13437 853
13437 853
13437 853
13437 853
13437 853
13437 853
13448 853
13449 853
13449 853
13449 853
13449 853
13449 854
13449 854
13449 854
13449 854
13449 854
13449 854
13449 854
13449 855
13466 855
13466 855
13466 855
13466 855
13466 855
13466 855
13466 855
13466 855
13466 855
13466 855
13466 855
13481 855
13481 855
13481 855
13481 855
13481 855
13481 855
13481 855
13481 855
13481 855
13481 855
13481 856
13494 856
13494 856
13494 856
13494 856
13494 856
13494 856
13494 856
13494 856
13494 856
13494 856
13494 856
13505 856
13505 856
13505 856
13505 857
13505 857
13505 857
13505 857
13505 857
13505 857
13505 857
13505 857
13505 857
13515 857
13515 858
13515 859
13515 860
13515 861
13515 862
13515 863
13515 864
13519 865
13519 865
13519 865
13519 866
13519 866
13519 866
13519 866
13519 866
13519 866
13519 866
13519 866
13519 866
13531 866
13531 866
13531 866
13531 866
13531 866
13531 866
13531 866
13531 866
13531 866
13531 866
13531 866
13541 866
13541 866
13541 866
13541 866
13541 866
13541 866
13541 866
13541 866
13541 866
13541 866
13541 866
13553 866
13553 866
13553 866
13553 866
13553 866
13553 866
13553 866
13553 866
13553 866
13553 866
13553 866
13564 866
13564 866
13564 866
13564 866
13564 866
13564 866
13564 866
13564 866
13564 866
13564 866
13564 866
13564 866
13576 867
13576 867
13576 867
13576 867
13576 867
13576 867
13576 867
13576 867
13576 867
13576 867
13576 867
13587 867
13587 868
13587 868
13587 868
13587 868
13587 868
13587 868
13587 868
13587 868
13587 868
13587 868
13587 868
13600 868
13600 868
13600 868
13600 868
13600 868
13600 868
13600 868
13600 868
13600 868
13600 868
13609 868
13609 868
13609 868
13609 868
13609 868
13609 868
13609 868
13609 868
13609 868
13609 868
13609 868
13620 868
13620 868
13620 868
13620 868
13620 868
13620 868
13620 868
13620 868
13620 869
13620 869
13620 869
13620 869
13633 869
13633 869
13633 869
13633 869
13633 869
13633 869
13633 869
13633 869
13633 869
13633 869
13647 869
13647 870
13647 870
13647 870
13647 870
13647 870
13647 870
13647 870
13647 870
13647 870
13647 871
13647 871
13663 871
13663 871
13663 871
13663 872
13663 872
13663 872
13663 872
13663 872
13663 872
13663 872
13663 872
13663 872
13677 872
13677 872
13677 872
13677 872
13677 872
13677 872
13677 872
13677 873
13677 873
13677 873
13677 873
13677 873
13690 873
13690 873
13690 873
13690 873
13690 873
13690 873
13690 874
13690 874
13690 874
13690 874
13690 874
13690 874
13702 874
13702 874
13702 874
13702 874
13702 874
13702 874
13702 874
13702 874
13702 874
13702 874
13702 874
13712 874
13712 874
13712 874
13712 874
13712 874
13712 874
13712 874
13712 874
13712 874
13712 874
13712 874
13723 874
13723 874
13723 874
13723 874
13723 874
13723 875
13723 875
13723 875
13723 875
13723 875
13723 875
13734 875
13734 875
13734 875
13734 875
13734 875
13734 875
13734 875
13734 875
13734 876
13734 876
13734 876
13734 876
13746 876
13746 876
13746 876
13746 877
13746 878
13746 878
13746 878
13746 878
13746 878
13746 878
13746 878
13746 878
13746 878
13760 878
13760 878
13760 878
13760 878
13760 878
13760 878
13760 878
13760 878
13760 878
13760 878
13760 878
13770 878
13770 878
13770 879
13770 879
13770 879
13770 879
13770 879
13770 879
13770 879
13770 879
13770 879
13770 879
13782 879
13782 879
13782 879
13782 879
13782 879
13782 879
13782 879
13782 879
13782 879
13782 879
13782 879
13792 879
13792 879
13792 879
13792 879
13792 879
13792 879
13792 879
13792 879
13792 879
13792 879
13802 879
13802 879
13802 879
13802 879
13802 879
13802 879
13802 879
13802 879
13802 879
13802 879
13802 879
13812 879
13812 879
13812 879
13812 879
13812 879
13812 879
13812 879
13812 879
13812 879
13812 879
13812 879
13823 879
13823 879
13823 879
13823 879
13823 879
13823 879
13823 879
13823 879
13823 879
13823 879
13823 879
13834 879
13834 879
13834 879
13834 879
13834 879
13834 880
13834 880
13834 880
13834 880
13834 880
13834 880
13834 880
13847 880
13847 880
13847 880
13847 880
13847 880
13847 880
13847 880
13847 880
13847 880
13847 880
13856 880
13856 880
13856 880
13856 880
13856 880
13856 880
13856 880
13856 880
13856 880
13856 880
13856 880
13866 880
13866 881
13866 881
13866 881
13866 881
13866 881
13866 881
13866 882
13866 882
13866 882
13866 882
13866 882
13866 882
13880 882
13880 882
13880 882
13880 882
13880 882
13880 882
13880 882
13880 882
13880 882
13880 882
13880 882
13890 882
13890 882
13890 882
13890 882
13890 882
13890 882
13890 882
13890 882
13890 882
13890 882
13890 882
13890 882
13902 883
13902 883
13902 883
13902 883
13902 883
13902 883
13902 883
13902 883
13902 883
13902 883
13902 884
13902 884
13915 884
13915 884
13915 884
13915 884
13915 884
13915 884
13915 884
13915 884
13915 884
13915 884
13915 884
13926 884
13926 884
13926 884
13926 884
13926 884
13926 884
13926 884
13926 884
13926 884
13926 884
13936 884
13936 884
13936 884
13936 884
13936 884
13936 884
13936 884
13936 884
13936 884
13936 884
13936 884
13936 884
13948 885
13948 885
13948 885
13948 885
13948 885
13948 886
13948 886
13948 886
13948 886
13948 886
13948 886
13948 886
13960 886
13960 886
13960 886
13960 886
13960 886
13960 886
13960 886
13960 886
13960 886
13960 886
13960 886
13971 886
13971 886
13971 886
13971 886
13971 886
13971 886
13971 886
13971 886
13971 886
13971 887
13971 887
13984 887
13984 887
13984 887
13984 887
13984 887
13984 887
13984 887
13984 887
13984 887
13984 887
13984 887
13994 887
13994 887
13994 887
13994 887
13994 887
13994 887
13994 887
13994 887
13994 887
13994 887
13994 887
14004 887
14004 887
14004 887
14004 887
14004 887
14004 887
14004 887
14004 887
14004 887
14004 887
14004 887
14015 887
14015 887
14015 887
14015 887
14015 887
14015 887
14015 887
14015 887
14015 887
14015 888
14015 888
14015 888
14027 888
14027 888
14027 888
14027 888
14027 888
14027 888
14027 888
14027 888
14027 888
14027 888
14037 888
14037 888
14037 888
14037 888
14037 889
14037 889
14037 889
14037 889
14037 889
14037 889
14037 889
14037 889
14049 889
14049 889
14049 889
14049 889
14049 889
14049 889
14049 889
14049 889
14049 889
14049 889
14049 889
14060 889
14060 889
14060 889
14060 889
14060 889
14060 889
14060 889
14060 889
14060 889
14060 889
14060 889
14060 890
14072 890
14072 890
14072 890
14072 890
14072 890
14072 890
14072 890
14072 890
14072 890
14072 890
14072 890
14083 890
14083 890
14083 890
14083 890
14083 890
14083 890
14083 890
14083 890
14083 890
14083 890
14083 890
14094 890
14094 890
14094 890
14094 890
14094 890
14094 890
14094 890
14094 890
14094 890
14104 890
14104 890
14104 890
14104 890
14104 890
14104 890
14104 890
14104 890
14104 890
14104 890
14104 890
14114 890
14114 890
14114 890
14114 890
14114 890
14114 890
14114 890
14114 890
14114 890
14114 890
14114 890
14121 890
14121 891
14121 892
14121 893
14121 894
14121 895
14121 896
14121 897
14121 898
14121 899
14121 900
14126 901
14126 901
14126 901
14126 901
14126 901
14126 901
14126 901
14126 901
14126 902
14126 903
14126 903
14126 903
14127 903
14140 903
14140 904
14140 904
14140 904
14140 904
14140 904
14140 904
14140 904
14140 904
14140 904
14140 904
14140 904
14152 904
14152 904
14152 904
14152 904
14152 904
14152 904
14152 904
14152 904
14152 904
14152 904
14152 904
14162 904
14162 904
14162 904
14162 904
14162 905
14162 905
14162 905
14162 905
14162 905
14162 905
14162 905
14162 905
14175 905
14175 905
14175 905
14175 905
14175 905
14175 905
14175 905
14175 905
14175 905
14175 906
14175 906
14175 906
14188 906
14188 906
14188 906
14188 906
14188 906
14188 906
14188 906
14188 906
14188 906
14188 906
14188 906
14198 906
14198 906
14198 906
14198 906
14198 906
14198 906
14198 906
14198 906
14198 906
14198 906
14198 906
14208 906
14208 906
14208 906
14208 906
14208 906
14208 906
14208 906
14208 906
14208 906
14208 906
14208 906
14208 906
14221 907
14221 907
14221 907
14221 907
14221 907
14221 907
14221 907
14221 907
14221 907
14221 907
14230 907
14230 907
14230 907
14230 908
14230 908
14230 908
14230 908
14230 908
14230 908
14230 908
14230 908
14230 908
14242 908
14242 908
14242 908
14242 908
14242 908
14242 908
14242 908
14242 908
14242 908
14242 908
14242 908
14252 908
14252 908
14252 908
14252 908
14252 908
14252 908
14252 908
14252 908
14252 908
14252 908
14252 908
14262 908
14262 908
14262 908
14262 908
14262 908
14262 908
14262 908
14262 908
14262 908
14262 908
14262 908
14272 908
14272 908
14272 908
14272 908
14272 908
14272 908
14272 908
14272 909
14272 909
14272 909
14272 909
14272 909
14284 909
14284 909
14284 910
14284 910
14284 910
14284 910
14284 910
14284 910
14284 910
14284 910
14284 910
14284 910
14296 910
14296 910
14296 910
14296 910
14296 910
14296 910
14296 910
14296 911
14296 911
14296 911
14296 911
14296 911
14308 911
14308 911
14308 911
14308 911
14308 911
14308 911
14308 911
14308 911
14308 911
14308 911
14308 911
14320 911
14320 911
14320 911
14320 911
14320 911
14320 911
14320 911
14320 911
14320 911
14320 911
14320 911
14330 911
14330 911
14330 911
14330 911
14330 911
14330 911
14330 911
14330 912
14330 912
14330 912
14330 912
14330 912
14344 912
14344 913
14344 914
14344 914
14344 914
14344 914
14344 914
14344 914
14344 914
14344 914
14344 914
14344 914
14357 914
14357 914
14357 914
14357 914
14357 914
14357 914
14357 914
14357 914
14357 914
14357 914
14357 914
14368 914
14368 914
14368 914
14368 914
14368 914
14368 914
14368 914
14368 914
14368 914
14368 914
14368 914
14378 914
14378 914
14378 914
14378 914
14378 914
14378 914
14378 914
14378 914
14378 914
14378 914
14378 914
14388 914
14388 915
14388 915
14388 915
14388 915
14388 915
14388 915
14388 915
14388 915
14388 915
14388 915
14388 915
14401 915
14401 915
14401 915
14401 915
14401 915
14401 915
14401 915
14401 915
14401 915
14401 915
14401 915
14413 915
14413 915
14413 915
14413 915
14413 915
14413 915
14413 915
14413 915
14413 915
14413 915
14413 915
14413 915
14425 916
14425 916
14425 916
14425 916
14425 916
14425 916
14425 916
14425 916
14425 916
14425 916
14425 916
14435 916
14435 916
14435 916
14435 917
14435 917
14435 917
14435 917
14435 917
14435 917
14435 917
14435 917
14435 917
14435 917
14449 918
14449 918
14449 918
14449 918
14449 919
14449 919
14449 919
14449 919
14449 919
14449 919
14449 919
14449 919
14462 919
14462 919
14462 919
14462 919
14462 919
14462 919
14462 919
14462 919
14462 919
14462 919
14471 919
14471 919
14471 919
14471 919
14471 919
14471 919
14471 919
14471 919
14471 919
14471 919
14471 919
14482 919
14482 919
14482 919
14482 919
14482 919
14482 919
14482 919
14482 919
14482 919
14482 919
14492 919
14492 919
14492 919
14492 919
14492 919
14492 920
14492 920
14492 920
14492 920
14492 920
14492 920
14492 920
14504 920
14504 920
14504 920
14504 920
14504 920
14504 920
14504 920
14504 920
14504 920
14504 920
14504 920
14824 920
14824 921
14824 922
15431 923
15431 924
15431 925
16038 926
17254 927
17254 928
17254 929
19079 930
22723 931
22723 932
32444 933
35480 934
179554 935


==> fig/match-timeline/female-stock-3.txt <==
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
7 0
7 0
7 0
7 0
7 0
7 0
7 0
7 0
7 0
7 0
7 0
13 0
13 0
13 0
13 0
13 0
13 0
13 0
38 0
38 0
38 0
38 0
38 0
38 0
38 0
38 0
38 0
38 0
38 0
38 1
38 2
55 3
55 3
55 3
55 3
55 3
55 3
55 3
55 3
55 3
55 3
72 3
72 3
72 3
72 3
72 3
72 3
72 3
72 3
72 3
72 3
87 3
87 3
87 3
87 3
87 3
87 3
87 3
87 3
87 3
87 3
103 3
103 3
103 3
103 3
103 3
103 3
103 3
103 4
103 4
103 4
103 5
103 6
103 6
126 6
126 6
126 6
126 6
126 7
126 7
126 7
126 8
127 8
127 8
127 8
127 8
127 8
147 8
147 8
147 8
147 8
147 8
147 8
147 8
147 8
147 9
147 9
147 10
147 10
147 10
164 10
164 10
164 10
164 10
164 10
164 10
164 10
164 11
164 11
179 11
179 11
179 11
179 11
179 12
179 12
179 12
179 12
179 12
179 12
179 12
197 12
197 12
197 13
197 13
197 13
197 13
197 13
197 13
197 13
197 13
197 13
218 13
218 13
218 13
218 13
218 13
218 13
218 13
218 13
218 13
218 14
218 14
236 14
236 14
236 14
236 14
236 14
236 14
236 14
236 14
236 14
236 14
250 14
250 14
250 14
250 14
250 14
250 14
250 14
250 14
250 14
250 14
250 14
268 14
268 14
268 14
268 14
268 14
268 14
268 14
268 14
268 14
268 14
268 14
284 14
284 14
284 14
284 15
284 15
284 15
284 15
284 15
302 15
302 15
302 15
302 15
302 15
302 15
302 15
302 15
316 15
316 15
316 15
316 15
316 15
316 15
316 15
316 15
334 15
334 15
334 15
334 15
334 16
334 16
334 16
334 16
334 16
334 16
334 16
353 16
353 17
353 17
353 17
353 17
353 17
353 17
353 17
353 17
353 17
353 17
353 17
372 17
372 17
372 18
372 18
372 18
372 19
372 19
372 19
372 19
372 19
372 19
393 19
393 19
393 19
393 19
393 19
393 19
393 19
393 19
393 19
393 19
393 19
393 19
409 20
409 20
409 20
409 20
409 20
409 21
409 21
409 21
409 21
425 21
425 22
425 22
425 22
425 22
425 22
425 22
425 22
425 22
425 22
425 22
444 22
444 22
444 22
444 22
444 22
444 22
444 22
444 22
444 22
444 22
459 22
459 22
459 22
459 22
459 22
459 22
459 22
459 22
459 22
459 22
459 22
473 22
473 22
473 22
473 22
473 22
473 22
473 22
473 22
473 22
490 22
490 22
490 22
490 22
490 22
490 22
490 23
490 23
490 23
490 24
490 24
490 24
490 24
510 24
510 24
510 24
510 24
510 24
510 24
510 24
510 25
511 25
511 25
511 25
511 25
522 25
522 25
522 25
522 25
522 25
522 25
522 26
522 26
522 27
522 27
522 27
522 27
522 27
522 27
538 28
538 28
538 28
538 28
538 28
538 28
538 29
538 29
538 29
538 29
538 29
555 29
555 29
555 29
555 29
555 29
555 29
555 29
555 29
555 29
555 29
555 30
555 30
574 30
574 30
574 30
574 30
574 30
574 30
574 30
574 30
574 30
574 31
574 31
574 31
590 31
590 31
590 32
590 32
590 32
590 32
590 32
590 32
590 32
590 32
590 32
590 32
611 32
611 32
611 32
611 32
611 32
611 33
611 33
611 33
611 33
611 33
611 33
630 33
630 33
630 33
630 33
630 34
630 34
630 34
630 34
630 34
630 34
630 34
630 34
642 34
642 35
642 36
642 37
642 38
642 39
642 40
642 41
642 42
642 43
642 44
642 45
642 46
642 47
642 48
642 49
642 50
642 51
642 52
660 53
660 53
660 53
660 53
660 54
660 54
660 54
660 54
660 54
660 55
660 55
660 56
660 56
682 56
682 56
682 56
682 56
682 56
682 57
682 57
682 57
682 58
682 58
682 58
682 58
682 58
702 58
702 58
702 58
702 58
702 58
702 59
702 59
702 60
702 60
702 60
702 60
721 60
721 60
721 61
721 61
721 61
721 61
721 61
721 62
721 62
721 62
721 62
721 62
721 62
740 62
740 62
740 62
740 62
740 62
740 63
740 63
740 63
740 63
740 64
740 64
740 64
740 64
761 64
761 65
761 65
761 65
761 65
761 65
761 65
761 65
761 65
761 65
761 66
761 66
761 66
781 66
781 66
781 66
781 66
781 66
781 66
781 66
781 66
781 66
781 66
781 66
781 67
802 68
802 68
802 68
802 68
802 68
802 68
802 68
802 68
802 68
802 68
802 68
818 68
818 68
818 68
818 68
818 68
818 68
818 68
818 68
818 68
818 68
818 68
818 69
837 69
838 69
838 69
838 70
838 70
838 70
838 70
838 70
838 70
838 70
838 71
838 72
838 72
838 72
838 72
863 73
863 73
863 73
863 74
863 74
863 74
863 74
864 74
864 74
864 74
864 74
864 74
880 74
880 74
881 74
881 74
881 74
881 75
881 76
881 76
881 76
881 76
881 76
881 76
881 76
900 76
900 76
900 76
900 76
900 76
900 76
900 76
900 76
900 77
900 77
900 77
916 77
916 77
916 77
916 77
916 77
916 77
916 77
916 77
916 77
916 77
916 78
936 78
936 78
936 78
936 78
936 78
936 78
936 78
936 78
936 78
936 79
936 79
936 79
953 79
953 79
953 79
953 79
953 79
953 79
953 79
953 79
953 80
953 80
953 80
953 80
970 80
970 80
970 80
970 80
970 80
970 80
970 80
970 80
970 80
970 80
970 81
970 81
989 81
989 81
989 81
989 81
989 81
989 81
989 81
989 81
989 81
989 81
1004 81
1004 82
1004 82
1004 82
1004 82
1004 82
1004 82
1004 82
1004 82
1004 82
1004 82
1004 82
1023 82
1023 82
1023 83
1023 84
1023 84
1023 84
1023 84
1023 84
1023 84
1023 84
1023 84
1023 84
1023 84
1041 84
1041 84
1041 84
1041 84
1041 84
1041 84
1041 84
1041 85
1041 85
1041 85
1041 85
1052 85
1052 85
1052 85
1052 85
1052 85
1052 85
1052 85
1052 85
1052 85
1052 85
1052 85
1068 85
1068 85
1068 85
1068 85
1068 85
1068 85
1068 85
1068 85
1068 85
1068 86
1068 86
1068 86
1088 86
1088 86
1088 86
1088 86
1088 86
1088 86
1088 86
1088 86
1088 86
1088 86
1088 86
1108 86
1108 86
1108 86
1108 86
1108 86
1108 86
1108 86
1108 86
1108 86
1108 86
1108 86
1122 86
1122 86
1122 86
1122 86
1122 86
1122 87
1122 87
1122 87
1122 87
1122 87
1122 87
1122 87
1139 87
1139 87
1139 87
1139 87
1139 87
1139 87
1139 87
1139 87
1139 87
1139 87
1139 87
1154 87
1154 87
1154 87
1154 87
1154 87
1154 87
1154 88
1154 89
1154 89
1154 89
1154 89
1155 89
1155 90
1155 90
1176 90
1176 90
1176 90
1177 90
1177 90
1177 90
1177 90
1191 90
1191 90
1191 90
1191 90
1191 90
1191 90
1191 90
1191 90
1191 90
1191 90
1191 90
1206 90
1206 90
1206 90
1206 90
1206 90
1206 90
1206 90
1206 90
1206 90
1206 90
1206 90
1222 90
1222 90
1222 90
1222 90
1222 91
1222 91
1222 91
1222 91
1222 91
1222 91
1222 91
1222 91
1222 91
1242 92
1242 93
1242 94
1242 94
1242 94
1242 94
1242 94
1242 94
1242 94
1242 94
1242 94
1242 94
1242 94
1258 94
1258 94
1258 94
1258 94
1258 94
1258 94
1258 94
1258 94
1258 94
1258 94
1258 94
1268 94
1268 95
1268 96
1268 97
1268 98
1274 99
1274 99
1274 99
1274 99
1274 99
1274 99
1274 99
1274 99
1274 99
1274 99
1274 99
1274 99
1291 100
1291 100
1291 100
1291 100
1291 100
1291 100
1291 100
1291 100
1291 100
1291 101
1291 101
1310 101
1310 102
1310 102
1310 102
1310 102
1310 103
1310 103
1310 103
1310 103
1310 103
1310 103
1328 103
1328 103
1328 103
1328 103
1328 103
1328 103
1328 104
1328 105
1328 105
1328 105
1328 105
1328 105
1328 105
1348 105
1348 105
1348 105
1349 105
1349 105
1349 105
1349 105
1349 105
1349 105
1349 105
1363 105
1363 105
1363 105
1363 105
1363 105
1363 105
1363 105
1363 105
1363 105
1363 105
1363 105
1378 105
1378 105
1378 105
1378 105
1378 105
1378 105
1378 105
1378 105
1378 105
1378 105
1378 105
1397 105
1397 105
1397 105
1397 105
1397 105
1397 105
1397 105
1397 105
1397 105
1397 105
1397 105
1397 106
1416 106
1416 106
1416 106
1416 106
1416 106
1416 106
1416 106
1416 106
1416 106
1434 106
1434 106
1434 106
1434 106
1434 107
1434 107
1434 107
1434 107
1434 107
1434 107
1435 107
1454 107
1454 107
1454 107
1454 107
1454 107
1454 107
1454 107
1454 108
1454 108
1454 108
1454 108
1454 108
1454 109
1482 109
1482 109
1482 109
1482 109
1482 109
1482 110
1482 111
1482 112
1482 112
1482 112
1482 112
1482 113
1482 113
1482 113
1482 113
1510 113
1510 113
1510 113
1510 113
1510 113
1510 113
1510 113
1510 114
1510 114
1510 115
1510 115
1510 115
1510 115
1533 115
1533 116
1533 116
1533 116
1533 116
1533 116
1533 116
1533 116
1533 116
1533 116
1533 116
1533 116
1533 116
1557 117
1557 117
1557 117
1557 117
1557 117
1557 117
1557 117
1557 117
1557 117
1557 117
1557 117
1557 118
1575 119
1575 119
1575 119
1575 119
1575 119
1575 119
1575 119
1575 119
1575 119
1575 119
1575 120
1575 120
1595 120
1595 120
1595 120
1595 120
1595 121
1595 121
1595 121
1595 121
1595 121
1595 122
1595 122
1595 122
1595 122
1616 122
1616 122
1616 122
1616 122
1616 122
1616 122
1616 122
1616 123
1616 123
1616 123
1616 123
1616 123
1635 123
1635 123
1635 123
1635 123
1635 123
1635 123
1635 124
1635 124
1635 124
1635 124
1635 124
1635 125
1635 125
1658 125
1658 125
1658 125
1658 125
1658 125
1658 125
1658 125
1658 125
1658 125
1658 125
1658 126
1676 126
1676 126
1676 126
1676 126
1676 126
1676 126
1676 126
1676 126
1676 127
1676 127
1676 127
1676 127
1694 128
1694 129
1694 129
1694 129
1694 129
1694 129
1694 129
1694 129
1694 129
1694 129
1694 129
1709 129
1709 129
1709 129
1709 129
1709 129
1709 129
1709 130
1709 130
1709 130
1709 130
1709 130
1709 130
1727 130
1727 130
1727 130
1727 130
1727 130
1727 130
1727 130
1727 130
1727 130
1727 130
1727 130
1744 130
1744 130
1744 130
1744 130
1744 130
1744 130
1744 130
1744 130
1744 130
1744 130
1744 130
1744 130
1762 131
1762 131
1762 131
1762 131
1762 131
1762 131
1762 131
1762 131
1762 131
1762 131
1762 131
1775 131
1775 132
1775 132
1775 132
1775 132
1775 132
1775 132
1775 132
1775 132
1775 132
1775 132
1775 132
1790 132
1790 132
1790 132
1790 132
1790 132
1790 132
1790 132
1790 133
1790 133
1790 133
1790 133
1790 133
1808 133
1808 133
1808 134
1808 135
1808 135
1808 135
1808 136
1808 136
1808 136
1808 136
1808 136
1828 136
1828 136
1828 136
1828 136
1828 136
1828 136
1828 136
1828 136
1828 136
1828 136
1828 136
1843 136
1843 136
1843 136
1843 136
1843 136
1843 136
1843 136
1843 136
1843 136
1843 137
1843 137
1859 137
1859 137
1859 137
1859 137
1859 137
1859 137
1859 137
1859 137
1873 137
1873 137
1873 138
1873 138
1873 138
1873 138
1873 138
1873 138
1873 138
1873 138
1873 139
1873 139
1873 139
1889 139
1889 140
1889 141
1889 142
1889 143
1889 144
1889 145
1897 146
1897 146
1897 146
1897 146
1897 146
1897 146
1897 146
1897 147
1897 147
1897 147
1897 147
1897 147
1897 148
1897 148
1917 149
1917 149
1917 149
1917 149
1917 149
1917 149
1917 149
1917 149
1917 149
1917 149
1917 149
1932 149
1932 149
1932 150
1932 150
1932 150
1932 150
1932 150
1932 150
1932 150
1932 150
1932 150
1945 150
1945 150
1945 151
1945 151
1945 151
1945 152
1945 152
1945 152
1945 152
1945 152
1945 152
1945 152
1945 152
1965 152
1965 152
1965 152
1965 152
1965 152
1965 152
1965 153
1965 153
1965 153
1965 154
1965 154
1965 154
1965 154
1987 154
1987 154
1987 154
1987 154
1987 154
1987 154
1987 154
1987 154
1987 154
1987 154
1987 154
2004 154
2004 154
2004 154
2004 154
2004 154
2004 154
2004 154
2004 154
2004 154
2004 154
2004 154
2004 154
2018 155
2018 155
2018 155
2018 155
2018 155
2018 155
2018 155
2018 155
2018 155
2018 155
2018 155
2034 155
2034 156
2034 156
2034 156
2034 156
2034 156
2034 156
2034 156
2034 156
2034 156
2034 156
2035 156
2050 156
2050 156
2050 156
2050 156
2050 156
2050 156
2050 156
2050 156
2050 156
2050 156
2065 156
2065 156
2065 157
2065 157
2065 157
2065 157
2065 157
2065 157
2065 157
2065 157
2065 157
2081 157
2081 157
2081 157
2081 157
2081 157
2081 157
2081 157
2081 157
2081 157
2081 157
2081 158
2081 158
2094 158
2094 158
2094 158
2094 158
2094 158
2094 158
2094 158
2094 158
2094 158
2094 158
2104 158
2104 158
2104 158
2104 158
2104 158
2104 158
2104 158
2104 158
2104 158
2104 158
2104 158
2115 158
2115 158
2115 158
2115 158
2115 158
2115 158
2115 158
2115 158
2115 158
2115 158
2115 158
2130 158
2130 158
2130 158
2130 158
2130 158
2130 158
2130 158
2130 158
2130 158
2130 158
2130 158
2145 158
2145 158
2145 158
2145 158
2145 158
2145 158
2145 158
2145 158
2145 159
2145 159
2145 159
2145 159
2159 159
2159 159
2159 159
2159 159
2159 159
2159 159
2159 159
2159 159
2159 159
2159 159
2159 160
2159 161
2179 161
2179 161
2179 162
2179 162
2179 162
2179 162
2179 162
2179 162
2179 162
2179 163
2179 163
2179 163
2200 163
2200 163
2200 163
2200 163
2200 164
2200 164
2200 164
2200 165
2200 165
2200 165
2200 165
2200 165
2220 165
2220 165
2220 165
2220 165
2220 165
2220 165
2220 165
2220 165
2220 166
2220 166
2220 167
2220 168
2220 168
2220 168
2243 168
2243 168
2243 168
2243 168
2243 168
2243 168
2243 168
2243 168
2243 169
2243 169
2243 170
2243 170
2243 170
2261 170
2261 170
2261 170
2261 170
2261 170
2261 170
2261 170
2261 170
2261 170
2261 170
2261 170
2278 170
2278 170
2278 170
2278 170
2278 171
2278 171
2278 171
2278 171
2278 171
2278 171
2278 171
2298 171
2298 172
2298 172
2298 172
2298 172
2298 172
2298 172
2298 172
2298 172
2298 172
2314 172
2314 172
2314 172
2314 172
2314 172
2314 172
2314 172
2314 172
2314 172
2314 172
2314 173
2314 173
2332 173
2332 173
2332 173
2332 173
2332 173
2332 173
2332 173
2332 173
2332 173
2332 173
2348 173
2348 173
2348 173
2348 173
2348 173
2348 173
2348 173
2348 173
2348 173
2348 173
2348 173
2364 173
2364 173
2364 173
2364 173
2364 173
2364 174
2364 174
2364 174
2364 174
2364 174
2364 175
2364 175
2383 175
2383 175
2383 175
2383 175
2383 175
2383 175
2383 175
2383 175
2383 175
2383 175
2383 175
2400 175
2400 175
2400 175
2400 176
2400 176
2400 176
2400 176
2400 176
2400 176
2400 176
2400 176
2400 176
2418 176
2418 176
2418 176
2418 177
2418 177
2418 177
2418 177
2418 177
2418 177
2418 177
2418 177
2435 177
2435 177
2435 177
2435 177
2435 177
2435 177
2435 177
2435 177
2435 177
2435 177
2435 177
2435 178
2452 178
2452 178
2452 178
2452 179
2452 179
2452 179
2452 179
2452 179
2452 179
2452 179
2452 179
2452 179
2469 179
2469 179
2469 179
2469 179
2469 179
2469 179
2469 179
2469 179
2469 179
2469 179
2469 179
2483 179
2483 179
2483 179
2483 180
2483 180
2483 180
2483 180
2483 180
2483 180
2483 180
2483 180
2497 180
2497 181
2497 182
2502 183
2502 183
2502 183
2502 183
2502 183
2502 183
2502 183
2502 183
2502 183
2502 183
2502 183
2516 183
2516 183
2516 183
2516 183
2516 183
2516 183
2516 184
2516 184
2516 184
2516 184
2516 184
2532 184
2532 184
2532 184
2532 184
2532 184
2532 184
2532 184
2532 184
2532 184
2532 184
2532 184
2532 184
2549 185
2549 185
2549 185
2549 186
2549 186
2549 186
2549 186
2549 186
2549 187
2550 188
2550 188
2550 188
2550 188
2570 188
2570 188
2570 188
2570 188
2570 188
2570 188
2570 188
2570 188
2570 188
2570 188
2570 188
2584 188
2584 188
2584 188
2584 188
2584 188
2584 188
2584 188
2584 188
2584 188
2584 188
2584 188
2596 188
2596 188
2596 188
2596 188
2596 188
2596 188
2596 188
2596 188
2596 188
2596 189
2596 189
2596 189
2596 190
2613 190
2613 190
2613 190
2613 190
2613 190
2613 190
2613 190
2613 190
2613 190
2613 190
2613 190
2613 191
2625 191
2625 191
2625 192
2625 192
2625 192
2625 192
2625 192
2625 192
2625 192
2625 192
2625 192
2625 192
2640 192
2640 192
2640 192
2640 192
2640 193
2640 193
2640 193
2640 193
2640 193
2640 193
2640 193
2658 193
2658 193
2658 193
2658 193
2658 193
2658 193
2658 193
2658 194
2658 194
2659 194
2659 194
2659 194
2676 194
2676 194
2676 194
2676 194
2676 194
2676 194
2676 195
2676 195
2676 195
2676 195
2676 195
2692 195
2692 195
2692 195
2692 195
2692 195
2692 195
2692 195
2692 195
2692 195
2692 195
2708 195
2708 195
2708 195
2708 195
2708 195
2708 196
2708 196
2708 196
2708 196
2708 196
2727 196
2727 196
2727 196
2727 197
2727 197
2727 197
2727 198
2727 198
2727 198
2727 198
2727 198
2727 198
2727 198
2727 198
2750 199
2750 200
2750 200
2750 200
2750 200
2750 200
2750 200
2750 200
2750 200
2750 201
2750 201
2750 201
2770 201
2770 201
2770 201
2770 201
2770 201
2770 201
2770 201
2770 201
2770 201
2770 201
2770 201
2787 201
2787 201
2787 201
2787 201
2787 201
2787 201
2787 201
2787 201
2787 201
2787 201
2787 201
2799 201
2799 201
2799 201
2799 201
2799 201
2799 201
2799 201
2799 201
2799 201
2799 201
2813 201
2813 201
2813 202
2813 202
2813 202
2813 202
2813 202
2813 202
2813 202
2813 202
2813 202
2813 202
2829 202
2829 202
2829 202
2829 202
2829 202
2829 202
2829 202
2829 202
2829 202
2829 202
2829 202
2844 202
2844 202
2844 202
2844 202
2844 202
2844 203
2844 203
2844 203
2844 203
2844 204
2844 204
2844 204
2844 204
2864 204
2864 204
2864 204
2864 204
2864 204
2864 204
2864 204
2864 204
2864 204
2864 204
2864 204
2876 204
2876 204
2876 204
2876 204
2876 204
2876 204
2876 204
2876 204
2876 204
2876 204
2876 204
2892 204
2892 204
2892 204
2892 204
2892 204
2892 204
2892 204
2892 204
2892 204
2892 204
2908 204
2908 204
2908 204
2908 204
2908 204
2908 204
2908 204
2908 204
2908 204
2908 204
2908 204
2925 204
2925 205
2925 205
2925 205
2925 206
2925 206
2925 206
2925 206
2925 206
2925 206
2925 206
2945 206
2945 206
2945 206
2945 206
2945 206
2945 206
2945 206
2945 206
2945 206
2945 206
2945 206
2961 206
2961 206
2961 207
2961 207
2961 207
2961 207
2961 207
2961 208
2961 208
2961 208
2961 208
2961 208
2961 208
2980 208
2981 208
2981 208
2981 208
2981 208
2981 208
2981 208
2981 209
2981 209
2981 209
2981 209
2981 209
2981 210
3001 210
3001 210
3001 210
3001 210
3001 210
3001 210
3001 210
3001 211
3001 211
3001 211
3001 211
3021 212
3021 212
3021 212
3021 212
3021 213
3021 213
3021 213
3021 214
3021 214
3021 214
3021 214
3021 214
3021 214
3040 214
3040 214
3040 214
3040 214
3040 214
3040 214
3040 214
3040 214
3040 214
3040 214
3057 214
3057 214
3057 215
3057 215
3057 215
3057 215
3057 215
3057 215
3057 215
3057 215
3057 215
3075 215
3075 215
3075 215
3075 215
3076 215
3076 215
3076 215
3076 215
3076 215
3076 216
3076 216
3094 216
3094 216
3094 216
3094 216
3094 216
3094 216
3094 216
3094 217
3094 217
3094 217
3094 217
3094 218
3094 218
3109 218
3109 219
3109 220
3109 221
3109 222
3109 223
3115 224
3115 224
3115 224
3115 225
3115 225
3115 225
3115 225
3115 225
3115 226
3115 226
3115 227
3115 227
3115 227
3115 227
3137 227
3137 227
3137 227
3137 227
3137 227
3137 228
3137 228
3137 228
3137 228
3137 229
3137 229
3137 229
3151 229
3151 229
3151 229
3151 229
3151 229
3151 229
3151 229
3151 229
3151 230
3151 230
3151 230
3162 230
3162 230
3162 230
3162 230
3162 230
3162 230
3162 230
3162 230
3162 230
3162 230
3162 230
3181 230
3181 230
3181 231
3181 231
3181 231
3181 231
3181 231
3181 232
3181 232
3181 232
3181 232
3202 232
3202 232
3202 232
3202 232
3202 232
3202 232
3202 232
3202 232
3202 232
3202 232
3202 232
3202 233
3218 233
3218 233
3218 234
3218 234
3218 234
3218 234
3218 234
3218 234
3218 234
3218 234
3218 234
3218 234
3218 235
3236 235
3236 235
3236 235
3236 235
3236 235
3236 236
3236 236
3236 236
3236 236
3236 237
3236 238
3236 239
3236 239
3236 239
3236 239
3258 239
3258 239
3258 239
3258 239
3258 239
3258 239
3258 239
3258 239
3258 239
3258 239
3258 240
3258 240
3276 240
3276 240
3276 240
3276 240
3276 240
3276 241
3276 241
3276 241
3276 241
3276 242
3276 242
3276 242
3276 242
3298 242
3298 242
3298 242
3298 242
3298 242
3298 242
3298 242
3298 242
3298 242
3298 242
3315 242
3315 242
3315 242
3315 242
3315 242
3315 242
3315 242
3315 242
3315 242
3315 242
3315 242
3333 242
3333 242
3333 242
3333 242
3333 243
3333 243
3333 243
3333 243
3333 243
3333 243
3333 243
3333 243
3354 243
3354 243
3354 243
3354 243
3354 244
3354 244
3354 244
3354 244
3354 244
3354 244
3354 244
3354 244
3373 244
3373 244
3373 245
3373 245
3373 245
3373 245
3373 245
3373 245
3373 245
3373 245
3373 245
3373 245
3373 245
3393 246
3393 246
3393 246
3393 246
3393 246
3393 246
3393 246
3393 246
3393 246
3393 246
3393 246
3407 246
3407 246
3407 246
3407 246
3407 246
3407 246
3407 246
3407 246
3407 246
3407 247
3407 247
3407 247
3424 247
3424 247
3424 247
3424 247
3424 247
3424 247
3424 247
3424 247
3424 247
3424 247
3439 247
3439 247
3439 247
3439 247
3440 247
3440 247
3440 247
3440 247
3440 247
3440 248
3440 248
3440 248
3457 248
3457 248
3457 248
3457 248
3457 248
3457 248
3457 248
3457 248
3457 248
3457 248
3457 248
3473 248
3473 248
3473 248
3473 248
3473 248
3473 248
3473 248
3473 248
3473 248
3473 248
3473 248
3489 248
3489 249
3489 249
3489 249
3489 249
3489 249
3489 250
3489 250
3489 250
3489 250
3489 250
3489 251
3489 251
3511 251
3511 251
3511 251
3511 251
3511 251
3511 251
3511 251
3511 251
3511 251
3511 251
3511 251
3529 251
3529 251
3529 251
3529 251
3529 251
3529 251
3529 251
3529 251
3529 251
3529 251
3541 251
3541 251
3541 251
3541 251
3541 251
3541 251
3541 251
3541 251
3541 251
3541 251
3555 251
3555 251
3555 251
3555 252
3555 252
3555 252
3555 252
3555 253
3555 253
3555 253
3555 253
3555 253
3575 253
3575 253
3575 253
3575 253
3575 253
3575 253
3575 253
3575 253
3575 253
3575 253
3575 253
3589 253
3589 253
3589 253
3589 253
3589 253
3589 253
3589 253
3589 253
3589 253
3589 253
3589 253
3604 253
3604 253
3604 253
3604 253
3604 253
3604 253
3604 253
3604 253
3604 253
3604 253
3604 253
3619 253
3619 253
3619 253
3619 253
3620 253
3620 253
3620 254
3620 254
3620 254
3620 254
3620 254
3620 254
3635 254
3635 254
3635 254
3635 254
3635 254
3635 254
3635 254
3635 254
3635 254
3635 255
3635 255
3635 255
3651 255
3651 255
3651 255
3651 255
3651 255
3651 255
3651 256
3651 256
3651 256
3651 256
3651 257
3651 257
3651 257
3667 257
3667 257
3667 257
3667 257
3667 258
3667 258
3667 258
3667 258
3667 259
3667 259
3667 259
3667 259
3681 259
3681 259
3681 259
3681 259
3681 259
3681 259
3681 259
3681 260
3681 260
3681 260
3681 260
3681 260
3696 260
3696 260
3696 260
3696 260
3696 260
3696 260
3696 260
3696 260
3696 260
3696 260
3696 260
3712 260
3712 260
3712 260
3712 260
3712 260
3712 260
3712 260
3712 260
3712 260
3712 260
3712 260
3724 260
3724 261
3724 262
3724 263
3724 264
3729 265
3729 265
3729 265
3729 266
3729 266
3729 266
3729 266
3729 266
3729 266
3729 266
3729 266
3729 266
3746 266
3746 266
3746 266
3746 266
3746 266
3746 266
3746 266
3746 266
3746 266
3746 266
3746 266
3763 266
3763 266
3763 266
3763 267
3763 267
3763 267
3763 267
3763 267
3763 267
3764 267
3764 267
3781 267
3781 267
3781 267
3781 267
3781 267
3781 267
3781 267
3781 267
3781 267
3781 267
3795 267
3795 267
3795 267
3795 267
3795 267
3795 267
3795 267
3795 267
3795 267
3795 267
3795 267
3808 268
3808 268
3808 268
3808 268
3808 268
3808 268
3808 269
3808 269
3808 269
3808 270
3808 270
3808 270
3808 270
3808 271
3827 271
3827 271
3827 271
3827 271
3827 271
3827 271
3827 271
3827 271
3827 271
3827 271
3827 271
3844 271
3844 272
3844 272
3844 272
3844 272
3844 272
3844 272
3844 272
3844 273
3844 273
3844 273
3844 273
3844 273
3865 273
3865 273
3865 273
3865 273
3865 273
3865 273
3865 273
3865 273
3865 273
3865 273
3865 273
3881 273
3881 273
3881 273
3881 273
3881 273
3881 273
3881 273
3881 273
3881 273
3881 273
3881 273
3898 273
3898 273
3898 273
3898 273
3898 273
3898 273
3898 273
3898 273
3898 273
3898 274
3898 274
3898 274
3914 274
3914 274
3914 274
3914 274
3914 274
3914 274
3914 274
3914 275
3914 275
3914 275
3914 275
3930 275
3930 275
3930 275
3930 275
3930 275
3930 275
3930 275
3930 275
3930 275
3930 275
3948 275
3948 275
3948 275
3948 275
3948 275
3948 275
3948 275
3948 275
3948 275
3948 275
3948 275
3961 275
3961 276
3961 276
3961 276
3961 276
3961 276
3961 276
3961 276
3961 276
3961 276
3961 276
3961 277
3983 277
3983 277
3983 277
3983 277
3983 278
3983 278
3983 278
3983 278
3983 278
3983 278
3983 278
4001 278
4001 278
4001 278
4001 278
4001 278
4001 278
4001 278
4001 278
4001 278
4001 278
4001 278
4017 278
4017 278
4017 278
4017 278
4017 279
4017 279
4017 279
4017 279
4017 279
4017 279
4017 279
4017 280
4017 280
4036 280
4036 280
4036 280
4036 280
4036 280
4036 281
4036 281
4036 281
4036 281
4036 281
4036 281
4053 281
4053 281
4053 281
4053 281
4053 281
4053 281
4053 281
4053 281
4053 281
4053 281
4053 282
4053 282
4053 282
4074 283
4074 283
4074 283
4074 283
4074 283
4074 283
4074 283
4074 283
4074 283
4074 283
4074 283
4087 283
4087 283
4087 283
4087 283
4087 283
4087 283
4087 283
4087 283
4087 283
4087 283
4087 283
4087 284
4102 284
4102 284
4102 284
4102 284
4102 284
4102 284
4102 284
4102 284
4102 284
4102 284
4102 284
4118 284
4118 284
4118 284
4118 284
4118 284
4118 284
4118 284
4118 284
4118 284
4118 284
4118 284
4118 284
4135 285
4135 286
4135 286
4135 286
4135 286
4135 286
4135 286
4135 286
4135 286
4135 286
4135 286
4135 286
4155 286
4155 286
4155 286
4155 286
4155 286
4155 286
4156 286
4156 286
4156 286
4170 286
4170 286
4170 286
4170 286
4170 286
4170 286
4170 286
4170 286
4170 286
4170 286
4170 286
4186 286
4186 286
4186 286
4186 286
4186 286
4186 286
4186 286
4186 286
4186 287
4186 287
4186 287
4186 287
4198 287
4198 287
4198 287
4198 287
4198 287
4198 287
4198 287
4198 287
4198 287
4198 287
4198 287
4209 287
4209 287
4209 287
4209 287
4209 287
4209 287
4209 287
4209 287
4209 288
4209 288
4209 288
4227 288
4227 288
4227 288
4227 288
4227 288
4227 288
4227 288
4227 288
4227 288
4227 288
4245 288
4245 288
4245 288
4245 288
4245 288
4245 288
4245 288
4245 288
4245 288
4245 288
4245 288
4262 288
4262 288
4262 288
4262 288
4262 288
4262 288
4262 288
4262 288
4262 288
4262 288
4262 288
4277 288
4277 288
4277 288
4277 288
4277 288
4277 288
4277 288
4277 288
4277 288
4277 288
4290 288
4290 288
4290 288
4290 288
4290 288
4290 288
4290 288
4290 288
4290 288
4290 288
4306 288
4306 288
4306 288
4306 288
4306 288
4306 288
4306 289
4306 289
4306 289
4306 289
4306 289
4306 289
4322 289
4322 289
4322 289
4322 289
4322 289
4322 289
4322 289
4322 289
4322 289
4322 289
4333 289
4333 290
4333 291
4333 292
4333 293
4338 294
4338 294
4338 294
4338 294
4338 294
4338 294
4338 294
4338 294
4338 294
4338 294
4338 294
4338 294
4357 295
4357 295
4357 295
4357 295
4357 295
4357 295
4357 295
4357 295
4357 295
4357 295
4373 295
4373 295
4373 295
4373 295
4373 295
4373 295
4373 295
4373 295
4373 295
4374 295
4374 295
4391 295
4391 295
4391 295
4391 296
4391 296
4391 296
4391 296
4391 296
4391 296
4391 296
4391 296
4391 296
4391 297
4410 297
4410 297
4410 297
4410 297
4410 297
4410 297
4410 297
4410 297
4410 297
4410 297
4426 297
4426 297
4426 297
4426 297
4426 298
4426 298
4426 298
4426 298
4426 298
4426 298
4426 298
4426 298
4445 298
4445 298
4445 298
4445 298
4445 298
4445 298
4445 298
4445 298
4445 298
4445 298
4445 298
4445 298
4463 299
4463 299
4463 299
4463 299
4463 299
4463 299
4463 299
4463 299
4463 299
4463 299
4463 299
4483 299
4483 299
4483 299
4483 299
4483 299
4483 299
4483 299
4483 299
4483 299
4483 299
4483 299
4498 299
4498 300
4498 300
4498 301
4498 301
4498 301
4498 301
4498 301
4498 301
4498 301
4498 301
4498 301
4498 301
4498 302
4517 302
4517 302
4517 302
4517 303
4517 304
4517 304
4517 304
4517 304
4518 304
4518 304
4518 304
4518 305
4518 305
4518 305
4538 305
4538 305
4538 305
4538 305
4538 306
4538 306
4538 306
4538 307
4538 307
4538 307
4538 307
4538 307
4557 307
4557 307
4557 307
4557 307
4557 307
4557 307
4557 307
4557 307
4557 307
4557 307
4557 307
4573 307
4573 307
4573 307
4573 307
4573 307
4573 308
4573 309
4573 309
4573 309
4573 309
4573 309
4573 309
4573 309
4573 309
4595 310
4595 311
4595 311
4595 311
4595 311
4595 311
4595 311
4596 311
4596 311
4596 311
4596 311
4596 311
4615 311
4615 311
4615 311
4615 311
4615 311
4615 311
4615 311
4615 311
4615 311
4615 311
4615 311
4632 311
4632 311
4632 312
4632 313
4632 313
4632 313
4632 313
4632 313
4632 313
4632 313
4632 313
4632 313
4632 313
4651 313
4651 313
4651 313
4651 313
4651 313
4651 314
4651 314
4651 314
4651 314
4651 314
4651 314
4651 314
4651 314
4671 315
4671 315
4671 315
4671 315
4671 316
4671 316
4671 316
4671 316
4671 316
4671 316
4671 316
4690 316
4690 316
4690 316
4690 316
4690 317
4690 317
4690 317
4690 317
4690 317
4690 317
4690 317
4708 317
4708 317
4708 317
4708 317
4708 317
4708 317
4708 317
4708 317
4708 317
4708 317
4708 317
4720 317
4720 317
4720 317
4720 317
4720 317
4720 317
4720 317
4720 317
4720 317
4720 317
4720 317
4730 317
4730 317
4730 317
4730 317
4730 317
4730 317
4730 317
4730 317
4730 317
4730 317
4730 317
4741 317
4741 317
4741 317
4741 317
4741 317
4741 317
4741 317
4741 317
4741 317
4741 317
4741 317
4758 317
4758 317
4758 318
4758 318
4758 318
4758 318
4758 318
4758 318
4758 318
4758 318
4758 318
4776 318
4776 318
4776 318
4776 318
4776 319
4776 319
4776 319
4776 319
4776 320
4776 321
4776 321
4776 321
4776 321
4776 321
4797 321
4797 321
4797 321
4797 321
4797 321
4797 321
4797 321
4798 321
4798 321
4798 321
4813 321
4813 321
4813 321
4813 321
4813 321
4813 321
4813 321
4813 321
4813 322
4813 322
4813 322
4813 322
4831 322
4831 322
4831 322
4831 322
4831 322
4831 322
4831 322
4831 322
4831 322
4831 322
4831 322
4846 322
4846 322
4846 322
4846 322
4846 322
4846 322
4846 322
4846 322
4846 322
4846 322
4846 322
4862 322
4862 323
4862 324
4862 324
4862 324
4862 324
4862 324
4862 324
4862 324
4862 324
4862 324
4862 325
4862 325
4862 325
4888 325
4888 325
4888 325
4888 325
4888 325
4888 325
4888 325
4888 325
4888 325
4888 325
4888 325
4888 326
4906 326
4906 326
4906 326
4906 326
4906 326
4906 326
4906 326
4906 326
4906 326
4906 326
4906 326
4906 327
4923 327
4923 327
4923 327
4923 327
4923 327
4923 327
4923 327
4923 327
4923 327
4923 327
4938 327
4938 327
4938 327
4938 327
4938 327
4938 327
4938 327
4938 327
4938 327
4938 327
4938 327
4948 327
4948 328
4948 329
4948 330
4948 331
4948 332
4955 333
4955 333
4955 333
4955 333
4955 333
4955 333
4955 333
4955 333
4955 333
4955 333
4955 333
4973 333
4973 333
4973 333
4973 333
4973 333
4973 333
4973 333
4973 333
4973 333
4973 334
4973 334
4973 334
4993 334
4993 334
4993 334
4993 334
4993 334
4993 334
4993 334
4993 334
4993 334
4993 334
4993 334
5009 334
5009 334
5009 335
5009 335
5009 335
5009 335
5009 335
5009 335
5009 335
5009 335
5009 335
5009 335
5025 335
5025 335
5025 335
5025 335
5025 335
5025 335
5025 335
5025 335
5025 335
5025 335
5025 335
5042 335
5042 335
5042 335
5042 335
5042 335
5042 335
5042 335
5042 335
5042 335
5042 335
5059 335
5059 335
5059 335
5059 335
5059 335
5059 335
5059 335
5059 335
5059 335
5059 335
5077 335
5077 335
5077 335
5077 335
5077 335
5077 335
5077 336
5077 336
5077 336
5077 336
5077 336
5077 336
5098 337
5098 337
5098 337
5098 337
5098 337
5098 337
5098 338
5098 338
5098 338
5098 338
5098 338
5098 338
5098 339
5119 339
5119 339
5119 339
5119 339
5119 339
5119 339
5119 339
5119 339
5119 339
5119 340
5119 340
5119 340
5119 340
5141 341
5141 341
5141 341
5141 342
5141 342
5141 342
5141 342
5141 342
5141 342
5141 342
5141 342
5141 342
5159 342
5159 342
5159 342
5159 342
5159 342
5159 342
5159 342
5159 342
5159 342
5159 342
5159 342
5175 342
5175 342
5175 343
5175 343
5175 343
5175 343
5175 343
5175 343
5175 344
5175 344
5175 344
5175 344
5194 344
5194 344
5194 344
5194 344
5194 344
5194 344
5194 344
5194 344
5194 344
5194 344
5194 344
5211 344
5211 344
5211 344
5211 344
5211 344
5211 344
5211 344
5211 344
5211 344
5211 344
5211 344
5228 344
5228 344
5228 344
5228 344
5228 344
5228 344
5228 344
5228 345
5228 345
5228 345
5228 345
5228 345
5244 345
5244 345
5244 345
5244 345
5244 345
5244 345
5244 345
5244 345
5244 345
5244 345
5244 345
5254 345
5254 345
5254 345
5254 346
5254 346
5254 346
5254 346
5254 346
5254 346
5254 346
5254 346
5254 346
5272 346
5272 346
5272 346
5272 347
5272 347
5272 347
5272 347
5272 347
5272 348
5272 348
5272 348
5272 348
5272 348
5293 348
5293 348
5293 348
5293 348
5293 348
5293 348
5293 348
5293 348
5293 348
5311 348
5311 348
5311 348
5311 348
5311 348
5311 348
5311 348
5311 349
5311 349
5311 349
5311 349
5311 349
5311 350
5333 350
5333 350
5333 350
5333 350
5333 350
5333 350
5333 350
5333 350
5333 350
5333 350
5349 350
5349 350
5349 350
5349 351
5349 351
5349 351
5349 351
5349 351
5349 351
5349 351
5349 351
5349 351
5370 351
5370 351
5370 351
5370 351
5370 351
5370 351
5370 351
5370 351
5370 351
5370 351
5370 351
5384 351
5385 351
5385 351
5385 351
5385 351
5385 351
5385 351
5385 351
5385 352
5385 352
5385 352
5385 352
5403 352
5403 352
5403 352
5403 352
5403 352
5403 352
5403 352
5403 353
5403 353
5403 353
5403 353
5421 353
5421 353
5421 353
5421 354
5421 354
5421 354
5421 354
5421 355
5421 355
5421 355
5421 355
5421 355
5441 355
5441 355
5441 355
5441 355
5441 355
5441 355
5441 356
5441 356
5441 356
5441 356
5441 356
5441 356
5459 356
5459 356
5459 356
5459 356
5459 356
5459 356
5459 356
5459 356
5459 356
5459 356
5459 356
5459 357
5474 357
5474 357
5474 357
5474 357
5474 357
5474 357
5474 357
5474 357
5474 357
5474 357
5474 357
5490 357
5490 357
5490 357
5490 357
5490 358
5490 358
5490 358
5491 358
5491 358
5491 358
5491 358
5507 358
5507 358
5507 358
5507 358
5507 359
5507 359
5507 359
5507 359
5507 359
5507 359
5507 359
5507 359
5524 359
5524 359
5524 359
5524 359
5524 359
5524 359
5524 359
5524 359
5524 359
5524 359
5524 359
5524 360
5524 360
5542 361
5542 361
5542 361
5542 361
5542 361
5542 361
5542 361
5542 361
5542 361
5542 362
5542 362
5555 362
5555 363
5555 364
5555 365
5560 366
5560 367
5560 367
5560 367
5560 367
5560 367
5560 367
5560 367
5560 367
5560 367
5560 367
5560 368
5582 368
5582 369
5582 370
5582 370
5582 370
5582 370
5582 370
5582 371
5582 371
5582 371
5582 371
5582 371
5582 371
5582 371
5606 371
5607 371
5607 371
5607 371
5607 371
5607 371
5607 371
5607 371
5607 371
5607 372
5607 372
5607 372
5624 372
5624 372
5624 372
5624 372
5624 372
5624 372
5624 372
5624 372
5624 372
5624 372
5624 372
5637 372
5637 372
5637 372
5637 372
5637 372
5637 372
5637 372
5637 372
5637 373
5637 373
5637 373
5637 374
5637 374
5659 374
5659 374
5659 374
5659 374
5659 374
5659 374
5659 374
5659 374
5659 374
5659 374
5673 374
5673 374
5673 374
5673 374
5673 374
5673 374
5673 374
5673 374
5673 374
5673 374
5673 374
5686 374
5686 374
5686 374
5686 374
5686 374
5686 374
5686 374
5686 374
5686 374
5686 374
5686 374
5705 374
5705 374
5705 374
5705 374
5705 374
5705 374
5705 374
5705 374
5705 374
5705 374
5705 374
5722 374
5722 374
5722 374
5722 374
5722 374
5722 374
5722 374
5722 374
5722 374
5722 374
5722 374
5738 374
5738 374
5738 374
5738 374
5738 374
5738 374
5738 374
5738 374
5738 374
5738 374
5738 374
5754 374
5754 374
5754 374
5754 375
5754 375
5754 375
5754 375
5754 375
5754 375
5754 375
5754 376
5754 376
5754 376
5754 376
5773 377
5773 377
5773 377
5773 377
5773 377
5773 377
5773 377
5773 377
5773 377
5773 377
5773 377
5784 377
5784 377
5784 377
5784 377
5784 377
5784 377
5784 377
5784 377
5784 377
5784 377
5799 377
5799 377
5799 377
5799 377
5799 377
5799 378
5799 378
5799 378
5799 378
5799 378
5799 378
5799 379
5799 379
5818 379
5818 379
5818 379
5818 379
5818 379
5818 379
5818 379
5818 379
5818 379
5818 379
5818 379
5835 379
5835 379
5835 379
5835 379
5835 379
5835 379
5835 379
5835 379
5835 379
5835 379
5835 379
5851 379
5851 379
5851 379
5851 379
5851 379
5851 379
5851 379
5851 379
5851 379
5851 379
5851 379
5866 379
5866 379
5866 379
5866 380
5866 380
5866 380
5866 380
5866 380
5866 380
5866 381
5866 381
5866 381
5866 381
5885 381
5885 381
5885 381
5885 381
5885 381
5885 381
5885 381
5885 381
5885 381
5885 381
5885 381
5899 381
5899 381
5899 381
5899 381
5899 381
5899 381
5899 381
5899 381
5899 381
5914 381
5914 381
5914 381
5914 381
5914 381
5914 381
5914 381
5914 381
5914 381
5914 381
5929 381
5929 381
5929 381
5929 381
5929 381
5929 381
5929 381
5929 381
5929 381
5929 381
5929 381
5943 381
5943 381
5943 381
5943 381
5943 381
5943 381
5943 381
5943 381
5943 381
5943 381
5943 381
5958 381
5958 381
5958 381
5958 381
5958 381
5958 381
5958 381
5958 381
5958 381
5958 381
5958 381
5975 381
5975 382
5975 382
5975 382
5975 382
5975 382
5975 382
5975 382
5975 382
5975 382
5975 382
5975 382
5975 382
5997 383
5997 383
5997 383
5997 383
5997 383
5997 383
5997 383
5997 383
5997 383
5997 383
5997 384
5997 384
6015 384
6015 384
6015 384
6015 384
6015 384
6015 384
6015 384
6015 384
6015 384
6015 385
6015 385
6015 385
6036 385
6036 386
6036 386
6036 386
6036 387
6036 387
6036 387
6036 387
6036 387
6036 387
6036 387
6036 387
6055 387
6055 388
6055 388
6055 388
6055 388
6055 388
6055 388
6055 389
6055 389
6055 389
6055 389
6055 389
6055 389
6076 389
6076 389
6076 389
6076 389
6076 389
6076 389
6076 389
6076 389
6076 389
6076 389
6091 390
6091 390
6091 390
6091 390
6091 390
6091 390
6091 390
6091 391
6091 391
6091 391
6091 391
6091 391
6111 392
6111 392
6111 392
6111 392
6111 392
6111 392
6111 392
6111 392
6111 392
6111 392
6111 392
6130 393
6130 393
6130 393
6130 393
6130 393
6130 393
6130 393
6130 393
6130 393
6130 393
6143 393
6143 393
6143 393
6143 393
6143 393
6143 393
6143 393
6143 393
6143 393
6143 393
6143 393
6159 393
6159 393
6159 393
6159 393
6159 393
6159 393
6159 393
6159 393
6159 393
6159 393
6165 393
6165 394
6165 395
6165 396
6165 397
6165 398
6165 399
6165 400
6175 401
6175 401
6175 401
6175 401
6175 401
6175 401
6175 401
6175 401
6175 402
6175 402
6175 402
6175 402
6191 402
6191 402
6191 402
6191 402
6191 402
6191 402
6191 402
6191 402
6191 402
6191 403
6191 403
6209 403
6210 403
6210 403
6210 403
6210 403
6210 403
6210 403
6210 403
6210 403
6210 403
6210 403
6210 403
6231 404
6231 404
6231 404
6231 404
6231 404
6231 404
6231 404
6231 404
6231 404
6231 404
6231 404
6231 404
6250 405
6250 405
6250 405
6250 405
6250 405
6250 405
6250 405
6250 405
6250 405
6250 405
6250 405
6266 405
6266 405
6266 405
6266 405
6266 405
6266 405
6266 406
6266 406
6266 406
6266 406
6284 406
6284 407
6284 407
6284 407
6284 407
6284 407
6284 407
6284 407
6284 407
6284 407
6284 407
6297 407
6297 407
6297 407
6297 407
6297 407
6297 407
6297 407
6297 407
6297 407
6297 407
6297 407
6307 407
6307 407
6307 407
6307 407
6307 407
6307 407
6307 407
6307 407
6307 407
6307 407
6307 407
6324 407
6324 408
6324 408
6324 408
6324 408
6324 408
6324 408
6324 409
6324 409
6324 409
6324 409
6324 409
6324 410
6324 411
6324 411
6348 411
6348 411
6348 411
6348 412
6348 412
6348 412
6348 412
6348 412
6348 412
6348 412
6348 412
6348 412
6365 412
6365 412
6365 412
6365 412
6365 412
6365 412
6365 412
6365 412
6365 412
6365 412
6365 412
6379 412
6379 412
6379 412
6379 412
6379 413
6379 413
6379 413
6379 413
6379 413
6379 413
6379 413
6379 413
6394 413
6394 413
6394 413
6394 413
6394 413
6394 413
6394 413
6394 413
6394 413
6394 413
6394 413
6406 413
6406 413
6406 413
6406 413
6406 413
6406 413
6406 413
6406 413
6406 413
6406 414
6406 414
6426 414
6426 414
6426 414
6426 414
6426 414
6426 414
6426 414
6426 414
6426 414
6426 414
6437 414
6437 414
6437 414
6437 414
6437 414
6437 414
6524 414
6524 414
6524 414
6644 415
6644 415
6644 415
6644 415
6644 415
6644 416
6644 417
6644 418
6644 419
6644 419
6783 420
6783 421
6783 421
6783 422
6783 423
6783 423
6783 424
6783 424
6783 424
6783 424
6783 424
6783 425
6783 425
6783 425
6783 425
6859 426
6859 427
6859 428
6859 429
6859 430
6859 431
6859 432
6859 433
6859 434
6859 435
6859 436
6859 437
6859 438
6868 439
6868 439
6868 440
6868 441
6868 442
6868 442
6868 443
6868 444
6868 445
6868 445
6868 446
6868 447
6868 447
6868 447
6868 448
6868 448
6868 448
6868 448
6868 448
6868 449
6868 450
6868 450
6907 450
6907 450
6907 450
6907 451
6907 451
6907 451
6907 451
6907 451
6907 451
6907 452
6907 452
6907 452
6922 452
6922 452
6922 452
6922 452
6922 452
6922 452
6922 453
6922 453
6922 453
6922 453
6922 453
6922 453
6939 453
6939 453
6939 454
6939 454
6939 454
6939 454
6939 454
6939 454
6939 454
6939 454
6939 454
6939 455
6939 455
6961 455
6961 455
6961 456
6961 456
6961 457
6961 457
6961 457
6961 457
6961 457
6961 457
6961 457
6961 457
6961 457
6980 457
6980 457
6980 457
6980 457
6980 457
6981 457
6981 457
6981 457
6981 457
6981 457
6981 457
6981 458
6981 458
7001 459
7001 459
7001 459
7001 459
7001 459
7001 459
7001 460
7001 460
7001 460
7001 460
7001 460
7018 460
7018 460
7018 460
7018 460
7018 460
7018 460
7018 460
7018 460
7018 460
7018 460
7018 460
7033 460
7033 460
7033 460
7033 460
7033 460
7033 460
7033 460
7033 460
7033 460
7033 460
7049 460
7049 460
7049 460
7049 460
7049 461
7049 461
7049 461
7049 461
7049 462
7049 462
7049 462
7049 462
7049 463
7049 463
7071 463
7071 463
7071 463
7071 463
7071 463
7071 463
7071 463
7071 463
7071 463
7071 463
7086 463
7086 463
7086 463
7086 463
7086 463
7086 463
7086 463
7086 463
7086 463
7086 463
7086 463
7100 463
7100 463
7100 463
7100 463
7100 463
7100 463
7100 463
7100 463
7100 463
7100 463
7100 463
7115 463
7115 463
7115 463
7115 463
7115 463
7115 463
7115 463
7115 463
7115 463
7115 463
7115 463
7130 463
7130 463
7130 463
7130 463
7130 463
7130 463
7130 463
7130 463
7130 463
7130 463
7130 463
7144 463
7144 463
7144 463
7144 463
7144 463
7144 463
7144 463
7144 463
7144 463
7144 463
7144 463
7144 463
7161 464
7161 464
7161 465
7161 465
7161 465
7161 465
7161 465
7161 465
7161 465
7161 465
7161 465
7179 465
7179 465
7179 465
7179 465
7179 465
7179 466
7179 466
7179 467
7179 467
7179 467
7179 467
7179 467
7179 467
7199 467
7199 467
7199 467
7199 467
7199 467
7199 467
7199 467
7199 467
7199 467
7199 467
7199 467
7215 467
7215 468
7215 468
7215 468
7215 468
7215 468
7215 468
7215 468
7215 468
7215 468
7215 468
7215 468
7231 468
7231 468
7231 468
7232 468
7232 468
7232 468
7232 468
7232 468
7232 468
7232 468
7232 468
7246 468
7246 468
7246 468
7246 468
7246 468
7246 468
7246 469
7246 469
7246 469
7246 469
7246 469
7246 469
7265 469
7265 469
7265 469
7265 469
7265 469
7265 469
7265 469
7265 469
7265 469
7265 469
7265 470
7265 471
7284 471
7284 471
7284 471
7284 471
7284 471
7284 471
7284 471
7284 471
7284 471
7284 471
7299 471
7299 471
7299 471
7299 471
7299 471
7299 471
7299 471
7299 471
7299 471
7299 471
7299 471
7299 472
7315 472
7315 473
7315 473
7315 474
7315 474
7315 474
7315 474
7315 475
7315 475
7315 475
7315 475
7315 475
7315 475
7315 475
7315 476
7315 477
7341 477
7341 477
7341 477
7341 478
7341 478
7341 479
7341 480
7341 480
7341 480
7341 480
7341 480
7341 480
7341 480
7341 480
7363 480
7363 480
7363 480
7363 481
7363 481
7363 481
7363 481
7363 481
7363 481
7363 481
7363 481
7375 481
7375 481
7375 481
7375 481
7375 481
7375 481
7375 481
7375 481
7375 481
7375 481
7375 481
7386 481
7386 481
7386 481
7386 481
7386 481
7386 481
7386 481
7386 481
7386 481
7386 481
7386 481
7404 481
7404 481
7404 482
7404 483
7404 483
7404 483
7404 483
7404 483
7404 483
7404 483
7404 483
7425 483
7425 483
7425 483
7425 484
7425 484
7425 484
7425 484
7425 484
7425 484
7425 484
7425 484
7425 484
7444 484
7444 484
7444 485
7444 485
7444 485
7444 485
7444 485
7444 485
7444 485
7444 486
7444 486
7444 486
7444 486
7444 486
7465 487
7465 487
7465 487
7465 487
7465 487
7465 487
7465 487
7465 487
7465 487
7465 487
7465 487
7465 488
7478 488
7478 489
7478 490
7478 491
7478 492
7478 493
7478 494
7478 495
7488 496
7488 496
7488 496
7488 496
7488 496
7488 496
7488 496
7488 496
7488 496
7488 496
7488 497
7488 497
7505 498
7505 498
7505 499
7505 499
7505 499
7505 499
7505 499
7505 499
7505 499
7505 499
7505 499
7505 499
7505 500
7523 500
7523 500
7523 500
7523 500
7523 500
7523 500
7524 500
7524 500
7524 500
7524 500
7538 500
7538 500
7538 500
7538 500
7538 500
7538 500
7538 500
7538 500
7538 500
7538 500
7538 500
7552 500
7552 500
7552 500
7552 500
7552 500
7552 500
7552 500
7552 500
7552 500
7552 500
7552 500
7572 500
7572 500
7572 500
7572 500
7572 500
7572 500
7572 500
7572 500
7572 500
7572 501
7572 501
7572 501
7590 501
7590 501
7590 501
7590 502
7590 502
7590 502
7590 502
7590 502
7590 502
7590 502
7590 502
7590 502
7609 502
7609 502
7609 502
7609 502
7609 502
7609 502
7609 502
7609 502
7609 502
7609 502
7609 502
7629 502
7629 502
7629 502
7629 502
7629 502
7629 502
7629 502
7629 502
7629 502
7630 502
7630 502
7649 502
7649 502
7649 502
7649 502
7649 502
7649 502
7649 502
7649 502
7649 502
7649 502
7667 502
7667 502
7667 502
7667 502
7667 502
7667 502
7667 502
7667 502
7668 502
7668 502
7668 502
7686 502
7686 502
7686 502
7686 502
7686 502
7686 502
7686 502
7686 502
7686 502
7686 502
7704 502
7704 502
7704 502
7704 502
7704 502
7704 502
7704 502
7704 502
7704 502
7704 502
7704 502
7721 502
7721 503
7721 503
7721 503
7721 503
7721 503
7721 504
7721 504
7721 504
7721 504
7721 504
7721 504
7721 504
7744 504
7744 504
7744 504
7744 504
7744 504
7744 504
7744 504
7744 504
7744 504
7744 504
7744 504
7744 505
7764 505
7764 505
7764 505
7764 505
7764 505
7764 505
7764 505
7764 505
7764 505
7764 505
7764 505
7779 505
7779 505
7779 505
7779 505
7779 505
7779 505
7779 505
7779 505
7779 505
7779 505
7779 506
7800 507
7801 507
7801 507
7801 507
7801 507
7801 507
7801 507
7801 507
7801 507
7801 507
7801 507
7801 507
7818 508
7818 508
7818 508
7818 508
7818 508
7818 508
7818 508
7818 508
7818 508
7818 508
7818 508
7833 508
7833 508
7833 508
7833 508
7833 508
7833 508
7833 508
7833 508
7833 508
7833 508
7833 508
7850 508
7850 508
7850 508
7850 508
7850 508
7850 508
7850 508
7850 508
7850 508
7850 508
7850 508
7867 508
7867 508
7867 508
7867 508
7867 508
7867 508
7867 508
7867 508
7867 508
7867 508
7867 508
7884 508
7884 508
7884 508
7884 508
7884 508
7884 508
7884 508
7884 508
7884 508
7884 508
7884 508
7896 508
7896 508
7896 508
7896 508
7896 508
7896 508
7896 508
7896 508
7896 508
7896 508
7906 508
7906 508
7906 508
7906 508
7906 508
7906 508
7906 508
7906 508
7906 508
7906 508
7906 508
7906 509
7924 509
7924 509
7924 509
7924 509
7924 509
7924 509
7924 509
7924 509
7924 509
7924 509
7924 509
7938 509
7938 509
7938 509
7938 509
7938 509
7938 509
7938 509
7938 509
7938 509
7938 509
7938 510
7956 510
7956 510
7956 510
7956 510
7956 510
7956 510
7956 510
7956 510
7956 510
7956 510
7956 510
7971 510
7971 510
7971 510
7971 510
7971 510
7971 510
7972 510
7972 510
7972 510
7972 510
7972 510
7986 510
7986 510
7986 510
7986 510
7986 510
7986 510
7986 510
7986 510
7986 510
7986 510
7999 510
7999 510
7999 510
7999 510
7999 510
7999 510
7999 510
7999 510
7999 510
7999 510
7999 510
8017 510
8017 510
8017 510
8017 510
8017 510
8017 510
8017 511
8017 512
8017 512
8017 512
8017 512
8017 512
8036 512
8036 512
8036 512
8036 512
8036 512
8036 512
8036 512
8036 512
8036 512
8036 512
8036 512
8052 512
8052 512
8052 512
8052 512
8052 512
8052 513
8052 513
8052 513
8052 513
8052 513
8052 513
8052 513
8072 513
8072 513
8072 513
8072 513
8072 513
8072 513
8072 513
8072 513
8072 513
8072 513
8072 513
8072 514
8088 514
8088 515
8088 516
8088 517
8093 518
8093 518
8093 518
8093 518
8093 518
8093 518
8093 518
8093 518
8093 518
8093 518
8093 518
8109 518
8109 518
8109 518
8109 518
8109 518
8109 518
8109 518
8109 518
8109 518
8109 518
8109 518
8126 518
8126 518
8126 518
8126 518
8126 519
8126 519
8126 519
8126 519
8126 519
8126 519
8126 519
8126 519
8144 519
8144 519
8144 519
8144 519
8144 519
8144 519
8144 519
8145 519
8145 519
8145 519
8160 519
8160 519
8160 519
8160 519
8160 519
8160 519
8160 519
8160 519
8160 519
8160 519
8160 519
8175 519
8175 519
8175 519
8175 519
8175 519
8175 519
8175 519
8175 519
8175 519
8175 520
8175 520
8175 520
8195 520
8195 520
8195 520
8195 520
8195 520
8195 520
8195 520
8195 520
8195 520
8195 520
8195 520
8213 520
8213 520
8213 520
8213 520
8213 520
8213 520
8213 521
8213 521
8213 521
8213 521
8213 521
8213 522
8213 522
8235 522
8235 522
8235 522
8235 522
8235 522
8235 522
8235 522
8235 522
8235 522
8235 522
8235 523
8235 523
8252 523
8252 523
8252 523
8252 523
8252 523
8252 523
8252 523
8252 523
8252 523
8252 523
8252 523
8271 523
8271 523
8271 523
8271 523
8271 523
8271 523
8271 523
8271 523
8271 524
8271 524
8271 524
8288 524
8288 524
8288 524
8288 524
8288 524
8288 524
8288 524
8288 524
8288 524
8288 524
8288 524
8304 524
8304 525
8304 525
8304 525
8304 525
8304 525
8304 525
8304 525
8304 525
8304 525
8304 525
8304 525
8325 525
8325 526
8325 526
8325 526
8325 526
8325 526
8325 526
8325 526
8325 526
8325 526
8325 526
8325 526
8343 526
8343 526
8343 526
8343 527
8343 527
8343 527
8343 528
8343 528
8343 529
8343 529
8343 529
8343 529
8343 529
8343 529
8365 529
8365 529
8365 529
8365 529
8365 529
8365 529
8365 529
8365 529
8365 529
8365 529
8365 529
8379 529
8379 529
8379 529
8379 529
8379 529
8379 529
8379 530
8379 530
8379 531
8379 532
8379 532
8379 532
8379 532
8379 532
8404 532
8404 532
8404 532
8404 532
8404 532
8404 532
8404 532
8404 532
8404 532
8404 532
8415 532
8415 532
8415 532
8415 532
8415 532
8415 533
8415 533
8415 533
8415 533
8415 533
8415 533
8415 533
8427 533
8427 533
8427 533
8427 533
8427 533
8427 533
8427 533
8427 533
8427 533
8427 533
8427 533
8439 533
8439 533
8439 533
8439 533
8439 534
8439 534
8439 534
8440 534
8440 534
8440 534
8440 534
8440 534
8457 534
8457 534
8457 534
8457 534
8457 534
8457 534
8457 534
8457 534
8457 534
8457 534
8458 534
8472 534
8472 534
8472 534
8472 534
8472 534
8472 534
8472 534
8472 534
8472 534
8472 534
8472 534
8472 535
8489 535
8489 535
8489 535
8489 535
8489 535
8489 536
8489 536
8489 536
8489 536
8489 536
8489 536
8507 536
8507 537
8507 537
8507 537
8507 537
8507 537
8507 537
8507 537
8507 537
8507 537
8507 537
8507 537
8507 537
8529 538
8529 538
8529 538
8529 538
8529 538
8529 538
8529 539
8529 539
8529 540
8529 540
8529 540
8529 540
8547 540
8547 540
8547 540
8547 540
8547 540
8547 540
8547 541
8547 541
8547 541
8547 541
8564 541
8564 541
8564 541
8564 542
8564 542
8564 542
8564 542
8564 542
8564 542
8564 542
8564 543
8564 543
8564 543
8584 543
8584 543
8584 543
8584 543
8584 543
8584 543
8584 543
8584 543
8584 543
8584 543
8584 543
8599 543
8599 543
8599 543
8599 543
8599 544
8599 544
8599 544
8599 544
8599 544
8599 544
8599 544
8599 544
8617 544
8617 544
8617 544
8617 544
8617 544
8617 544
8617 545
8617 545
8617 545
8617 545
8617 545
8617 545
8637 545
8637 545
8637 545
8637 546
8637 546
8637 546
8637 546
8637 546
8637 546
8637 546
8637 546
8654 546
8654 546
8654 546
8654 546
8654 547
8654 547
8654 547
8654 547
8654 547
8654 548
8654 548
8673 548
8673 548
8673 548
8673 549
8673 549
8673 549
8673 549
8673 549
8673 549
8673 550
8673 550
8673 550
8673 550
8692 550
8692 550
8692 550
8692 550
8692 550
8692 550
8692 550
8692 550
8692 550
8692 550
8692 550
8703 550
8703 551
8703 552
8703 553
8703 554
8703 555
8703 556
8703 557
8703 558
8703 559
8703 560
8703 561
8715 562
8715 562
8715 563
8715 563
8715 563
8715 563
8715 563
8715 563
8715 563
8715 564
8715 564
8715 564
8715 564
9381 564
9381 565
9381 566
9988 567
10598 568
10598 569
10598 570
13031 571
13639 572
22140 573
22748 574
22748 575
27601 576


==> fig/match-timeline/match-time.dat <==
0 48
1 57
2 49
3 39
4 45
5 39
6 36
7 26
8 59
9 521
10 214
11 428
12 35
13 22
14 39
15 29
16 70
17 650
18 953
19 855
20 494
21 180
22 64
23 43


==> fig/matches/bio-vs-nobio-female.dat <==
Type  "Without bio" "With bio"
male-stock-1 19 67
male-stock-2 15 69
male-stock-3 15 71


==> fig/matches/bio-vs-nobio-male.dat <==
Type  "Without bio" "With bio"
male-stock-1 290 467
male-stock-2 223 372
male-stock-3 323 478


==> fig/matches/bio-vs-nobio.dat <==
Type  "Without bio" "With bio"
male-stock-1 290 467
male-stock-2 223 372
male-stock-3 323 478
male-stock-1 19 67
male-stock-2 15 69
male-stock-3 15 71


==> fig/matches/matches.dat <==
Type  Male Female
male-stock-1 290 19
male-stock-2 223 15
male-stock-3 323 15
male-no-pic 66 13
male-account-disabled 0 109
male-real-1pic 186 48
male-real-3pic 1398 170
female-stock-1 663 19
female-stock-2 921 15
female-stock-3 559 18
female-no-pic 608 2
female-account-disabled 1109 0
female-real-1pic 1631 50
female-real-3pic 2252 67


==> fig/matches/matches_percentage.dat <==
#Type  Male Female
male-stock-1 290 19 3.31 0.22
male-stock-2 223 15 2.54 0.17
male-stock-3 323 15 3.68 0.17
male-no-pic 66 13 0.75 0.15
male-account-disabled 0 109 0.00 1.24
male-real-1pic 186 48 2.12 0.55
male-real-3pic 1398 170 15.94 1.94
female-stock-1 663 19 7.56 0.22
female-stock-2 921 15 10.50 0.17
female-stock-3 559 18 6.37 0.21
female-no-pic 608 2 6.93 0.02
female-account-disabled 1109 0 12.64 0.00
female-real-1pic 1631 50 18.59 0.57
female-real-3pic 2252 67 25.67 0.76


==> fig/matches/overlap.dat <==
"#profiles" "Male" "Female"
2           771       31
3           362       1
4           114       1
5           27        -
6           6         -
7           1         -




==> fig/messages/lengths.dat <==
#Type   Len  Min  Q1    Q2     Q3     Max      Average
Male    1    2.0  5.0   12.0   21.0   1118.0   19.3394406943
Female  2    2.0  100.0 120.5  159.0  212.0    115.183486239


==> fig/messages/lengths_females.dat <==
#Type  Len    Min  Q1    Q2     Q3     Max      Average
Female 1218   2.0  100.0 120.5  159.0  212.0    115.183486239


==> fig/messages/lengths_males.dat <==
#Type   Len   Min  Q1    Q2     Q3     Max      Average
Male    1037  2.0  5.0   12.0   21.0   1118.0   19.3394406943


==> fig/messages/messages_over_time_females.txt <==
# "#Messages" "k-th hour after match" "%of the total"
84 1 0.66
14 2 0.11
11 3 0.09
4 4 0.03
2 5 0.02
1 7 0.01
1 8 0.01
1 9 0.01
1 12 0.01
3 14 0.02
1 18 0.01
2 22 0.02
1 24 0.01
1 39 0.01


==> fig/messages/messages_over_time_males.txt <==
# "#Messages" "k-th hour after match" "%of the total"
518 1 0.77
34 2 0.05
27 3 0.04
13 4 0.02
11 5 0.02
9 6 0.01
12 7 0.02
9 8 0.01
2 9 0.00
4 10 0.01
4 11 0.01
3 12 0.00
3 13 0.00
4 15 0.01
4 16 0.01
2 18 0.00
4 19 0.01
1 20 0.00
2 22 0.00
1 23 0.00
1 24 0.00
2 25 0.00
1 26 0.00
1 27 0.00
1 31 0.00
1 45 0.00
1 48 0.00


==> fig/messages/messages_sent_by_gender.dat <==
#Nr  Female   Male   Female   Male
1     103     529     0.91    0.88 
2     8       64      0.07    0.10 
3     1       7       0.001   0.01
4     -       1         -     0.001
5     1       1       0.001   0.001


==> fig/messages/time-arrival.txt <==
-1 0
0 4
1 5
2 18
3 12
4 10
5 7
6 6
7 7
8 5
9 8
10 31
11 14
12 3
13 12
14 9
15 9
16 7
17 31
18 29
19 40
20 38
21 15
22 11
23 9
24 0


==> fig/photos/women-london.txt <==
6
6
4
3
4
6
5
6
6
6
6
5
6
6
4
5
5
4
6
4
5
6
6
3
6
3
4
6
4
4
5
3
5
6
5
4
4
4
3
3
6
6
5
6
4
3
4
6
6
6
6
6
6
3
4
6
6
2
5
3
5
6
6
4
5
4
4
5
6
6
4
6
6
1
3
5
1
4
5
6
4
6
5
3
6
6
5
6
3
5
4
6
4
6
4
6
5
6
6
4
5
3
6
6
6
1
6
6
6
2
2
6
5
5
6
5
3
6
3
5
6
5
3
6
6
1
5
6
6
4
6
6
5
4
6
2
6
6
6
6
4
6
6
5
6
6
5
4
6
6
6
6
4
4
6
4
6
6
5
4
6
4
3
4
4
6
4
6
4
6
6
6
4
6
3
6
6
6
3
4
6
4
4
6
6
6
6
6
4
4
1
5
6
3
4
6
2
4
6
6
5
6
6
4
6
4
5
5
5
3
6
6
6
6
5
5
6
4
7
5
6
6
6
1
5
6
4
6
4
3
6
3
4
6
5
6
5
5
4
6
4
6
6
3
5
5
6
6
6
6
6
4
3
3
5
3
4
5
6
6
3
6
6
1
5
4
4
6
4
4
6
6
4
5
5
6
3
6
5
3
5
4
4
4
5
4
6
6
3
6
4
4
3
4
6
5
6
4
6
4
1
3
6
4
6
4
6
5
6
6
3
6
5
5
4
6
7
5
6
2
6
5
6
6
4
6
6
6
4
6
5
4
6
6
6
6
2
5
4
6
2
4
6
4
6
6
5
6
6
4
6
6
4
4
4
5
5
7
4
2
6
4
5
6
4
5
6
5
6
6
6
8
6
4
4
6
5
6
4
5
6
4
1
6
6
3
4
6
4
6
2
3
1
4
5
6
5
5
5
3
3
5
6
6
6
6
6
5
5
4
5
6
4
6
5
5
1
6
6
6
4
1
6
5
6
6
5
5
6
5
6
3
6
6
5
4
5
5
4
5
6
6
6
2
5
6
6
5
5
5
5
2
5
2
5
5
2
5
5
6
4
4
4
3
6
5
6
6
4
4
4
5
5
4
6
1
6
1
6
6
5
5
6
6
3
4
6
3
5
4
7
3
4
6
8
5
8
4
6
5
5
6
6
6
4
4
6
6
5
5
6
4
4
6
6
2
6
4
4
3
6
4
6
6
4
6
6
4
4
8
2
4
4
4
3
6
3
1
4
6
7
6
6
6
6
2
6
3
4
6
4
4
6
6
3
1
5
4
6
6
6
8
6
6
2
6
6
6
5
4
3
6
3
6
6
4
5
4
3
6
6
4
3
6
6
6
6
4
5
4
4
4
6
6
6
6
4
5
4
6
6
6
5
4
3
6
6
3
5
7
4
4
4
5
6
6
4
5
6
4
5
6
6
6
3
6
5
6
4
6
4
3
5
5
4
4
6
4
4
1
3
6
6
6
6
6
1
3
2
6
6
6
4
6
4
5
6
5
6
4
3
3
5
5
4
6
3
6
2
6
4
5
6
5
6
5
5
6
6
6
5
4
6
5
3
4
1
3
6
6
6
6
4
5
5
6
6
6
8
6
6
5
6
4
6
4
5
6
6
6
6
6
5
6
4
6
3
7
4
4
5
5
2
6
6
6
6
4
2
7
5
6
4
6
6
4
1
4
4
6
5
6
6
4
6
5
4
4
4
6
2
3
6
6
5
6
1
4
7
6
4
6
6
5
5
3
6
6
5
4
6
6
6
6
4
6
2
6
6
5
4
3
5
4
5
4
4
2
6
6
4
6
4
4
3
6
6
1
5
3
5
7
6
6
4
4
2
10
5
6
6
4
5
3
5
6
5
4
6
6
6
6
6
4
6
5
6
5
2
5
39
6
6
6
6
4
4
3
1
5
3
5
5
6
4
6
6
3
5
6
6
6
6
5
4
6
6
6
2
5
4
6
4
6
2
6
5
4
5
6
6
4
2
6
6
5
6
3
4
2
6
6
4
6
4
5
6
6
5
6
6
6
4
6
6
1
6
4
4
1
6
6
6
6
5
6
2
4
5
3
6
5
5
5
4
4
7
6
6
3
2
6
4
5
4
5
6
5
6
6
6
6
3
6
6
6
6
6
5
6
5
6
4
5
4
3
5
4
6
6
3
6
3
6
5
3
6
5
5
5
6
6
6
6
6
6
6
5
6
3
4
6
5
3
5
3
5
5
4
6
4
4
5
6
3
6
6
1
5
6
4
4
6
4
1
6
4
3
6
4
4
6
6
4
5
6
5
5
6
6
4
3
4
5
5
6
5
7
4
5
6
4
4
6
6
6
5
6
6
6
6
6
6
5
6
6
6
6
4
6
6
6
5
5
2
6
6
6
5
6
3
4
6
1
6
6
6
3
6
5
5
6
1
4
6
6
5
6
4
2
6
1
5
4
5
2
4
6
5
6
6
6
5
6
6
6
4
6
4
4
6
6
6
3
6
1
3
5
4
6
5
5
6
6
6
6
5
6
5
4
6
3
6
6
2
3
4
6
6
6
6
6
4
6
4
4
6
6
6
5
6
6
6
5
3
6
6
6
6
5
3
3
3
4
6
3
6
5
6
6
6
8
4
6
4
3
6
6
6
5
3
6
2
6
5
5
6
4
4
6
6
4
6
4
4
6
5
4
6
6
4
4
6
5
5
5
6
6
4
6
4
6
3
6
5
6
6
4
6
7
6
6
5
6
4
5
6
4
4
6
5
6
6
6
6
4
5
9
6
6
5
6
8
3
5
4
1
5
3
6
6
4
6
4
6
5
5
2
6
4
5
5
4
4
5
2
5
6
6
6
6
6
4
5
6
5
6
6
5
5
4
6
5
4
5
4
6
6
6
6
6
5
8
3
6
6
4
5
5
6
5
6
4
6
6
6
5
6
6
6
4
6
6
7
6
6
6
6
6
5
5
6
6
6
6
6
6
3
6
1
6
6
6
5
6
5
6
6
4
6
6
4
6
4
4
3
6
5
5
2
6
6
4
4
6
6
6
3
4
6
4
2
6
4
2
5
4
5
7
4
4
6
6
6
5
4
3
5
2
4
6
3
6
6
6
4
6
5
6
5
3
5
6
6
4
4
6
6
6
6
5
6
3
2
4
6
6
6
6
3
5
4
4
2
6
7
4
6
6
5
6
5
6
5
6
6
4
6
6
4
4
5
6
6
3
3
6
6
3
6
6
7
6
6
6
4
5
4
4
4
4
6
6
4
6
4
5
6
6
5
5
4
6
6
6
5
3
6
5
3
6
6
6
4
6
4
6
6
6
3
6
6
1
6
2
6
3
6
6
6
6
1
6
5
4
6
4
6
4
6
6
4
6
4
6
6
3
6
5
6
6
4
6
6
6
6
5
6
5
6
8
6
4
6
8
6
6
5
6
6
4
4
3
6
6
5
6
5
6
6
6
6
6
5
4
4
6
6
4
6
4
3
6
6
3
6
3
4
6
6
4
5
8
3
6
4
6
3
8
6
3
5
6
6
5
6
6
6
6
2
5
5
5
6
2
6
4
4
6
6
6
4
6
6
4
6
6
6
4
9
6
5
6
6
6
4
4
6
6
4
4
12
6
4
6
6
4
6
5
4
6
3
7
5
3
3
4
4
4
6
6
6
2
6
6
5
3
6
6
4
6
6
6
5
6
5
6
3
6
6
5
6
6
5
4
5
5
6
5
6
5
6
5
6
4
6
3
4
6
4
4
12
6
4
6
3
3
6
6
3
6
6
4
6
5
6
6
4
6
5
4
4
8
5
6
6
6
6
6
6
6
6
6
6
4
5
2
6
3
7
6
5
6
4
6
5
5
6
3
6
5
5
5
1
2
6
6
5
6
6
6
4
4
5
3
7
6
5
7
4
4
4
5
6
4
3
4
6
6
4
5
6
6
5
6
6
6
4
4
6
4
6
3
6
1
6
4
6
6
6
5
5
6
5
6
6
3
3
5
6
6
5
6
9
6
5
6
6
5
4
5
5
6
4
3
5
6
6
6
4
4
6
6
5
6
6
7
2
6
6
6
5
6
4
6
4
6
4
5
6
3
5
6
3
5
4
4
6
6
6
5
4
6
4
6
6
6
6
4
6
5
4
6
5
6
4
6
5
6
6
4
5
6
6
4
2
6
1
4
6
4
6
4
6
4
4
3
6
5
6
6
6
6
6
6
5
4
3
5
3
3
6
6
5
5
4
5
6
12
6
6
6
5
6
6
6
6
6
4
2
3
5
5
6
6
6
5
6
6
3
6
5
4
5
5
5
6
6
4
6
5
5
6
5
6
5
5
5
5
5
6
6
5
6
6
4
6
4
4
3
5
6
6
6
6
5
5
5
4
5
6
5
6
4
5
4
6
6
3
4
6
6
1
6
5
5
5
4
4
4
5
6
4
5
6
3
3
6
5
5
6
8
6
6
4
4
6
3
6
3
4
4
6
4
6
4
4
6
6
4
1
4
6
5
6
3
4
6
4
5
4
4
6
6
8
6
5
4
1
4
4
7
4
4
4
6
2
6
4
6
6
6
5
6
6
4
6
5
4
6
6
6
4
4
4
5
6
2
3
6
6
6
6
6
6
5
3
5
6
4
4
6
6
4
5
6
6
2
6
5
5
4
3
5
6
6
4
4
6
11
4
6
6
2
5
1
6
5
6
6
9
4
7
4
2
3
6
5
6
6
5
4
6
3
3
6
2
6
5
3
9
6
6
2
6
6
6
2
5
5
4
6
6
6
4
3
6
3
4
6
4
5
5
6
5
4
4
6
5
6
3
6
2
2
6
6
8
6
5
6
7
6
20
6
6
6
6
6
9
3
4
5
6
4
6
5
6
5
4
5
6
3
4
6
6
4
6
4
5
4
5
6
6
6
5
5
6
4
6
6
3
6
6
2
6
4
4
6
4
6
3
6
4
6
5
5
6
4
6
4
8
4
6
6
4
6
4
6
5
4
4
4
6
6
6
6
6
6
4
5
6
6
6
5
6
3
6
6
4
6
6
5
5
6
6
6
6
6
6
5
3
5
6
6
6
4
4
6
6
2
7
5
6
4
5
6
4
5
5
4
6
5
5
6
6
4
6
6
1
4
6
6
6
5
4
3
6
6
6
5
6
5
6
3
4
4
6
3
4
6
6
6
6
4
6
6
4
5
5
6
4
4
4
5
3
15
2
4
6
5
5
6
6
3
3
5
2
1
3
6
4
4
4
6
6
6
5
6
4
5
6
4
4
6
6
5
4
6
5
8
5
6
5
4
6
6
3
4
4
6
4
4
5
5
6
1
5
6
5
4
6
6
4
4
5
4
4
5
2
6
6
6
5
5
6
6
6
6
5
5
6
4
6
6
6
6
4
8
6
4
7
4
3
3
5
6
6
6
6
6
3
6
2
6
6
6
5
4
3
5
5
2
5
6
4
5
4
6
5
6
6
5
6
6
6
6
6
4
6
4
3
5
6
6
6
6
6
4
6
4
5
2
6
3
5
4
6
6
3
6
4
6
6
3
3
6
1
6
6
4
5
4
4
5
6
4
6
6
4
6
4
6
5
6
4
2
6
6
4
4
3
5
5
5
2
6
6
5
6
4
4
5
6
6
4
6
6
4
6
5
2
6
4
5
4
6
5
6
4
4
1
6
3
6
6
3
6
6
5
5
5
6
4
6
4
4
6
4
6
4
6
5
4
5
5
7
5
6
4
6
6
6
6
5
5
6
2
6
6
6
5
5
5
4
6
6
4
6
4
6
4
1
6
6
5
6
4
4
3
6
6
6
6
3
5
6
6
5
5
6
4
5
6
6
4
6
5
3
6
6
4
5
12
6
3
10
6
6
6
4
4
5
2
4
5
5
6
3
4
5
6
6
4
6
4
6
2
4
4
4
5
2
5
6
6
4
5
4
3
6
5
4
5
6
6
1
6
4
6
5
6
3
4
5
6
6
6
2
6
5
4
5
4
3
3
3
6
1
5
6
6
6
6
5
6
6
6
6
6
6
6
5
6
4
4
5
10
6
3
4
4
6
6
3
3
6
5
6
3
6
6
6
5
4
5
6
6
5
5
5
7
7
6
4
5
3
4
4
11
6
6
1
1
4
5
3
3
4
3
2
4
6
7
4
5
5
4
5
5
3
6
5
6
4
4
6
4
4
5
4
5
4
6
9
6
6
6
5
6
6
6
4
3
5
6
4
3
6
6
6
6
6
6
5
5
5
1
6
5
8
4
6
6
5
1
5
8
6
4
6
5
6
6
7
5
6
4
6
4
4
6
3
4
6
4
6
6
5
6
6
6
4
5
4
5
4
6
6
6
6
4
3
3
4
6
6
3
5
4
5
6
9
6
4
6
4
6
4
4
4
6
6
4
4
4
6
4
4
6
6
2
6
5
6
6
4
1
5
5
6
1
3
5
5
6
4
5
6
6
5
3
5
6
6
6
6
6
5
4
6
4
6
1
6
3
6
3
6
6
5
4
6
6
3
6
6
5
5
7
5
4
1
5
4
6
6
5
4
6
4
6
4
6
6
5
6
4
3
6
4
6
6
4
4
5
5
5
6
6
6
4
2
6
6
5
5
6
6
6
6
6
6
6
4
6
6
6
5
6
6
2
5
6
6
6
5
6
5
4
6
6
6
4
6
4
4
6
6
6
2
6
6
5
4
4
6
6
5
5
5
5
6
6
6
6
6
4
4
6
6
6
4
6
4
5
2
4
4
3
4
5
3
6
6
3
6
6
5
3
6
3
5
4
3
6
4
2
4
6
3
4
3
2
5
5
6
6
5
6
6
6
6
4
7
3
5
5
6
6
3
5
6
6
4
4
5
5
2
6
6
6
6
6
5
6
6
6
6
6
5
3
6
6
5
5
6
6
6
6
6
3
5
4
5
7
4
6
5
4
3
5
1
5
4
6
5
6
6
6
3
4
5
4
6
5
4
4
5
1
5
6
4
6
4
7
5
6
2
5
6
5
4
4
6
4
6
6
6
5
4
6
5
6
5
6
2
5
1
6
5
2
6
5
5
6
6
5
6
6
5
1
6
5
6
6
4
6
6
5
4
4
5
6
5
4
4
6
3
6
3
6
4
5
4
6
5
5
8
6
5
4
5
6
3
5
6
3
5
3
6
3
6
2
6
3
6
5
5
3
5
4
1
3
6
4
5
6
6
6
4
6
6
3
6
5
4
6
6
4
4
3
3
1
4
5
4
6
4
6
6
3
5
4
4
3
5
6
5
6
4
4
5
4
3
4
5
3
5
6
4
6
6
6
6
6
6
5
6
4
5
4
2
5
6
6
6
4
6
2
3
6
6
5
3
6
2
4
6
3
5
4
6
3
6
3
5
5
4
2
5
4
6
6
6
3
6
6
4
11
4
6
4
6
4
6
2
4
4
5
6
6
6
4
3
5
1
6
5
6
6
6
6
6
1
6
7
4
6
6
1
9
6
6
6
5
5
4
3
4
6
5
6
5
5
4
6
4
4
6
4
4
6
6
6
6
5
6
6
6
6
5
4
5
6
3
6
7
6
4
5
4
4
4
6
3
5
6
6
5
5
6
6
6
5
6
4
6
6
5
5
5
2
6
5
6
6
6
6
3
5
6
4
6
4
3
6
4
4
4
4
6
4
2
4
6
5
4
5
3
4
6
5
6
4
6
4
3
6
6
6
4
4
6
5
6
6
6
4
4
6
5
5
5
4
6
4
3
7
6
6
5
5
6
6
6
6
6
3
5
6
6
5
4
6
5
3
6
2
6
6
6
4
5
6
6
6
4
6
5
4
4
13
4
6
6
6
1
3
5
4
5
6
6
4
5
6
6
5
4
6
6
5
8
6
4
6
6
3
6
4
5
5
3
6
2
6
5
5
6
6
5
6
5
6
3
5
6
6
5
6
6
5
5
6
6
6
5
3
6
6
6
2
3
6
6
5
6
6
6
5
6
4
6
6
6
3
6
4
5
5
6
5
6
4
1
6
3
6
5
3
5
5
2
1
6
6
6
4
4
4
6
6
2
5
5
6
6
3
6
5
6
5
6
6
4
6
6
6
3
3
6
6
6
4
6
4
4
5
4
6
4
6
5
4
6
6
3
3
6
5
4
6
5
5
3
5
6
5
5
6
4
6
6
5
6
6
5
5
4
5
3
6
6
7
3
2
4
6
4
6
5
4
3
4
5
6
4
6
5
5
3
6
3
6
6
5
10
5
5
4
6
9
6
6
5
6
3
5
5
4
3
6
5
4
6
6
6
6
6
6
5
6
6
5
5
5
6
6
6
5
1
4
6
5
6
2
6
5
5
5
3
6
6
6
6
6
7
5
4
4
6
6
5
5
6
5
6
6
3
3
5
4
4
4
3
6
6
4
4
4
4
6
4
1
5
6
5
5
5
4
4
5
6
6
4
3
5
5
6
2
3
5
6
5
6
6
5
4
4
5
5
6
4
5
6
3
6
5
6
6
4
6
6
4
6
5
4
6
4
4
4
4
6
4
6
6
6
6
4
1
5
6
5
4
6
5
6
5
3
5
4
5
6
5
3
1
4
5
6
5
6
5
4
6
6
6
6
6
4
5
6
6
6
6
6
5
3
6
6
6
3
5
6
4
4
5
4
6
7
6
6
4
5
5
5
6
4
5
6
3
6
4
6
5
5
6
4
6
6
5
5
6
4
4
1
1
3
6
4
6
8
3
4
4
6
1
6
6
2
6
6
6
4
6
4
3
6
5
6
5
6
9
5
5
6
6
5
4
4
5
4
3
3
6
4
3
5
6
4
6
6
5
6
6
6
6
5
6
4
6
4
4
3
6
6
6
3
5
4
3
4
6
6
6
4
2
5
5
5
4
6
3
3
1
6
4
4
6
4
6
4
3
6
6
3
4
6
6
6
4
6
5
4
6
6
2
1
3
5
5
6
6
5
4
4
6
7
2
5
6
6
6
2
6
6
5
4
7
6
2
3
6
4
8
6
6
5
6
3
6
6
4
1
6
6
6
5
5
3
6
5
6
6
4
6
4
6
6
14
4
6
6
2
5
6
6
6
3
4
5
3
6
4
3
6
5
6
6
6
6
6
4
5
3
6
4
5
6
6
6
6
5
2
6
6
5
4
6
4
6
4
6
1
2
6
6
5
4
3
6
4
5
3
6
5
6
5
6
6
6
3
6
6
5
6
6
5
6
6
4
6
6
4
6
5
5
5
4
6
3
3
5
5
6
6
5
4
6
3
4
5
5
4
4
5
3
4
6
5
5
6
4
5
7
6
6
5
5
5
6
6
1
6
3
3
4
2
5
4
6
4
5
6
3
4
4
3
4
6
5
4
6
4
5
3
2
5
4
5
6
6
6
5
6
1
4
6
4
4
6
1
4
6
4
5
6
6
5
5
6
6
4
5
6
6
6
4
4
6
3
2
6
4
6
4
4
4
5
5
4
4
6
5
6
5
6
6
6
4
6
5
5
6
6
4
5
4
4
6
6
5
5
5
6
4
6
4
6
4
4
6
4
6
6
6
1
6
3
4
5
5
6
5
3
6
6
6
5
4
4
4
6
5
5
6
6
5
5
5
3
4
6
6
3
6
3
6
4
6
4
3
5
4
5
4
4
6
6
5
1
5
6
2
3
6
5
6
2
4
2
6
3
4
6
6
4
6
5
4
6
6
6
6
4
4
6
6
2
5
6
7
5
6
6
4
5
5
5
4
6
6
6
4
6
6
4
6
5
4
5
1
5
6
4
4
5
6
3
6
5
6
2
5
4
6
4
6
6
6
4
6
5
6
5
6
6
6
5
1
4
5
6
6
6
5
6
6
6
5
6
6
6
5
1
6
6
6
6
6
6
5
6
6
6
5
4
5
5
2
3
5
6
6
5
4
4
6
4
6
6
3
4
6
3
6
5
6
6
5
5
6
8
2
5
4
3
4
6
4
6
4
6
6
6
6
6
6
5
6
6
4
4
6
6
4
4
6
6
3
4
3
6
6
5
5
6
5
3
5
2
4
6
3
6
4
6
10
6
6
2
6
6
6
6
6
5
4
4
4
5
6
5
1
6
5
6
4
5
5
3
5
3
5
6
5
6
3
6
4
1
5
6
6
6
4
4
3
5
5
6
6
5
5
6
6
5
6
8
6
5
4
6
6
5
4
5
3
6
4
4
4
6
4
6
6
5
6
3
4
4
5
6
6
6
3
6
4
6
4
6
6
6
4
5
6
4
6
3
2
5
4
5
5
6
6
1
6
5
4
5
4
6
6
5
6
6
6
6
5
5
2
4
1
6
5
3
4
4
5
3
4
4
5
6
6
6
5
6
3
6
6
5
6
6
5
1
4
5
4
5
6
4
6
5
5
4
3
4
6
4
5
6
6
6
6
6
6
4
5
6
4
1
6
6
4
6
4
5
6
2
4
6
6
6
5
6
6
6
6
3
4
5
4
1
5
6
6
6
6
3
5
4
6
4
6
6
6
6
5
6
2
6
6
5
4
6
4
6
6
5
6
6
6
4
5
5
5
6
6
6
6
6
5
4
6
4
6
5
6
6
4
5
6
6
5
3
1
6
6
4
6
4
5
6
6
3
4
4
6
5
5
6
5
6
4
6
1
9
5
6
6
6
6
6
6
6
4
6
4
4
5
5
5
5
5
6
6
6
6
1
6
6
6
6
6
7
5
6
3
6
3
6
4
2
6
4
3
2
6
5
3
5
6
4
5
4
6
6
6
4
6
6
4
5
6
3
4
6
5
4
6
6
7
5
5
6
6
5
6
6
4
6
6
4
4
6
6
6
6
5
5
6
6
6
4
6
4
5
6
5
6
6
4
3
5
6
6
2
2
5
4
4
6
4
6
6
3
4
6
3
5
5
4
6
3
6
7
6
5
3
4
6
6
6
6
6
4
4
7
5
5
6
5
6
6
4
4
1
6
5
8
6
4
4
6
4
3
3
5
3
5
4
4
4
1
4
3
5
4
6
4
4
6
5
6
5
4
6
5
4
6
6
6
6
5
6
3
5
4
6
6
5
6
6
3
6
2
4
2
4
5
6
2
5
4
4
4
4
4
4
5
2
6
5
3
5
4
5
6
6
3
6
6
5
5
5
4
6
4
6
6
6
6
4
5
6
6
2
2
3
4
3
6
6
5
1
5
6
6
6
6
1
6
6
6
6
6
6
4
5
6
6
1
5
6
5
6
6
6
2
3
5
4
5
6
4
5
4
6
6
4
6
6
6
1
5
5
4
4
6
5
4
6
6
6
5
6
6
2
4
2
3
6
6
7
4
4
5
6
5
6
4
3
5
6
5
5
5
5
20
3
5
6
4
6
4
4
5
4
6
3
4
5
6
6
4
5
6
4
4
6
6
7
6
6
6
2
6
6
6
6
5
4
6
5
6
6
4
9
4
6
6
6
3
6
6
1
6
5
1
4
6
5
5
6
3
6
6
6
4
6
1
5
6
4
3
6
6
6
4
4
5
6
2
6
6
4
6
5
5
4
6
6
5
6
6
6
6
4
5
4
4
19
5
6
4
11
5
5
6
4
6
6
6
5
4
2
6
6
5
4
6
5
5
6
4
6
6
9
6
6
5
6
6
6
6
5
6
4
3
4
6
6
5
6
5
6
5
6
6
5
5
6
4
6
4
5
2
7
6
5
6
5
2
5
6
11
6
5
6
6
6
3
6
5
3
4
8
1
5
6
5
5
3
6
5
6
6
6
4
6
6
10
4
6
2
4
6
6
4
6
5
3
2
6
4
1
6
6
5
2
6
2
3
2
3
6
2
3
4
6
4
6
2
4
3
3
5
5
4
5
6
4
4
6
5
5
4
6
6
8
2
1
6
6
6
6
5
6
6
6
6
6
6
6
4
6
5
5
6
4
6
6
5
2
4
6
6
4
6
5
6
5
5
4
6
6
6
5
6
6
6
4
6
6
3
4
3
4
4
5
6
6
4
4
1
4
5
4
4
6
6
4
6
4
3
5
4
5
11
4
6
4
5
5
4
7
4
6
6
3
4
6
6
6
6
6
4
2
5
4
5
6
4
6
4
5
4
3
6
4
6
6
4
6
5
5
4
4
6
5
1
4
6
5
6
6
6
6
4
6
3
5
4
4
3
2
6
4
5
6
6
6
2
6
6
6
6
4
6
6
5
6
6
8
4
3
6
4
8
6
4
6
4
5
3
6
4
3
5
6
6
6
5
6
6
5
4
5
6
5
5
5
4
2
6
6
5
4
4
6
4
3
5
6
6
6
3
6
5
6
5
5
6
6
6
6
5
1
3
4
6
1
6
4
6
6
3
4
1
6
6
6
6
6
6
6
6
1
3
6
4
6
6
6
6
6
6
6
6
6
5
6
1
6
5
6
6
1
6
6
3
3
6
6
4
6
5
5
6
3
5
6
5
4
6
6
6
6
5
6
6
6
5
4
5
4
6
3
3
4
5
4
6
4
6
5
6
6
1
4
5
5
3
6
4
5
4
5
4
8
4
4
6
6
6
4
4
6
6
6
6
5
6
1
3
4
3
6
5
3
4
6
4
3
4
3
6
5
6
6
6
6
6
3
4
6
6
6
6
3
4
6
6
6
4
6
6
4
3
6
6
6
5
4
4
6
4
5
7
4
6
4
3
6
4
4
5
4
4
6
4
2
5
5
4
4
6
4
5
6
6
6
6
4
4
4
3
6
5
4
2
6
3
4
5
4
4
5
6
6
4
6
4
5
3
6
4
5
4
4
3
4
5
2
5
5
4
1
4
4
4
6
6
5
6
6
4
5
7
6
6
3
4
4
4
6
4
4
2
6
5
7
6
6
4
5
4
5
6
3
6
4
6
6
6
6
6
6
6
5
4
5
3
5
6
5
6
6
5
5
5
5
5
3
5
4
4
5
6
6
6
5
4
3
6
6
3
3
3
6
6
6
4
4
6
5
6
6
6
1
1
5
6
6
1
6
5
6
6
4
3
5
3
5
5
5
5
6
4
6
4
6
5
4
6
5
6
3
6
6
5
6
6
4
4
6
4
6
5
5
4
4
3
5
3
4
5
4
6
6
3
5
6
6
6
4
2
5
4
4
3
6
4
6
6
7
5
8
6
4
6
6
6
6
2
2
4
6
6
6
3
6
6
6
4
6
6
6
4
4
4
4
4
4
4
4
6
4
5
5
6
6
6
4
3
4
5
4
5
6
6
4
4
6
6
4
3
6
6
5
5
5
6
6
6
4
6
3
2
6
4
6
4
6
4
5
6
6
4
5
8
6
6
6
6
4
6
4
4
6
5
6
6
6
6
6
4
6
5
4
6
4
5
6
2
4
6
6
6
3
3
4
4
4
5
6
4
4
4
6
6
6
6
4
4
6
6
6
4
6
6
6
5
4
6
5
5
5
4
4
4
6
4
6
5
4
2
6
5
5
6
5
5
6
27
6
2
6
6
7
6
5
6
4
7
4
1
5
5
6
5
5
4
6
4
5
20
5
3
3
4
5
3
4
4
4
5
4
6
4
4
6
6
6
5
3
6
3
5
6
4
6
6
4
6
6
5
6
3
5
6
3
6
3
6
6
5
12
5
7
4
6
6
5
4
6
6
2
6
6
4
3
6
4
6
4
7
5
4
6
3
4
5
5
5
6
6
2
6
6
5
6
2
3
1
3
6
4
4
3
6
1
6
3
4
5
3
6
4
6
6
6
6
5
4
6
4
5
3
6
4
3
6
5
4
1
4
6
2
6
4
5
6
4
6
6
3
6
6
4
5
4
6
1
5
6
6
5
6
6
4
4
4
4
6
6
1
4
3
6
5
4
6
2
6
6
4
5
5
6
5
6
6
6
6
5
3
6
6
6
6
4
6
1
5
5
5
6
5
5
5
4
6
6
5
6
6
5
6
4
5
5
5
5
6
3
5
6
6
5
6
5
3
6
5
6
2
6
6
6
5
4
6
5
6
6
5
5
5
2
16
4
3
6
6
2
2
6
6
4
2
4
5
6
5
4
6
2
5
3
4
3
11
5
5
4
6
6
4
4
9
6
8
4
4
6
4
7
6
3
6
3
6
4
6
3
4
4
6
6
6
2
3
4
4
6
4
6
6
1
6
6
6
5
6
5
4
5
4
5
6
4
5
6
5
5
4
3
4
4
4
6
5
5
4
6
8
6
5
5
6
5
1
6
4
5
4
5
6
5
6
6
5
5
4
5
6
5
4
4
4
6
6
6
5
6
6
3
6
3
4
6
4
6
6
5
5
6
3
5
6
4
6
6
2
6
3
3
4
3
3
3
3
6
6
6
4
6
5
4
6
6
3
4
5
9
6
7
4
4
6
4
6
6
6
4
6
2
5
5
5
2
6
4
4
1
6
6
4
3
6
6
4
6
4
4
3
6
5
1
5
5
6
4
6
5
4
6
5
1
6
4
2
5
6
6
5
3
5
4
5
5
5
6
3
5
4
5
6
6
6
5
3
6
6
1
6
4
6
6
6
9
6
3
5
6
6
5
5
6
3
4
6
1
4
6
6
6
6
6
4
2
6
6
4
5
5
3
3
5
6
3
6
2
3
2
6
7
5
5
6
5
4
4
3
5
3
5
6
3
4
5
6
2
6
6
7
6
4
4
6
6
6
6
6
6
5
4
6
3
4
6
6
4
6
6
3
3
3
3
6
6
6
6
5
6
4
6
5
6
4
4
6
6
6
5
4
1
6
4
4
6
5
6
4
6
6
6
6
6
2
4
6
4
6
6
4
5
4
6
6
3
3
6
4
6
2
6
6
6
5
5
3
4
6
6
4
3
4
2
5
3
4
6
4
1
5
6
6
6
6
6
6
4
6
6
6
6
6
5
7
6
2
6
6
5
4
5
4
3
6
6
6
6
5
5
5
5
4
5
2
4
4
2
6
4
4
6
6
3
6
1
6
6
6
4
6
5
6
6
4
4
4
6
5
4
3
10
4
3
6
6
4
6
6
6
6
6
4
6
4
6
3
6
5
3
4
6
5
6
5
5
3
6
5
6
4
5
6
6
3
7
4
3
6
4
6
4
6
5
5
6
6
6
6
3
5
5
6
5
2
6
5
5
5
3
6
4
3
4
6
6
5
6
6
2
4
3
4
4
4
6
5
6
4
6
3
5
4
4
6
6
4
6
3
4
4
4
1
6
6
2
6
6
5
5
6
4
5
6
6
4
5
5
2
6
4
6
5
4
4
5
6
5
4
5
4
5
6
6
5
5
6
4
3
4
7
4
6
5
3
3
4
6
3
6
6
6
3
4
4
5
5
3
6
6
5
5
6
6
5
6
3
5
4
6
7
6
3
6
4
4
6
4
6
4
4
5
6
6
6
4
5
4
6
6
1
3
3
6
6
5
6
11
2
6
4
4
6
1
4
6
4
5
6
5
4
4
3
6
6
6
5
6
6
6
6
4
6
3
6
6
5
7
4
5
5
7
6
3
4
6
6
5
6
2
5
5
6
5
6
6
5
5
4
6
5
6
6
9
4
6
6
5
6
4
6
4
1
12
6
4
5
4
6
6
1
4
4
6
5
4
6
4
6
1
6
2
10
3
4
6
6
3
5
6
4
4
6
6
5
3
4
5
5
5
3
6
6
3
6
6
6
5
6
6
4
12
5
5
6
6
6
6
4
6
6
3
5
6
2
5
6
6
5
4
5
4
7
6
5
6
2
6
6
4
6
6
6
5
6
6
5
6
4
3
6
2
3
6
5
1
4
4
6
6
3
6
7
5
10
6
6
4
5
4
6
6
3
6
6
6
6
5
5
4
5
2
4
6
6
3
4
5
1
6
4
6
3
6
2
5
4
5
4
4
6
5
5
5
5
4
6
6
6
6
5
6
6
6
3
4
5
5
5
6
6
4
3
4
6
6
6
5
4
6
5
4
4
5
6
1
1
6
4
4
6
4
4
4
7
4
5
4
6
3
4
6
5
3
4
8
1
5
6
6
6
5
6
4
5
4
5
4
5
6
5
4
6
6
5
3
5
3
6
6
4
4
6
1
6
6
6
4
4
6
5
6
4
13
6
6
6
4
6
6
26
5
5
4
6
5
5
4
4
4
6
6
6
5
6
6
6
6
5
6
6
1
4
5
6
3
6
5
7
4
5
3
6
6
6
6
4
6
5
5
5
6
3
4
4
5
5
6
1
6
6
3
5
4
6
3
3
5
4
4
3
6
4
6
1
5
6
4
5
4
4
6
5
6
6
6
6
5
6
3
4
4
4
5
6
4
6
5
3
3
5
3
2
6
4
6
5
6
6
6
6
10
6
3
6
5
6
5
6
4
4
6
4
4
6
5
6
5
6
5
6
4
4
5
4
6
6
5
5
5
6
6
3
6
6
2
6
4
5
3
6
4
5
4
2
6
5
4
5
5
4
6
5
3
3
6
5
5
5
6
6
6
6
6
5
6
5
4
6
5
6
6
4
5
5
6
6
5
6
4
5
5
6
3
6
6
3
4
4
6
6
5
6
5
4
5
6
5
6
6
5
5
4
6
6
4
6
5
5
5
6
6
6
2
6
6
6
3
10
4
6
2
6
6
5
6
3
4
5
6
6
4
5
6
4
4
5
5
6
4
6
5
4
4
4
5
5
5
5
4
6
6
6
3
6
6
5
6
6
5
6
6
6
6
3
6
6
5
6
6
6
6
6
7
5
2
6
6
6
6
6
6
6
4
6
5
4
3
5
4
6
6
5
6
6
4
4
6
6
3
6
6
4
4
1
6
4
3
6
4
5
6
1
6
6
6
4
6
4
6
4
2
5
2
6
8
6
3
6
6
6
5
4
6
4
5
4
5
7
5
5
5
4
6
6
3
5
5
6
2
6
5
5
3
6
3
6
4
4
5
6
5
6
5
5
4
2
6
3
5
4
6
6
6
4
4
5
2
5
5
5
6
6
4
4
3
3
5
6
5
5
6
4
5
6
6
6
6
4
6
3
5
5
4
6
6
3
4
6
4
6
4
6
4
3
5
6
5
6
6
5
6
6
6
5
3
5
6
4
4
4
6
5
1
4
5
6
6
3
4
5
5
6
6
4
6
6
6
6
5
5
4
5
4
3
4
6
5
6
4
6
1
6
4
6
4
6
5
5
6
6
5
6
6
4
5
6
6
5
4
4
4
6
6
6
6
5
6
6
6
6
3
6
4
2
6
6
4
6
4
5
4
6
7
6
6
3
5
6
6
4
5
5
6
4
5
5
6
4
5
6
5
6
6
3
3
6
4
4
6
6
6
3
6
5
6
4
6
6
6
5
4
6
6
4
5
6
3
5
6
3
6
6
6
6
3
6
4
4
6
5
6
6
6
1
5
6
5
5
6
3
6
6
4
6
6
5
3
3
5
6
5
4
6
4
3
5
5
6
4
6
2
4
5
4
6
2
5
5
5
6
4
6
6
5
4
6
6
6
5
6
9
1
5
6
5
1
6
6
5
6
6
4
7
1
6
6
4
6
6
4
4
2
5
6
2
4
3
4
4
6
4
5
6
6
6
6
5
3
3
7
4
4
4
6
4
6
4
12
6
3
6
6
3
5
4
6
6
5
6
4
5
3
4
5
5
4
6
3
4
5
6
3
6
6
4
5
4
6
9
6
6
1
6
6
6
5
6
6
3
3
4
6
3
5
3
6
4
6
6
6
6
6
6
4
6
6
3
6
6
4
6
6
6
4
5
3
2
6
6
5
6
4
6
4
5
2
5
6
6
1
6
2
4
4
4
3
4
6
3
4
4
6
6
4
4
5
4
6
7
4
6
6
5
4
4
6
6
6
6
5
5
4
6
6
2
4
6
1
2
4
3
3
6
5
5
6
5
6
6
10
6
6
3
6
6
6
4
6
6
5
6
4
6
6
5
6
5
9
4
5
4
4
4
5
5
6
6
5
4
3
6
6
3
6
2
6
6
5
6
4
4
4
6
5
5
6
6
6
4
4
2
3
6
5
1
4
5
5
6
6
5
6
5
6
6
6
5
6
6
5
6
4
5
4
5
6
5
6
4
6
5
5
6
6
5
6
6
5
3
4
4
5
5
4
5
6
5
5
5
5
6
6
6
4
4
6
6
4
5
6
4
5
6
6
4
6
4
4
4
2
6
4
6
4
6
6
3
5
5
6
4
6
6
5
4
5
4
4
6
6
4
3
4
5
4
4
5
2
6
5
5
6
4
6
4
2
6
6
4
5
6
6
6
6
6
6
4
2
6
5
6
4
6
4
6
6
4
5
5
6
6
6
11
6
6
6
4
5
4
6
6
6
6
6
6
6
4
5
6
4
3
6
5
6
5
6
5
5
6
4
5
6
6
1
5
4
2
4
7
3
2
4
3
5
3
4
6
5
6
5
4
5
3
6
6
5
5
6
4
5
5
4
6
2
2
5
6
6
5
5
5
4
6
5
6
6
6
6
6
3
3
3
6
5
6
5
6
6
3
4
4
6
4
4
4
6
5
7
2
4
6
6
2
6
4
4
3
5
4
6
6
5
5
4
4
6
6
6
5
5
3
4
6
6
6
6
4
4
8
4
6
6
5
6
7
4
5
6
6
6
6
6
3
6
1
6
6
6
4
4
6
4
6
6
4
3
6
6
4
4
6
6
5
5
6
3
6
6
1
6
6
6
5
2
2
8
6
6
3
6
4
5
3
3
6
6
5
5
6
6
5
5
4
3
4
4
9
6
2
4
4
6
6
11
6
5
4
3
4
4
5
4
5
4
3
4
3
4
3
4
6
4
6
6
5
4
4
6
1
5
5
6
6
6
4
5
5
4
5
6
6
4
5
3
6
6
5
4
5
5
3
5
5
5
6
6
6
5
16
4
6
6
6
6
4
6
6
3
5
6
6
6
6
5
6
3
6
5
4
5
4
5
5
6
5
3
6
6
4
5
4
6
6
6
5
11
5
5
5
6
5
4
4
1
4
6
4
6
4
5
6
6
6
6
6
16
5
3
5
6
2
6
6
6
5
6
6
4
4
6
5
6
6
4
4
6
4
3
3
5
5
6
6
6
6
5
6
6
6
4
6
4
6
4
6
6
6
6
6
6
3
5
6
6
4
6
6
4
6
6
6
6
3
5
5
4
6
6
5
7
4
2
2
6
6
4
5
5
6
4
3
1
3
3
4
5
4
6
4
5
5
6
6
6
3
4
6
3
10
5
6
3
4
6
6
6
2
6
6
2
3
6
3
2
6
4
4
6
6
6
4
6
4
4
4
5
3
3
6
6
6
3
3
6
6
5
5
5
6
3
3
4
5
6
4
3
6
5
6
5
5
5
4
5
6
4
6
6
6
1
6
6
6
6
4
5
3
5
6
6
6
6
8
5
5
5
6
4
5
6
6
6
6
5
4
4
5
5
1
6
4
5
3
3
6
4
6
6
4
4
6
6
6
6
6
6
5
6
4
6
6
6
5
4
6
2
6
4
6
6
5
5
6
4
6
6
6
6
5
6
6
5
6
5
6
4
6
4
4
5
5
4
6
6
4
5
6
2
4
6
5
5
5
6
6
3
6
3
5
3
3
7
5
5
6
5
6
5
4
6
6
1
6
6
6
4
4
4
6
2
5
1
6
4
6
6
6
5
6
6
5
6
6
6
7
6
6
5
4
5
6
3
6
4
6
6
6
3
6
6
4
6
4
3
5
3
6
4
3
5
7
3
4
5
5
5
5
4
6
6
5
6
6
4
4
6
6
6
6
5
5
4
6
6
4
1
6
5
4
4
3
2
5
4
6
3
6
6
2
5
5
6
4
13
5
5
6
4
4
6
6
5
6
6
6
6
6
4
6
5
3
2
6
5
5
8
6
3
6
5
6
5
5
7
4
4
6
4
4
6
6
6
4
6
6
6
6
10
6
4
6
3
2
4
5
6
5
4
5
2
4
5
2
4
3
4
4
3
2
6
4
4
5
5
6
6
4
5
6
3
6
6
11
6
6
4
6
6
4
6
5
5
6
6
2
4
6
4
4
4
6
5
4
6
6
4
3
6
3
6
4
6
3
6
5
5
2
3
2
5
6
5
6
1
4
6
5
4
6
6
6
6
7
9
6
6
6
5
5
5
6
6
3
5
6
6
5
5
6
4
5
4
6
5
1
4
6
4
8
6
6
6
4
6
6
5
5
4
5
5
6
4
6
5
6
3
5
5
4
3
6
5
4
6
3
4
6
4
4
6
5
2
6
6
4
4
5
6
6
6
6
4
7
4
6
6
5
6
5
4
6
6
6
6
3
6
4
4
5
5
1
6
6
4
6
4
5
5
6
6
4
4
6
6
2
5
4
6
6
4
4
5
6
4
6
6
4
4
6
2
6
5
5
4
5
4
5
3
5
6
6
6
6
6
4
6
5
6
6
5
5
6
4
4
1
6
3
6
6
5
5
4
6
6
1
4
6
3
4
6
6
6
6
6
6
6
5
6
5
5
6
4
4
6
5
6
3
6
5
6
6
5
5
4
6
5
6
3
1
6
4
6
4
5
6
5
4
6
6
6
6
5
6
6
6
5
4
5
6
4
4
4
5
6
4
6
6
6
5
6
6
6
4
3
6
5
6
6
5
6
5
6
6
2
6
4
3
6
7
6
4
5
6
5
5
4
3
6
5
2
3
6
6
6
4
4
6
6
6
4
2
4
4
4
2
6
6
6
5
2
6
4
6
3
2
1
6
4
6
6
6
4
4
5
5
7
3
6
6
5
6
5
7
6
5
4
6
4
6
5
5
6
6
4
6
6
3
5
6
4
6
5
3
5
6
4
5
5
5
6
4
6
4
5
6
4
6
5
5
1
4
6
6
6
2
6
5
5
3
6
6
3
4
6
6
6
6
6
6
3
5
4
5
6
1
2
6
2
1
2
6
3
4
4
6
6
6
4
3
6
6
6
2
6
3
4
4
4
5
5
6
4
6
5
6
6
4
4
6
6
5
6
6
5
3
6
5
5
2
3
4
1
5
6
6
3
3
3
6
6
5
2
1
5
2
4
4
6
5
6
5
6
6
6
6
6
6
4
6
5
6
3
3
6
5
3
6
6
4
4
4
6
2
4
6
4
4
6
6
4
4
6
3
6
6
6
6
3
6
4
5
6
3
5
6
3
4
5
5
5
5
4
3
6
3
6
4
5
3
4
5
6
5
4
11
6
6
5
4
6
6
4
4
4
4
6
4
5
6
6
4
6
3
4
5
6
3
6
4
4
6
4
1
6
6
6
6
6
6
4
6
3
6
3
4
6
5
4
5
6
6
5
6
4
29
6
4
5
4
6
5
6
6
9
5
5
2
6
4
4
4
5
6
6
7
6
4
4
4
6
6
4
1
3
6
6
6
5
6
6
6
4
6
4
5
6
6
9
4
6
6
6
6
5
9
6
6
5
5
6
5
6
4
6
6
5
6
4
6
5
6
6
6
7
6
6
6
6
6
5
6
4
3
6
6
6
5
5
6
5
4
6
4
5
5
2
5
5
6
3
3
6
3
3
5
4
4
5
6
4
6
6
5
4
3
4
4
4
5
5
6
2
6
6
4
3
2
3
2
5
3
3
5
4
6
4
4
6
6
3
6
4
6
6
6
4
5
6
6
4
5
4
4
6
5
6
3
6
6
5
6
4
4
4
2
6
5
6
6
5
6
4
6
5
4
3
6
5
5
6
6
4
2
6
6
6
5
6
5
6
3
4
6
6
6
6
6
6
3
3
5
5
5
1
4
6
6
6
6
4
3
6
6
5
6
6
6
5
5
5
6
6
6
6
5
3
4
6
6
5
6
4
6
5
5
6
6
5
6
3
6
6
4
4
5
6
6
6
6
5
3
4
4
3
6
3
1
4
6
6
6
6
4
6
5
6
4
6
6
3
6
3
6
3
4
6
4
6
6
6
5
6
3
6
6
6
6
6
4
4
5
6
3
4
4
4
5
6
4
5
3
4
6
3
4
2
6
5
4
4
5
6
5
4
5
5
5
5
6
6
6
4
4
5
5
6
6
6
5
5
5
2
6
4
6
5
6
6
6
6
3
4
3
4
4
4
6
6
5
6
6
4
3
6
6
4
6
3
6
6
5
6
6
6
6
3
6
6
5
6
3
1
3
4
4
5
4
6
1
5
6
1
4
4
4
4
1
4
4
5
6
5
4
6
6
4
6
5
6
6
5
6
5
5
4
4
4
3
6
5
6
6
5
6
5
4
6
6
4
6
6
4
7
6
4
4
4
4
5
6
6
5
5
6
4
2
4
5
3
6
6
4
4
5
1
3
5
4
6
11
5
6
5
4
5
6
5
5
5
6
6
6
5
6
5
5
5
6
6
5
4
7
6
6
6
1
5
6
5
3
6
5
5
4
4
4
6
5
4
6
4
5
6
6
6
3
6
5
6
5
4
4
5
5
4
6
6
6
6
5
2
6
4
5
6
6
4
4
2
6
5
6
6
2
6
6
4
6
6
5
6
6
5
6
6
6
6
6
5
6
4
6
3
6
4
6
6
4
4
4
6
5
6
5
4
5
14
5
6
4
6
5
6
6
5
6
5
5
5
6
6
6
5
5
5
6
2
6
4
5
5
5
1
5
5
6
4
4
6
6
6
6
4
6
6
4
5
6
5
8
3
4
4
6
5
5
5
6
6
6
5
1
2
7
5
5
6
6
4
6
6
5
4
5
1
6
4
5
6
3
4
3
2
1
6
4
6
4
6
3
4
6
6
5
6
6
2
4
6
2
6
4
5
2
6
4
6
6
5
6
5
4
4
4
3
6
5
9
1
6
4
4
5
6
4
6
3
6
6
9
6
5
6
5
6
6
5
5
5
1
6
4
3
4
4
3
6
3
6
2
6
6
6
6
6
6
5
5
6
4
5
6
6
6
6
4
6
5
8
6
6
4
5
6
6
4
4
4
5
4
6
5
4
4
8
2
6
6
4
6
6
5
4
5
6
6
9
6
6
3
6
6
2
2
6
5
5
6
6
6
2
6
4
5
6
6
4
8
1
4
1
5
3
6
5
5
6
6
5
6
6
6
4
4
5
7
6
6
3
6
6
6
1
6
6
4
3
5
4
2
4
5
2
6
6
5
3
4
4
5
6
6
7
4
3
5
6
5
3
6
6
6
4
5
5
6
4
5
5
6
3
3
6
4
6
5
6
6
8
5
7
5
4
3
3
4
4
6
6
6
6
5
4
6
6
2
6
3
4
3
6
5
4
3
5
6
6
5
6
6
6
6
6
6
4
4
6
6
6
5
6
5
6
4
5
6
5
6
5
4
1
5
5
5
5
6
2
6
5
5
5
6
4
6
3
4
6
6
6
4
6
6
2
4
5
5
5
5
5
3
5
3
5
5
6
4
4
6
7
4
6
6
6
4
6
1
5
6
4
4
3
6
6
6
4
5
6
7
4
5
6
4
3
6
6
6
6
4
6
6
6
6
6
5
6
4
6
2
3
6
3
4
6
5
5
5
5
6
5
6
4
6
4
4
6
4
6
6
6
6
4
4
4
4
5
6
6
4
4
4
4
6
6
3
6
4
7
6
5
3
6
6
4
6
6
2
6
6
6
6
6
6
6
2
1
5
4
4
2
3
4
6
6
6
6
5
5
6
4
4
5
5
6
5
4
6
5
4
4
5
6
6
4
2
5
4
4
6
6
6
6
2
6
6
3
6
1
6
2
6
6
5
3
4
4
6
6
4
3
6
6
1
6
4
6
4
4
3
2
6
5
6
6
6
6
6
6
6
2
6
3
4
6
5
6
4
4
6
6
6
5
3
6
5
6
6
5
4
5
4
1
2
4
6
3
6
4
2
6
6
3
6
4
5
6
3
8
6
5
4
4
1
3
6
4
6
3
6
5
5
4
3
6
2
6
6
4
6
7
6
5
3
6
4
6
4
5
6
5
5
4
3
6
5
6
6
5
6
6
4
7
4
5
5
3
6
2
5
4
6
6
6
6
6
4
4
7
5
4
6
6
6
5
5
6
6
4
4
2
4
3
5
5
5
3
5
6
4
3
6
3
5
5
3
3
5
4
6
6
5
5
6
6
6
4
6
6
4
4
4
6
6
6
4
6
5
3
5
3
6
5
3
6
6
5
6
4
4
3
3
4
5
6
6
8
6
6
6
6
3
6
4
5
4
6
6
4
6
6
7
4
6
6
6
4
4
4
3
2
6
5
6
6
6
6
6
6
6
5
6
4
6
6
4
5
6
6
6
6
4
4
2
6
5
3
6
5
4
6
6
5
6
6
8
4
4
6
6
4
6
4
5
6
5
6
4
5
4
4
6
5
6
6
3
6
6
4
6
3
5
3
3
4
6
2
5
5
8
2
4
4
4
6
6
6
4
4
4
6
6
4
5
5
6
7
6
4
5
4
4
4
6
6
4
6
4
5
6
6
6
4
6
5
5
6
6
3
17
6
6
5
6
4
4
5
5
11
6
5
4
4
6
4
4
6
2
6
5
4
4
6
6
5
3
4
4
5
5
5
4
5
6
6
5
6
5
6
3
4
6
4
5
6
7
3
5
3
6
5
6
6
6
6
6
6
6
5
6
6
6
4
6
4
5
6
5
3
4
4
6
4
6
6
4
2
5
5
4
5
6
4
6
4
4
6
3
6
6
4
7
6
6
6
3
3
5
4
10
6
4
5
5
6
6
6
3
4
4
3
5
16
6
4
4
5
4
4
6
4
5
2
4
3
6
6
3
2
6
5
6
3
4
4
7
4
5
3
5
6
6
4
5
4
3
6
6
4
5
4
5
5
6
2
5
6
5
12
3
6
6
4
3
6
5
4
5
6
5
4
6
6
4
5
5
2
5
5
4
6
6
6
3
5
4
5
6
3
5
6
4
5
5
5
2
4
3
5
6
6
4
6
5
4
6
6
3
3
4
6
3
6
4
5
3
4
4
4
4
5
7
9
7
4
6
5
6
6
6
6
4
6
4
3
6
5
6
4
6
4
5
5
5
3
4
4
6
4
5
4
6
3
5
4
6
3
6
3
6
5
6
6
5
5
6
6
5
5
6
6
5
5
5
3
6
4
4
3
6
6
4
5
5
6
4
6
4
6
4
6
4
6
6
6
4
6
6
6
5
3
3
6
5
6
5
6
6
2
4
6
4
6
2
5
7
5
4
6
5
4
5
5
6
5
7
4
6
9
6
6
13
5
6
4
2
6
6
6
6
6
6
6
5
6
5
5
6
5
4
6
6
5
4
4
6
6
12
6
6
7
5
6
6
3
6
5
1
6
4
6
6
4
2
6
6
4
6
6
6
4
6
6
4
4
4
4
4
5
7
6
5
5
3
4
4
3
5
4
5
4
6
6
6
4
6
5
4
5
4
3
5
6
3
6
4
5
4
5
6
4
6
6
6
3
6
6
4
3
6
7
6
6
6
2
4
8
6
6
4
6
5
3
5
6
4
5
6
4
4
6
4
1
5
6
6
3
6
5
6
4
4
5
4
4
6
1
5
2
6
6
3
6
6
6
6
5
6
5
2
6
5
4
4
4
4
5
5
5
4
6
6
3
6
6
4
3
4
4
1
6
6
6
6
5
6
6
6
4
6
4
5
3
4
6
6
6
4
1
4
4
6
6
6
6
6
6
6
6
6
4
3
6
6
4
3
4
4
1
4
5
6
3
3
5
8
9
6
6
4
10
4
1
6
6
5
5
6
6
6
4
1
5
6
2
6
6
6
6
6
5
5
10
6
6
6
5
6
6
6
3
4
3
3
4
4
5
3
6
5
2
5
6
6
7
6
6
5
4
4
4
6
4
3
6
4
5
3
4
4
6
5
4
7
5
6
4
6
7
4
6
4
6
4
6
6
3
5
4
1
6
6
4
2
6
5
6
3
6
4
4
6
6
6
6
5
5
4
5
5
4
6
6
4
6
6
4
6
4
2
4
5
1
4
4
6
4
4
1
5
5
6
4
6
3
6
4
5
5
7
6
4
5
5
6
4
6
5
5
6
4
4
3
4
6
3
6
6
6
6
1
6
5
6
6
6
6
4
6
5
6
4
3
4
6
6
6
6
4
2
3
5
5
3
6
6
6
5
4
2
6
5
6
6
7
4
6
6
2
3
6
3
6
6
6
6
3
6
5
6
4
5
5
5
5
6
3
6
6
4
6
7
3
6
6
4
6
6
4
3
6
6
5
6
5
3
4
3
5
5
5
2
6
6
4
6
6
5
6
6
6
6
3
4
4
4
6
5
1
4
5
2
5
4
6
6
6
6
6
5
1
7
4
4
3
6
5
4
5
6
6
5
4
3
2
5
4
5
6
5
3
6
5
5
3
6
6
4
6
2
6
6
4
5
6
5
6
5
6
4
6
6
3
4
6
5
5
5
3
6
3
5
7
6
4
6
6
6
6
6
6
4
6
3
6
6
5
4
4
6
2
1
4
6
6
3
6
6
3
4
5
4
3
4
6
5
7
6
6
5
4
6
6
5
3
4
6
5
6
6
5
3
4
5
5
3
1
4
5
5
5
6
4
4
4
5
6
6
6
3
6
4
6
3
6
6
6
5
6
3
4
5
5
3
4
4
5
4
6
6
4
4
4
6
6
5
3
5
6
6
4
3
5
6
6
6
6
5
5
6
5
3
5
6
3
2
4
4
6
6
5
5
6
4
6
6
3
6
6
6
4
6
6
4
6
6
6
2
5
4
3
2
3
6
6
5
6
4
2
4
4
6
3
6
6
6
6
3
3
4
6
4
2
1
6
1
5
4
6
6
5
6
6
5
6
5
4
6
6
6
5
6
6
1
3
6
5
4
6
6
8
6
5
5
6
6
1
4
6
4
5
5
6
3
6
6
4
5
4
6
6
6
1
6
6
6
4
5
6
6
6
6
4
6
4
4
4
5
6
6
6
4
4
6
5
6
2
3
7
6
7
6
5
6
3
6
5
6
4
1
4
6
4
6
4
6
6
6
5
4
6
5
5
4
4
3
6
6
6
6
6
4
3
2
6
6
3
5
5
6
6
5
6
5
4
6
5
4
6
6
5
5
4
6
4
10
6
6
6
4
5
4
5
6
6
6
6
3
6
4
4
5
5
8
6
3
6
6
5
5
6
4
4
3
2
1
6
4
5
7
5
4
5
5
4
6
3
6
4
6
6
6
6
6
4
6
6
4
6
6
4
4
4
6
5
4
4
5
6
6
4
4
5
1
4
6
2
6
4
5
6
4
1
4
4
6
5
6
4
5
6
4
4
6
6
5
4
5
5
5
3
4
4
6
6
6
4
1
6
6
6
3
4
3
6
6
6
6
2
6
6
4
6
6
5
6
4
6
5
6
3
4
1
4
4
4
6
5
5
6
6
6
3
6
6
1
4
5
6
1
1
6
5
6
5
4
6
4
6
4
1
6
5
6
4
6
4
5
5
4
6
3
6
6
6
6
4
5
5
6
5
4
5
6
4
4
3
6
6
6
6
4
4
9
4
4
5
4
3
5
4
6
6
6
5
6
6
6
6
7
4
4
3
5
6
5
3
5
5
4
6
6
6
5
6
3
3
5
4
5
5
5
6
5
4
6
4
6
5
6
5
3
6
6
5
6
6
6
4
4
5
4
6
3
6
4
3
6
6
6
6
5
1
5
6
6
6
4
4
6
5
4
4
4
5
6
2
6
6
4
4
4
6
6
5
6
6
4
6
4
2
6
5
6
4
6
4
5
2
6
6
3
6
3
5
6
6
6
6
4
4
6
3
4
6
3
4
4
3
6
4
5
5
6
3
6
4
6
3
6
4
4
6
4
6
6
6
5
6
6
6
6
7
3
5
4
6
3
4
6
6
5
6
6
6
6
6
6
2
3
2
6
4
6
5
5
4
4
6
6
7
6
1
6
4
3
1
6
5
6
5
4
6
6
3
5
6
4
6
6
6
6
4
6
3
6
5
6
6
6
5
5
6
5
6
4
6
6
4
5
2
6
4
6
5
6
6
10
3
6
6
6
6
5
6
6
4
3
3
4
4
6
3
3
6
6
5
6
4
6
6
4
5
5
6
6
6
4
5
6
4
6
3
4
5
3
4
4
2
6
2
1
6
6
2
4
6
4
6
4
6
6
6
4
2
4
5
2
6
4
6
4
5
6
5
6
5
4
6
6
5
6
4
4
5
3
5
2
4
3
6
6
3
6
6
3
6
6
6
6
6
6
5
6
5
6
4
5
6
6
3
6
6
2
6
6
2
4
6
6
6
5
6
11
6
5
2
6
6
4
4
5
3
2
6
4
6
4
2
6
4
5
6
4
6
5
4
4
5
4
6
3
2
3
3
4
5
4
4
4
6
6
6
3
3
4
4
4
6
7
5
5
5
5
4
4
5
5
5
1
2
6
4
4
1
5
3
6
4
6
5
6
4
6
6
4
6
4
3
4
5
2
6
6
4
5
6
6
6
4
6
6
5
3
6
4
6
6
5
1
6
4
6
6
5
4
6
6
6
6
6
4
5
6
6
5
6
6
6
5
4
6
3
6
2
5
1
6
6
5
5
5
6
5
5
4
6
6
5
3
4
4
6
6
4
5
5
6
5
3
6
4
5
2
3
6
4
4
5
5
3
5
6
3
8
6
6
3
7
6
4
3
4
3
4
6
6
5
4
6
5
6
6
6
3
5
5
6
6
5
6
6
3
4
6
5
5
5
6
1
6
5
4
6
4
6
1
5
4
6
2
4
4
5
6
4
5
3
1
5
6
6
6
6
6
5
5
1
4
6
6
3
6
6
6
5
1
5
3
5
5
6
6
6
6
2
4
6
1
6
6
6
5
6
6
4
6
3
5
6
4
6
6
6
5
5
4
5
6
9
1
2
6
4
6
1
6
6
6
6
3
4
4
6
5
2
6
6
6
6
4
4
6
6
5
6
6
4
6
3
6
4
6
5
5
4
6
4
5
6
4
4
6
4
3
6
5
6
4
6
4
5
6
5
4
5
6
4
3
6
3
6
1
4
6
6
6
4
4
5
6
5
6
6
6
6
6
2
6
1
6
4
6
5
5
3
6
6
5
6
4
2
6
6
6
4
6
6
6
5
6
3
4
6
3
6
5
6
7
4
3
6
6
6
6
4
5
4
6
6
5
6
5
6
6
6
6
3
1
3
5
6
6
6
7
4
5
6
4
5
6
4
5
6
6
4
7
4
5
6
6
5
4
1
6
3
4
4
5
6
6
5
5
4
5
6
4
1
2
6
4
6
6
6
2
5
4
6
4
5
6
3
2
4
6
6
6
3
3
4
3
6
4
2
4
5
3
2
4
4
2
6
4
4
5
6
3
6
6
3
5
3
6
5
3
6
4
4
4
6
6
5
6
4
5
4
5
6
6
6
6
2
6
6
6
2
4
3
6
5
5
5
4
6
6
5
4
4
3
6
6
4
3
5
4
6
4
6
6
4
6
4
4
4
2
4
3
4
3
4
5
4
4
5
6
4
6
4
5
5
2
5
3
3
1
6
4
6
5
3
5
3
3
5
4
6
4
6
5
5
4
4
6
5
4
6
5
3
4
4
5
6
4
5
5
5
1
3
4
6
4
6
6
3
5
6
4
6
4
4
2
4
6
5
2
6
2
5
6
4
6
5
5
6
5
4
6
6
4
4
4
4
3
6
5
4
6
6
5
4
3
4
6
6
11
5
6
7
4
6
6
5
3
4
4
2
3
6
6
6
6
6
5
4
6
5
4
3
3
5
4
6
4
6
5
6
5
4
6
2
5
5
5
4
4
22
3
4
4
6
4
4
6
6
2
1
4
6
5
6
4
4
6
6
4
4
6
3
6
4
6
6
2
6
4
6
5
4
6
4
5
6
6
2
5
7
3
6
6
5
6
6
3
6
6
5
6
5
4
6
6
6
5
1
6
4
6
5
7
4
4
4
6
6
5
6
4
5
4
6
5
6
6
5
6
4
3
4
6
5
6
4
5
7
4
6
5
6
5
4
1
6
6
6
6
4
6
4
5
6
6
3
4
6
6
4
5
6
5
4
5
6
5
4
6
6
6
4
6
4
2
5
5
4
6
6
6
7
5
6
5
6
6
11
5
6
3
6
6
4
5
5
6
5
6
4
5
2
6
5
3
4
4
4
5
3
2
4
6
4
4
7
6
4
6
9
4
4
6
4
3
5
3
6
6
6
4
2
6
6
3
6
4
9
5
6
6
6
2
6
12
4
6
4
5
5
5
6
6
7
4
6
6
3
4
4
6
8
4
4
6
4
5
5
4
6
4
4
4
5
3
6
4
5
6
3
6
4
5
5
5
4
6
5
4
5
6
5
6
4
6
6
6
2
5
5
6
6
4
4
5
5
6
4
6
4
4
6
6
5
1
4
4
5
6
4
5
4
4
6
6
4
4
4
5
3
6
4
6
6
3
6
6
5
6
4
6
5
4
6
5
4
6
5
6
6
6
5
5
4
5
5
6
6
4
6
4
4
4
4
6
4
6
4
6
5
6
5
4
6
18
6
5
3
6
6
5
6
1
6
3
3
6
4
5
6
6
5
6
4
6
4
3
6
7
1
3
10
5
4
6
2
6
7
6
5
3
6
6
6
4
4
5
5
4
6
6
4
5
4
3
6
4
5
4
5
6
5
5
5
2
4
6
4
3
6
6
4
6
1
5
5
6
3
4
5
6
6
6
5
6
5
5
4
3
6
6
6
6
3
6
4
6
5
6
3
5
3
12
6
5
5
6
6
4
6
6
6
3
2
6
6
6
5
3
3
6
6
3
6
4
3
6
6
5
6
4
6
5
6
6
5
4
4
6
6
6
5
6
6
4
4
6
5
6
1
4
6
6
5
6
4
7
6
4
3
6
6
6
6
6
4
7
2
5
6
5
3
2
5
6
6
6
3
6
6
6
4
3
5
3
6
4
4
5
5
4
6
6
6
6
4
6
3
6
4
6
3
6
2
4
5
3
6
6
6
3
5
3
5
4
6
6
5
3
3
3
6
6
6
6
4
6
4
6
4
6
6
4
4
6
2
2
6
5
5
3
5
4
6
5
6
5
4
4
6
4
6
6
6
5
6
6
4
5
4
6
4
6
6
3
3
3
5
5
5
6
6
6
6
4
6
6
6
6
5
6
6
6
4
6
3
4
4
5
4
6
5
6
6
3
5
5
4
5
6
4
6
4
5
6
6
6
6
6
6
4
6
4
5
5
4
6
6
6
4
6
5
6
4
5
1
4
6
4
4
6
4
4
6
5
6
5
5
6
2
4
6
3
4
2
6
4
5
4
5
5
6
5
6
4
1
6
5
3
6
4
3
2
6
6
6
6
6
5
6
5
6
3
4
5
4
4
5
6
6
6
3
6
6
5
6
5
3
6
6
6
4
4
6
4
4
4
6
5
6
9
3
6
0
4
6
5
6
6
5
4
6
6
6
6
4
6
6
2
6
5
6
5
3
4
6
6
3
6
3
4
4
6
6
5
6
6
6
4
6
3
6
4
3
6
4
6
4
1
6
5
6
4
6
4
6
3
5
6
6
5
6
6
2
3
6
5
6
5
5
5
1
6
5
4
3
6
3
6
5
5
6
6
6
4
6
6
4
4
4
3
4
5
6
6
5
5
5
6
5
5
4
6
2
6
4
4
5
6
6
4
6
5
6
4
6
6
6
6
4
4
6
4
3
6
6
4
6
2
6
2
6
5
6
4
4
4
4
2
3
6
6
6
5
5
5
5
5
6
6
3
6
8
6
6
4
6
6
5
6
3
4
5
6
6
4
5
5
6
6
5
6
5
6
6
4
4
3
9
5
6
5
6
6
3
2
6
5
5
2
2
6
4
3
6
3
6
4
4
5
3
5
4
6
4
3
4
6
5
5
2
6
4
4
4
6
5
4
3
6
5
6
6
6
5
3
4
5
6
6
5
2
5
5
5
4
5
4
6
6
6
5
5
6
6
6
3
4
3
5
6
6
5
4
6
6
1
4
4
6
5
6
6
5
6
6
4
6
1
3
6
5
4
6
6
3
6
4
2
5
4
3
5
5
5
6
5
5
4
3
6
3
5
4
6
6
6
1
4
4
12
5
6
6
6
6
4
4
4
5
5
4
3
6
6
6
6
3
3
5
5
4
5
4
4
4
6
6
5
6
3
4
4
6
6
6
4
6
6
4
6
6
5
4
6
6
6
6
5
4
4
5
6
5
6
5
5
6
6
6
4
4
5
4
5
6
6
6
6
6
6
6
4
6
5
6
1
6
3
2
5
6
5
4
6
6
6
5
4
6
6
6
6
2
6
5
4
5
5
5
5
5
4
6
5
3
6
6
6
6
4
6
5
5
6
4
4
6
6
6
5
6
6
5
3
4
6
5
4
2
4
3
6
4
6
4
6
5
7
4
5
5
2
3
5
6
6
5
6
4
6
4
5
4
4
6
5
5
6
5
3
5
6
4
4
6
5
6
2
5
1
7
5
6
5
6
6
4
5
4
6
6
6
6
10
5
6
6
3
6
6
5
3
3
9
6
6
5
3
6
6
5
4
4
6
5
6
6
5
2
6
5
4
6
3
6
5
7
6
4
6
6
6
5
6
3
7
4
5
6
4
5
6
6
6
6
4
2
2
4
6
4
5
4
5
6
6
5
5
6
5
6
5
6
2
5
6
3
4
4
6
2
4
6
2
6
6
6
3
5
3
6
5
5
6
3
6
2
5
6
4
6
5
6
3
6
6
4
6
5
5
6
5
6
2
6
4
6
6
3
5
5
6
6
6
4
4
6
3
6
1
6
6
2
4
6
4
5
6
4
3
5
6
3
6
2
4
4
6
6
6
6
6
6
5
6
6
3
4
4
6
6
6
6
1
4
4
4
6
5
6
2
6
5
6
5
4
5
4
6
5
6
4
6
2
5
4
4
5
6
6
3
3
6
6
6
4
6
3
5
6
4
10
6
4
3
6
4
5
3
1
6
2
6
4
6
4
2
6
6
5
3
3
5
6
6
2
5
6
6
5
5
3
6
4
5
3
3
6
6
6
3
6
6
5
6
6
4
6
4
4
4
4
5
5
6
4
6
4
5
6
5
3
6
5
5
5
4
5
6
5
6
6
6
6
5
3
6
3
6
6
6
2
3
5
3
6
1
6
6
6
6
4
3
6
6
3
5
4
6
6
6
4
6
6
6
6
4
5
4
5
6
6
6
4
5
2
6
6
3
4
6
6
4
7
6
6
5
6
5
4
1
6
4
6
5
6
5
6
3
6
6
5
6
3
4
13
3
4
4
4
5
3
3
2
3
6
5
5
4
6
4
3
4
4
6
4
5
4
5
5
6
5
2
5
6
5
2
6
6
6
2
5
4
6
8
4
3
6
6
3
6
4
5
6
4
5
6
6
5
4
6
3
6
3
6
3
5
1
5
5
4
5
6
3
6
3
6
6
4
6
2
6
6
5
6
4
6
5
6
5
6
6
5
5
4
3
10
5
5
6
6
5
6
6
3
3
5
3
5
6
4
4
6
5
4
5
6
6
6
4
6
10
5
5
6
5
6
6
4
6
5
6
6
6
6
4
5
4
6
6
6
4
8
6
5
6
6
6
5
6
4
6
5
4
6
3
6
6
4
6
5
6
6
4
6
6
5
5
5
5
4
4
3
4
7
4
5
6
4
5
6
5
3
1
6
5
6
4
6
4
1
6
6
6
1
5
4
3
6
3
6
5
6
6
5
4
5
5
6
6
4
4
2
6
4
6
2
5
4
5
5
6
5
6
6
2
6
6
2
6
4
5
4
5
6
4
6
6
5
5
6
5
6
6
5
6
4
6
4
8
6
5
6
6
5
5
4
6
4
6
5
6
5
4
4
3
1
6
6
6
4
5
4
4
4
6
6
5
6
6
4
3
6
3
4
4
2
6
5
4
6
6
6
6
4
4
6
5
6
3
5
6
5
8
5
6
6
6
6
6
6
6
7
3
5
6
5
6
6
6
6
6
6
4
6
5
6
6
4
7
6
1
5
4
4
4
6
3
6
6
6
5
6
6
11
6
4
2
6
5
4
4
5
4
6
6
6
6
6
16
6
6
6
6
4
5
4
3
4
5
6
3
6
4
4
4
6
6
4
6
6
4
6
4
4
6
6
4
5
6
5
5
2
5
3
5
6
4
1
6
6
5
6
1
5
6
6
6
6
4
7
6
6
5
5
5
4
6
6
6
3
7
5
4
6
6
4
5
6
6
6
4
6
6
4
6
3
4
6
4
6
3
6
2
6
5
5
2
6
5
6
5
6
4
5
4
5
6
3
1
6
3
6
5
6
6
3
5
4
4
6
6
4
4
5
6
4
6
4
6
3
6
4
7
3
5
6
5
5
3
6
3
1
6
6
5
5
6
3
3
4
5
4
5
4
5
5
4
6
3
6
6
5
6
5
6
6
5
6
6
3
6
6
7
5
6
5
8
6
6
5
4
6
6
6
4
6
3
4
6
5
5
3
4
6
6
6
4
4
5
6
4
6
5
4
6
6
6
5
3
4
6
3
5
6
6
5
4
1
5
7
6
6
4
6
6
4
3
5
3
4
4
6
3
6
2
5
3
5
6
4
11
4
5
4
3
6
6
6
4
4
5
4
6
5
4
5
5
3
6
5
6
3
5
5
5
3
6
6
6
5
2
6
1
2
3
4
7
3
6
6
6
4
6
4
5
6
3
6
6
4
4
5
6
6
1
6
4
5
5
4
6
5
6
5
6
8
6
5
4
6
7
4
6
5
4
4
3
6
4
5
5
6
1
6
4
5
6
6
6
3
2
6
6
6
4
4
4
2
6
3
5
3
6
3
4
3
6
6
6
4
9
6
6
5
5
7
6
3
6
6
5
2
4
6
6
6
3
3
1
6
6
5
6
5
6
5
7
6
6
5
4
2
3
5
2
4
4
6
8
6
4
4
6
5
1
6
5
4
6
6
4
6
5
6
3
6
5
4
5
5
4
6
5
5
4
6
6
4
6
6
6
7
6
6
5
4
4
4
7
4
6
4
3
6
2
6
4
6
4
4
6
6
4
6
6
6
3
5
5
5
9
2
4
6
4
6
6
6
6
6
4
4
4
6
4
4
4
7
4
4
6
6
4
6
5
6
6
4
6
4
1
5
5
6
6
4
5
16
6
4
4
6
5
6
5
5
3
5
6
6
6
6
2
3
4
5
4
3
3
5
6
5
4
4
3
2
3
4
6
3
4
1
4
5
6
4
5
6
4
5
6
4
6
6
4
5
6
6
4
6
4
5
6
5
4
6
6
5
6
6
6
4
6
6
5
4
6
6
3
5
6
6
4
6
4
6
4
6
4
5
6
6
6
6
4
6
7
4
5
4
4
6
6
6
4
6
6
4
6
6
5
6
4
5
6
6
5
4
4
6
9
6
6
6
5
4
6
4
4
6
6
2
6
5
5
6
6
6
2
4
7
6
3
4
6
6
6
3
3
5
4
3
2
6
4
8
6
6
5
4
4
4
6
5
5
6
6
6
5
6
6
6
5
6
6
4
5
6
3
5
2
4
6
6
4
6
5
6
2
6
6
7
6
5
5
5
3
5
6
6
5
3
5
4
6
6
5
4
6
6
6
4
3
4
6
6
6
6
6
5
6
6
6
6
6
6
6
6
6
5
4
5
5
5
6
5
5
4
5
6
4
6
6
1
1
5
5
6
6
6
3
5
5
6
5
4
5
6
6
4
6
5
6
4
6
5
6
4
5
6
6
3
6
1
3
6
6
2
2
4
4
6
4
4
4
9
3
4
6
3
6
4
4
6
6
5
4
3
4
3
15
6
5
5
5
5
4
4
6
5
6
5
2
6
6
5
6
2
4
6
6
6
4
5
3
6
6
2
6
6
3
4
6
6
6
4
5
3
2
3
5
2
6
4
6
3
6
2
6
6
4
6
6
4
3
6
4
5
4
4
1
4
3
6
5
6
6
5
4
6
4
5
6
5
3
4
6
2
6
4
5
1
8
6
4
5
4
3
6
4
3
7
5
3
4
6
6
3
3
4
4
4
2
6
5
6
5
0
3
6
2
6
4
6
2
6
4
6
6
4
3
6
6
4
5
6
6
5
7
5
4
6
4
6
2
4
5
6
5
5
4
6
6
6
5
6
5
5
6
4
6
4
5
5
5
3
6
1
5
5
1
6
3
5
4
6
3
5
4
4
4
3
6
6
5
1
4
6
8
4
6
4
6
6
6
6
6
4
3
6
6
4
4
4
6
6
6
4
5
6
6
2
5
6
6
5
4
5
6
4
5
5
4
6
6
4
4
4
5
6
7
5
5
6
2
6
6
6
6
6
5
6
4
6
6
6
2
6
6
4
4
6
2
4
1
4
4
6
5
4
3
4
6
4
4
6
6
6
6
3
4
7
6
6
1
4
5
5
1
4
4
6
3
2
1
6
5
4
1
5
5
5
3
3
4
6
4
7
5
5
6
6
2
4
6
3
6
4
6
5
5
4
6
6
3
6
6
4
6
6
6
5
6
6
6
6
4
5
5
6
3
4
3
4
6
4
6
4
6
5
5
4
5
4
6
4
2
6
4
4
5
5
4
4
2
6
4
11
4
4
6
3
6
4
6
6
4
3
4
6
5
1
6
5
4
4
5
6
6
5
3
5
3
3
6
5
4
5
6
5
4
3
4
4
4
6
5
5
6
4
12
6
6
5
3
6
6
4
4
6
3
4
6
4
5
4
6
4
5
6
4
4
4
6
4
6
6
6
4
6
5
6
6
4
3
3
4
4
5
6
6
3
4
5
3
5
1
5
3
4
6
4
6
5
4
6
6
4
6
6
4
3
6
5
5
4
2
1
6
4
1
4
4
3
9
5
5
6
6
3
5
6
6
7
4
6
5
6
5
6
5
6
4
6
2
6
4
4
5
5
4
6
6
2
4
1
9
4
2
5
6
6
5
9
6
5
4
6
6
6
6
6
6
5
5
6
6
6
5
6
6
1
3
3
5
2
2
3
5
6
5
6
6
4
6
6
6
5
4
4
6
2
6
5
6
5
4
5
6
2
6
6
5
4
6
6
6
6
6
4
5
3
5
6
6
6
5
6
3
4
4
4
6
6
6
6
6
6
3
4
3
4
6
5
4
6
6
10
4
6
5
6
6
6
4
4
5
6
6
5
2
5
6
4
6
4
1
4
5
6
6
6
6
6
3
2
3
5
3
6
6
3
4
6
6
6
1
4
5
3
4
6
6
6
6
6
5
6
6
4
4
6
6
3
3
4
4
6
3
4
6
6
4
6
6
4
2
5
4
6
4
6
5
6
6
3
4
4
6
6
5
4
6
6
4
2
5
5
4
4
6
4
6
4
5
6
4
5
3
4
5
4
1
5
5
6
6
3
5
6
3
6
3
5
6
4
6
6
6
6
5
6
6
3
6
4
6
5
3
5
4
4
5
5
4
3
6
6
6
5
2
4
5
6
7
6
5
4
1
3
5
4
5
6
3
6
6
5
3
6
5
4
4
3
6
6
4
6
6
6
4
6
6
6
4
3
5
6
6
3
4
5
6
5
4
4
6
5
6
6
4
4
3
5
6
5
5
5
5
4
6
6
4
6
5
3
1
4
5
2
6
4
5
4
6
5
6
1
3
5
9
6
6
6
2
5
6
4
5
6
4
4
6
6
6
3
4
7
5
5
6
5
6
6
4
3
4
4
6
4
5
2
6
4
4
5
4
1
5
3
5
1
5
6
4
4
5
6
4
1
5
6
6
3
6
4
6
4
6
4
6
3
6
4
5
3
3
5
5
6
5
6
5
6
6
6
2
4
4
6
4
6
5
6
5
3
5
6
4
3
8
4
6
3
5
3
5
6
7
6
5
6
3
5
5
3
5
5
6
6
6
6
6
6
6
6
4
6
4
4
6
2
6
5
4
1
6
6
6
6
6
6
6
5
4
6
3
6
6
6
6
6
6
6
3
6
6
6
2
6
5
2
6
4
4
5
6
6
3
6
6
6
4
5
6
5
5
6
3
4
6
4
6
5
6
5
4
6
3
5
6
6
6
4
5
6
5
3
4
4
4
4
6
5
3
5
1
6
6
4
4
6
4
6
5
5
6
3
4
5
6
4
6
4
6
6
6
6
6
6
4
6
6
6
6
6
4
4
6
6
5
5
5
5
5
6
6
5
4
4
4
4
2
7
5
6
4
5
6
6
4
4
3
6
4
2
2
4
5
4
3
6
6
6
6
3
6
4
5
6
6
3
4
4
6
3
6
4
6
5
5
6
3
5
5
4
7
6
6
6
3
4
4
1
5
6
6
6
2
6
6
5
4
6
6
4
6
4
5
5
6
4
6
5
5
4
4
5
4
6
15
5
3
6
4
4
6
6
4
3
6
3
3
6
5
6
6
6
3
5
6
6
4
6
3
6
6
5
6
4
6
6
3
4
6
4
6
6
3
5
14
4
6
6
1
5
6
6
6
5
1
4
6
4
4
6
6
4
4
5
4
6
6
5
6
1
4
4
5
6
5
5
6
6
4
5
6
6
6
4
6
6
6
2
4
4
3
6
4
6
3
6
6
7
4
1
6
3
3
4
6
6
6
6
6
4
4
6
4
3
6
4
6
6
1
6
5
4
3
4
6
6
6
6
4
4
6
5
6
6
5
6
6
5
6
4
4
5
4
8
6
4
4
6
6
1
4
3
5
6
6
6
10
3
4
3
6
6
5
4
5
4
4
4
6
5
5
12
6
4
4
3
5
6
2
6
4
4
5
4
6
3
3
6
5
5
5
6
6
3
3
5
6
5
4
3
5
3
5
3
6
6
6
3
5
3
6
5
4
6
3
5
6
4
4
5
1
6
5
4
6
1
6
1
5
5
6
6
5
6
6
6
4
2
6
6
2
5
4
6
6
4
4
6
5
6
7
4
5
6
4
4
4
6
4
5
6
4
5
4
6
8
6
6
4
6
4
6
5
6
5
4
6
5
2
5
4
6
6
6
5
5
6
3
4
5
6
6
6
6
4
6
6
5
3
5
4
5
5
3
4
4
1
6
6
4
4
3
27
4
2
5
3
5
6
6
5
4
6
4
4
6
6
6
6
6
8
6
6
6
5
4
2
4
6
4
5
3
4
6
5
4
3
5
6
5
6
6
4
5
5
4
6
5
6
4
4
5
5
5
4
4
5
5
4
5
6
6
4
4
3
4
5
5
3
2
6
3
6
6
4
5
5
6
5
5
5
8
5
6
6
7
6
5
4
5
5
6
5
6
4
4
3
6
5
4
6
4
5
6
5
4
6
3
6
5
6
4
6
4
4
5
5
4
1
6
6
4
5
6
6
6
1
4
7
3
11
6
4
4
5
3
4
4
6
6
6
4
4
4
4
6
4
3
5
6
5
6
6
5
1
6
6
6
6
3
6
6
5
4
6
6
5
6
6
4
4
4
6
4
6
5
6
6
4
4
6
4
4
6
6
5
6
5
6
1
4
4
2
6
6
3
13
5
6
5
3
5
6
5
4
6
6
6
5
4
6
4
6
4
6
5
4
6
2
5
5
5
7
6
3
4
6
5
5
5
5
4
5
6
6
3
6
5
5
6
4
3
4
4
5
4
2
2
6
6
5
6
2
6
6
6
6
6
6
4
6
6
4
6
2
5
6
4
5
4
6
4
4
6
5
6
5
6
6
5
5
4
2
8
5
13
7
3
6
3
4
6
6
6
6
4
4
6
6
4
5
2
1
3
5
5
4
6
7
6
6
6
6
6
6
2
6
5
6
6
4
6
6
6
6
6
6
6
6
3
6
6
2
4
3
4
3
5
6
4
5
4
6
6
6
5
6
4
5
4
6
2
5
5
4
3
6
6
3
6
4
4
6
6
5
6
4
5
2
4
6
4
3
5
4
6
7
6
6
6
4
6
4
3
6
4
4
6
6
5
4
4
5
4
6
6
5
6
5
4
6
4
5
5
3
6
5
3
6
4
4
3
10
6
14
3
6
6
6
6
5
5
4
3
7
5
4
6
6
6
4
4
3
6
5
6
3
5
3
5
2
6
6
6
4
6
4
4
5
6
5
4
5
4
8
5
6
6
6
4
6
5
5
5
5
6
5
7
6
4
4
4
6
4
4
4
6
4
6
4
4
4
6
6
6
4
5
6
6
6
6
5
2
6
6
6
3
5
5
6
4
6
4
6
6
5
5
4
6
6
2
6
2
3
2
3
6
5
6
4
5
4
4
6
6
3
5
6
6
6
5
5
4
6
5
6
4
4
1
4
5
4
5
6
5
4
6
2
3
4
6
5
6
2
6
6
5
6
4
6
3
6
5
6
4
6
5
14
5
6
5
4
4
4
4
5
3
4
5
6
6
5
4
2
3
5
6
5
7
6
3
2
6
4
4
5
6
2
5
5
6
6
6
6
6
6
6
5
6
6
1
4
6
5
4
6
6
6
6
5
6
6
6
4
4
4
4
6
6
4
5
4
1
6
5
4
6
5
4
6
4
6
4
4
6
5
4
6
6
6
6
6
5
4
6
6
6
4
6
3
5
6
3
4
6
6
3
5
5
6
5
2
6
5
4
6
5
4
6
4
5
6
5
4
6
5
4
3
6
6
3
5
4
4
4
6
5
6
2
4
4
4
2
6
6
4
6
6
4
6
6
6
6
6
6
2
4
6
4
4
4
5
5
5
6
6
6
5
6
6
6
6
2
4
6
4
4
5
6
6
6
6
6
6
6
5
3
4
5
5
4
4
4
5
4
6
4
5
6
6
6
6
2
8
6
6
4
5
4
6
6
3
6
6
6
4
3
5
5
5
4
6
3
6
6
6
6
2
6
6
6
4
4
5
6
4
4
6
3
4
3
6
3
3
4
6
6
6
5
4
1
1
6
4
5
6
6
6
6
6
6
4
3
3
4
6
5
4
6
2
6
3
4
4
6
4
6
3
6
6
6
6
6
6
5
6
4
4
4
4
3
6
6
2
5
6
4
6
6
6
4
4
24
6
9
5
4
5
6
6
6
6
6
3
5
2
6
3
4
6
5
3
6
6
6
6
6
6
3
6
5
6
6
5
6
3
6
6
6
6
5
5
4
6
4
4
5
6
4
6
4
4
6
5
6
2
5
3
3
4
6
6
6
6
6
5
5
4
6
6
4
5
5
4
3
3
5
5
3
5
3
4
5
6
5
6
4
4
4
6
4
5
6
4
6
5
6
4
6
6
6
4
2
5
5
4
4
6
6
4
6
6
5
7
4
4
4
5
4
6
4
6
6
4
3
6
5
6
4
6
5
6
6
5
6
5
5
6
5
5
4
5
6
4
6
6
5
3
2
5
6
4
5
5
6
5
2
6
4
3
6
5
6
4
5
4
6
6
5
1
6
6
4
6
4
4
6
5
4
6
4
6
4
4
3
4
6
4
4
4
6
3
4
5
5
4
4
6
5
5
3
6
3
4
6
6
6
5
6
5
6
3
7
6
4
6
7
6
6
2
6
6
6
6
6
6
6
6
6
2
4
3
6
3
6
4
4
4
5
6
6
6
4
5
6
4
3
3
6
3
4
3
6
4
6
6
6
5
6
6
6
2
3
3
6
4
6
6
5
3
6
6
4
6
5
6
6
6
1
6
6
4
6
5
4
6
4
2
5
7
6
6
6
6
3
6
6
5
6
6
6
6
4
5
6
2
5
6
6
5
3
6
2
2
3
6
6
6
6
6
5
4
4
6
6
7
6
6
6
6
6
6
6
6
6
5
6
6
6
4
3
5
3
6
5
4
2
5
6
6
1
2
5
4
6
1
4
6
6
6
4
3
6
6
5
4
2
6
2
4
4
1
4
6
6
4
6
5
4
4
5
4
6
4
5
2
6
4
5
6
5
6
5
4
6
4
6
5
5
5
6
6
6
6
6
6
6
6
6
6
4
6
6
4
3
6
4
6
4
6
6
6
4
5
6
4
4
6
6
5
6
4
1
4
4
5
4
6
6
4
6
6
4
6
6
3
4
5
5
5
6
7
5
6
6
6
6
3
6
2
5
5
6
6
5
5
6
4
6
6
5
3
5
6
4
5
6
3
4
4
6
2
6
6
4
5
4
6
5
4
4
5
4
6
3
6
4
5
4
4
6
7
6
4
6
6
4
3
6
1
6
2
5
4
6
5
5
6
2
5
5
5
5
3
6
6
5
4
5
5
10
6
6
6
4
4
4
4
3
5
5
3
6
6
6
6
6
6
5
4
5
6
6
4
3
6
5
7
3
5
5
4
6
6
4
5
5
6
5
5
6
6
6
6
5
4
5
6
4
4
4
6
3
5
5
6
6
6
4
4
5
4
5
4
6
4
6
4
5
5
5
6
6
3
4
4
5
4
2
3
6
6
4
6
4
4
4
3
3
6
6
6
4
5
6
6
4
6
5
7
6
6
5
6
6
4
4
6
4
6
5
5
4
1
6
6
6
5
4
5
6
4
3
6
4
6
5
6
6
3
6
5
4
4
4
5
4
6
5
4
6
6
4
6
6
3
4
5
4
6
6
6
5
4
3
5
6
3
6
4
4
3
1
6
2
6
6
5
6
6
6
5
5
5
2
6
6
5
4
4
4
6
6
5
6
5
6
6
4
6
4
6
5
6
3
6
6
6
3
6
6
4
3
5
6
6
3
6
4
6
2
5
5
6
6
6
6
5
5
3
6
5
6
3
6
4
6
3
5
5
5
5
6
5
4
6
4
6
3
6
5
4
1
6
6
3
5
3
2
5
4
6
6
6
6
4
5
6
6
2
5
6
6
5
6
5
6
4
6
4
5
5
4
6
4
6
6
5
5
6
6
5
6
6
5
5
5
6
6
3
1
4
5
3
6
6
6
5
4
4
6
5
4
3
5
5
4
6
4
6
3
5
6
6
4
4
2
6
3
4
4
5
5
5
6
5
4
6
6
6
3
5
4
3
5
2
5
5
5
6
5
5
3
6
4
6
6
6
4
6
6
5
4
3
6
4
2
4
5
4
6
6
4
5
7
7
6
5
4
3
4
4
6
4
3
4
6
6
6
3
6
6
5
6
6
5
6
6
5
6
4
6
4
6
6
6
6
6
6
4
6
5
1
4
6
2
4
7
2
6
4
6
4
4
6
4
7
6
3
5
7
4
6
5
4
3
4
12
4
5
6
5
4
6
4
6
6
4
6
3
6
6
5
4
5
5
6
4
6
6
6
4
4
5
5
5
6
4
5
3
2
6
5
6
4
6
6
2
5
6
6
5
5
5
4
4
6
4
4
6
5
6
6
5
3
5
6
6
1
6
6
6
6
3
6
4
4
5
5
6
6
6
3
6
4
6
6
4
4
6
5
1
6
5
4
5
6
4
5
6
5
4
5
6
5
6
5
5
3
6
6
6
5
1
6
3
6
5
5
6
5
1
6
6
7
6
4
6
4
5
5
5
4
6
5
5
6
4
5
4
3
6
5
4
6
3
6
11
6
4
6
6
6
6
4
6
5
4
3
6
6
5
3
5
4
3
6
5
6
6
6
6
5
3
5
4
4
6
6
4
4
3
7
3
4
3
5
4
2
5
6
3
5
5
5
5
4
6
4
5
3
5
6
2
4
4
3
6
4
1
5
6
3
4
6
2
1
5
6
6
1
6
4
6
4
6
6
8
6
4
6
1
4
4
4
4
5
6
4
6
5
6
6
4
6
3
4
5
6
6
6
2
6
6
3
4
6
4
6
6
6
6
3
5
4
5
6
6
3
5
5
3
2
5
6
2
4
9
9
6
6
6
3
5
5
3
6
7
12
5
6
6
4
1
4
6
4
6
6
5
6
6
5
5
5
6
6
5
4
4
4
6
6
4
4
4
6
5
5
4
5
5
5
5
6
5
4
5
6
6
7
6
6
6
1
5
3
6
6
6
5
4
6
4
6
6
4
6
2
5
5
5
6
6
3
4
4
4
6
4
4
13
5
4
2
6
6
4
4
6
6
4
4
5
6
4
5
5
6
5
4
5
6
4
6
5
10
6
5
3
6
6
3
6
3
4
6
6
6
6
2
4
4
5
6
6
6
4
6
6
6
6
2
5
5
4
5
6
5
5
6
4
4
4
5
1
6
1
3
6
6
6
6
6
4
6
6
4
5
6
6
6
4
5
3
6
5
6
5
5
6
4
3
1
3
6
5
2
5
5
6
6
3
5
2
5
6
4
4
2
6
6
1
4
6
6
6
5
6
3
4
6
6
5
5
5
3
26
6
3
4
6
2
6
6
2
6
6
4
4
6
6
6
6
4
5
6
1
4
4
4
1
6
4
6
6
6
5
3
6
6
3
5
5
5
5
6
6
6
5
2
5
6
6
5
3
6
4
2
4
6
6
6
6
6
4
4
6
3
4
5
3
6
4
4
6
6
6
4
3
6
4
4
6
6
4
4
6
6
5
5
4
6
4
4
2
6
6
6
6
6
4
5
6
6
5
6
4
1
5
3
6
6
4
6
3
6
6
5
4
4
5
1
1
6
4
6
4
5
4
1
4
3
6
6
5
6
6
3
6
6
4
5
6
6
5
4
3
5
3
4
4
3
6
6
4
4
4
7
5
3
4
5
6
6
5
1
4
6
6
3
5
1
6
3
5
6
6
6
5
6
6
6
6
6
6
5
5
6
4
5
5
5
4
1
4
2
5
6
6
5
6
6
6
5
4
8
5
5
5
6
4
4
4
6
4
6
6
6
3
3
3
5
6
5
4
6
6
4
6
5
4
2
5
5
6
6
3
5
6
5
5
5
3
1
6
5
2
6
6
6
5
6
6
5
5
6
4
6
3
6
6
5
6
6
4
5
5
6
5
4
6
4
4
4
4
5
5
3
6
6
6
6
4
4
5
6
5
6
6
6
4
4
5
7
5
6
5
3
2
1
6
3
5
1
11
4
5
6
5
4
6
4
6
6
6
5
5
6
6
6
3
4
6
4
6
4
4
4
6
6
4
5
5
3
6
3
6
4
2
4
3
6
4
6
5
4
6
6
3
6
6
6
6
6
7
6
3
4
5
5
3
3
6
4
5
4
2
4
5
3
5
4
1
5
6
4
4
6
6
6
6
5
1
4
6
4
5
3
3
4
5
6
6
3
4
4
3
11
5
6
4
6
6
4
6
4
5
6
4
4
5
5
5
6
5
5
6
4
3
3
4
4
6
4
6
4
3
5
6
4
4
4
3
4
3
6
1
4
6
5
3
6
4
4
2
5
3
2
6
5
6
6
6
5
3
6
6
6
4
5
5
4
3
6
6
6
3
4
6
6
4
4
4
18
6
5
5
4
4
6
6
6
6
3
4
6
4
10
5
3
6
5
6
4
6
6
5
6
4
6
4
5
6
6
4
4
2
6
6
6
4
3
6
6
6
6
4
4
6
3
1
5
5
3
5
5
6
2
6
5
8
3
6
4
2
3
4
5
6
5
2
5
6
6
4
5
4
2
2
4
3
4
6
6
5
5
6
6
6
6
5
5
5
5
5
3
6
3
6
2
5
6
5
5
6
6
4
3
5
5
6
5
4
6
4
6
3
12
4
5
5
6
3
6
4
5
5
5
6
4
6
6
4
4
6
6
4
4
6
3
3
6
6
4
2
5
4
5
4
6
4
6
6
6
5
5
5
3
5
6
6
5
2
6
4
4
4
4
4
5
6
6
6
6
6
3
3
5
3
6
5
6
6
6
7
11
6
6
4
4
4
6
3
6
6
6
6
4
5
3
6
3
4
5
5
6
6
5
3
2
5
6
6
4
6
6
6
9
3
3
3
6
3
5
5
11
6
2
7
6
5
6
3
6
4
8
6
4
1
4
5
4
3
5
4
4
6
5
5
6
5
3
6
1
1
6
4
6
6
4
5
6
4
6
5
2
6
3
6
6
5
5
5
6
2
5
4
4
3
6
4
4
4
4
6
5
4
6
4
6
6
5
5
5
1
5
5
6
6
5
6
4
4
5
6
4
1
1
6
4
6
4
4
4
6
6
6
6
4
5
7
2
6
5
3
6
8
6
4
13
4
4
6
3
6
6
6
6
4
5
5
2
3
5
4
5
6
6
5
6
1
4
6
6
5
4
5
5
6
3
5
6
2
4
6
6
5
4
4
4
2
5
4
6
4
6
4
3
4
6
5
1
4
4
4
3
5
6
6
3
1
6
4
6
4
6
2
5
6
4
6
4
4
5
6
4
3
6
5
5
3
1
4
6
9
8
5
6
3
6
3
5
5
6
6
6
5
5
4
6
6
6
6
6
3
6
5
4
5
6
5
6
6
5
6
4
4
6
6
3
2
6
6
5
4
5
2
6
5
5
7
4
3
6
6
4
6
5
4
6
3
6
5
4
6
6
5
5
6
4
2
6
6
5
6
6
4
4
5
4
6
4
5
4
5
4
4
6
4
7
6
5
6
6
5
6
1
5
6
4
4
4
6
6
4
5
5
4
4
6
6
1
4
4
6
5
6
6
6
6
4
5
6
4
6
4
5
4
4
5
4
5
1
6
2
6
6
4
4
4
6
4
5
5
6
5
4
3
6
6
4
3
2
6
6
6
5
6
4
6
6
6
4
4
6
6
6
3
6
3
3
6
6
4
4
4
4
2
6
1
2
4
6
6
6
4
6
6
6
6
6
5
1
6
4
6
6
6
6
4
4
5
6
6
6
4
4
5
6
6
6
4
4
4
2
6
6
6
5
4
6
6
5
6
5
4
11
4
4
4
3
6
5
3
6
5
4
5
6
4
6
5
6
4
5
6
2
4
4
5
4
6
7
2
6
3
5
6
5
5
6
6
6
6
6
3
6
6
4
2
1
6
6
6
4
5
5
6
4
5
5
5
4
4
3
6
3
6
4
5
3
3
6
5
6
1
4
5
6
4
6
5
7
4
1
6
5
6
6
6
5
2
4
5
6
6
4
3
6
2
4
5
6
4
5
6
6
4
5
3
5
2
6
5
6
6
4
6
6
6
6
5
4
5
6
6
1
6
4
6
4
3
6
2
4
6
6
6
3
5
4
4
6
6
5
4
4
6
3
5
5
6
7
6
6
1
3
6
4
4
5
2
6
6
4
4
3
4
6
7
4
5
6
4
6
1
4
6
4
4
5
6
5
6
4
4
1
5
6
3
5
3
6
6
6
4
6
6
6
6
6
5
4
4
4
6
4
5
6
5
5
6
3
6
6
5
6
6
5
4
4
6
4
2
6
3
6
4
3
4
3
5
4
6
4
6
5
4
6
4
5
6
3
5
6
5
4
1
6
6
5
6
3
6
4
6
6
6
5
3
6
6
6
3
5
6
5
5
6
5
7
6
6
6
6
4
6
6
4
4
6
6
4
6
6
4
5
5
4
6
5
3
5
6
4
3
4
6
6
3
3
6
4
3
2
6
6
4
4
6
6
6
4
4
5
4
7
4
5
4
4
6
6
5
4
3
6
4
3
4
5
4
6
6
6
6
6
6
4
3
5
6
5
4
6
6
5
6
5
6
2
6
4
5
6
1
4
6
6
6
5
4
2
6
6
1
6
5
5
4
5
6
6
6
7
6
8
4
4
4
4
6
5
5
3
6
5
8
6
6
6
4
6
6
4
6
7
6
5
3
6
1
1
6
11
5
4
5
6
6
5
5
3
6
6
3
5
6
6
5
4
6
5
6
5
4
5
6
6
4
6
4
4
6
3
6
3
6
6
4
6
1
6
6
4
5
3
5
6
5
2
5
2
5
5
3
6
6
6
4
6
6
2
6
6
6
4
4
4
6
4
6
4
1
5
6
5
4
2
4
4
4
6
6
5
5
6
6
3
3
4
5
6
6
6
5
6
6
5
5
6
5
4
5
6
6
6
3
6
4
6
4
6
5
5
5
6
5
6
4
4
5
6
5
6
5
2
6
4
6
6
3
5
6
5
5
4
4
5
6
5
5
6
6
5
6
4
5
6
6
6
5
1
6
4
4
6
6
4
4
6
6
6
5
6
3
6
8
6
5
6
6
4
5
6
6
6
6
6
4
4
5
5
5
5
4
6
4
6
6
3
4
3
6
5
3
6
6
6
6
4
5
5
6
2
6
5
5
6
6
2
4
1
6
1
6
6
4
4
3
6
6
4
6
7
6
6
4
6
6
6
6
6
6
4
4
4
6
6
1
6
4
6
6
6
6
7
5
6
5
5
2
5
2
5
5
4
5
4
3
5
1
5
4
5
8
4
6
5
6
7
6
5
6
5
6
4
1
5
6
6
6
6
4
4
6
4
6
6
3
5
6
5
4
5
5
4
6
4
6
5
4
4
4
6
5
6
6
5
4
4
4
6
1
6
6
4
5
4
4
6
6
6
5
5
5
4
6
4
6
6
5
4
5
6
6
6
5
4
6
5
4
6
5
3
6
1
5
6
5
6
7
6
6
5
4
6
6
5
5
6
6
6
3
5
4
5
6
4
6
6
6
5
6
4
4
6
3
3
1
6
6
6
6
4
5
2
6
2
5
3
5
6
5
6
1
6
2
6
4
4
3
3
6
5
4
5
6
6
6
6
6
6
6
4
6
3
6
6
5
6
6
4
3
6
4
3
4
5
6
2
1
1
4
4
6
6
6
6
6
4
4
2
6
3
6
5
2
4
6
6
4
6
6
3
3
6
6
5
5
6
3
3
7
6
6
6
6
5
6
5
9
6
5
5
3
5
5
5
4
6
2
6
5
6
6
6
5
6
3
6
6
5
5
4
6
6
5
4
4
4
4
4
6
4
6
3
6
5
6
6
6
5
5
4
6
6
6
6
3
6
6
5
6
3
3
5
5
5
6
6
3
6
6
6
6
5
4
6
4
4
6
6
6
3
4
5
4
4
4
4
6
6
6
3
6
3
4
6
3
6
2
4
6
4
3
6
6
4
6
3
6
5
4
5
5
5
6
6
4
4
6
6
4
3
6
6
4
6
6
6
4
6
6
6
6
4
4
5
6
6
6
2
3
6
5
6
6
3
6
4
5
3
4
9
6
1
5
4
5
2
6
5
4
6
1
4
6
6
3
6
6
4
3
5
3
2
5
2
6
6
6
9
4
6
6
6
5
4
4
4
6
3
4
4
3
6
4
4
3
12
6
5
6
5
4
5
4
5
6
6
6
4
6
4
6
7
6
6
5
3
6
6
5
6
2
2
6
6
6
3
2
4
5
4
6
3
4
4
4
4
4
6
5
4
6
5
6
4
5
8
4
6
6
6
4
5
6
6
6
5
4
6
3
5
4
6
4
5
3
7
3
4
6
2
6
5
4
6
6
6
8
6
3
5
5
4
6
4
5
5
6
6
5
4
4
4
6
5
5
4
6
6
6
5
6
4
4
6
6
2
6
4
4
5
7
6
4
5
5
6
4
6
4
6
4
9
6
6
3
6
5
5
3
3
4
6
5
5
6
4
5
5
4
6
4
4
6
6
3
5
5
4
6
6
6
4
5
5
6
6
6
6
5
4
7
5
3
4
6
6
3
4
3
7
6
3
4
4
3
6
6
8
4
6
4
5
6
4
4
3
4
4
5
6
5
5
5
3
5
2
4
6
5
6
5
5
4
5
6
5
4
3
6
5
6
1
6
5
4
6
6
5
4
6
5
3
6
6
4
6
3
6
4
6
5
6
4
6
2
4
6
5
5
2
6
5
6
6
5
6
6
6
3
6
5
6
4
6
3
6
5
6
6
4
6
5
6
3
1
4
3
5
1
3
4
6
6
4
4
5
6
4
3
5
5
5
5
6
6
5
6
6
4
4
6
4
6
4
5
6
3
6
4
7
5
6
5
3
5
6
4
4
4
6
6
6
6
6
6
6
3
1
6
4
5
4
5
6
6
6
6
4
6
5
2
4
6
7
1
4
5
6
6
3
5
6
3
7
4
4
6
6
4
4
5
6
5
1
2
6
4
6
5
4
6
6
2
4
5
3
5
6
6
3
5
3
4
5
6
6
4
6
6
4
6
6
5
4
6
6
5
6
6
6
6
6
5
4
7
6
6
4
6
5
5
6
5
5
5
6
4
6
6
6
5
3
3
4
4
4
6
6
1
4
3
4
6
6
6
5
6
3
6
3
5
1
4
5
6
6
6
6
6
6
5
5
6
4
5
6
4
4
6
6
3
6
5
3
4
5
5
5
6
5
4
4
6
4
4
4
5
4
4
6
6
6
4
5
5
6
5
6
5
6
3
6
4
4
1
6
6
5
5
6
4
3
2
6
6
1
5
5
3
2
6
4
4
4
5
5
4
5
5
4
6
6
6
6
3
4
5
4
6
4
6
6
5
6
6
4
6
6
6
1
5
4
5
5
6
6
6
3
4
6
5
6
6
4
4
4
6
4
4
6
6
6
6
6
5
4
6
4
5
6
5
6
6
5
5
6
4
6
5
6
6
7
6
5
4
4
4
6
5
6
4
4
6
5
4
6
4
6
4
2
6
6
6
5
5
5
4
5
6
6
3
6
6
6
5
4
6
7
5
5
4
6
5
6
4
6
6
4
6
4
1
5
6
5
3
4
5
5
6
4
4
5
6
3
2
4
6
4
4
5
4
4
2
4
4
4
5
6
3
5
6
5
4
4
4
6
5
6
6
5
6
2
4
4
3
6
2
5
3
3
5
6
3
6
6
5
6
6
6
3
6
1
6
4
5
6
5
6
6
6
4
5
4
6
4
6
6
5
4
6
5
4
3
6
4
6
5
6
11
4
5
6
4
4
3
6
6
3
5
6
4
4
6
4
6
4
6
5
4
3
5
6
4
6
4
5
6
4
1
4
5
6
3
6
6
6
4
6
6
6
5
6
6
5
6
5
6
6
6
4
5
5
5
4
5
5
6
1
4
5
6
4
4
3
4
6
5
6
5
4
4
6
4
6
5
5
5
4
4
6
1
5
6
2
6
4
6
5
2
5
6
4
5
3
4
5
6
4
6
6
5
6
5
1
2
5
6
4
5
6
8
3
6
5
1
6
5
6
6
12
3
5
2
5
6
2
4
5
6
6
6
6
6
4
6
5
4
6
6
3
7
4
6
4
5
6
6
6
6
4
5
6
3
6
5
6
5
6
6
6
4
6
6
6
3
4
6
6
6
4
6
6
5
3
6
3
5
6
4
8
3
5
6
6
6
4
4
6
5
4
5
4
6
6
6
3
6
5
5
4
1
6
5
6
4
6
4
6
4
6
5
4
4
4
4
1
6
6
4
3
1
4
5
5
6
6
4
6
5
5
5
5
6
4
6
4
4
4
5
6
6
4
6
5
6
4
6
5
6
4
7
6
6
6
6
6
3
6
5
1
4
3
6
3
5
4
6
6
6
6
5
1
4
5
5
4
4
4
6
5
6
3
6
5
3
6
6
6
6
5
2
6
6
6
6
6
4
4
6
2
3
5
6
6
6
8
6
5
6
5
4
4
6
5
6
6
6
4
2
13
4
1
6
4
4
6
4
3
6
3
3
5
6
3
5
6
6
6
5
6
8
5
5
4
5
4
5
5
4
6
6
3
4
6
1
6
5
6
3
6
5
5
4
6
4
2
4
6
4
5
6
5
6
6
6
5
5
3
5
6
4
5
4
4
5
6
4
6
4
3
4
6
4
6
6
5
6
6
5
5
6
4
3
6
4
3
4
6
6
4
4
3
5
5
3
4
6
6
4
4
3
6
4
6
6
4
6
6
6
5
6
6
4
1
5
6
5
4
3
6
5
4
5
5
5
4
4
4
6
5
6
6
5
5
4
2
4
6
6
6
6
5
6
5
6
7
4
6
3
5
6
4
6
6
4
6
3
6
2
6
4
5
4
3
6
6
5
3
6
6
6
3
3
1
2
5
6
10
5
3
4
6
4
6
6
4
6
5
6
5
4
6
6
6
6
6
4
6
5
6
6
6
6
7
4
6
6
5
8
5
4
3
6
6
4
6
3
3
6
4
6
4
3
6
6
5
4
6
5
6
8
4
6
6
6
4
5
6
8
6
6
6
5
5
5
4
4
6
4
3
6
6
6
6
6
3
6
5
3
4
6
6
4
5
2
4
6
6
6
6
6
4
6
5
6
4
4
6
5
4
6
4
4
6
4
4
2
5
4
6
3
6
5
1
5
6
6
5
5
3
3
1
6
3
6
6
6
6
3
6
5
5
4
6
6
6
6
5
2
3
4
5
5
3
5
5
5
6
5
5
5
4
6
6
1
6
4
5
6
5
7
6
6
4
6
6
4
5
6
4
4
6
6
4
6
5
4
5
3
4
6
3
4
6
6
6
6
6
6
4
6
5
4
6
5
5
6
6
5
6
6
5
5
6
6
6
2
3
4
6
4
6
3
6
4
5
5
5
6
4
6
6
6
6
5
6
4
6
6
4
6
3
6
2
6
5
5
4
5
6
6
6
6
5
4
5
5
6
6
1
2
3
3
3
5
6
5
3
1
5
5
6
6
4
5
1
6
6
6
5
6
5
4
5
3
4
5
5
5
6
6
5
5
6
4
6
6
4
6
6
5
4
4
6
5
6
6
6
5
2
6
6
3
6
5
6
6
6
6
6
6
5
6
6
6
4
4
6
4
4
6
6
4
4
5
6
4
4
6
6
4
5
5
5
4
6
6
6
6
4
6
5
6
4
6
6
6
4
5
4
2
4
6
5
4
6
3
6
4
4
5
4
4
6
4
4
5
6
5
4
6
6
4
3
4
6
6
5
3
6
1
4
3
5
2
5
6
6
5
6
5
3
6
4
4
6
3
5
3
3
3
4
4
4
5
4
1
3
6
5
6
6
6
6
4
4
5
6
5
6
6
2
6
6
2
2
6
6
5
5
5
3
6
4
6
4
6
5
3
5
6
6
6
5
5
5
4
4
5
4
4
4
4
6
6
6
6
6
4
4
4
6
6
1
6
6
4
6
6
5
6
4
6
2
5
3
6
4
4
4
5
5
3
6
6
5
5
3
2
1
6
5
5
4
2
4
5
5
6
6
6
6
5
6
5
5
5
3
6
4
6
6
6
2
6
6
4
6
6
6
4
10
6
6
4
5
6
4
4
5
6
6
4
4
6
4
5
6
1
6
6
7
3
6
5
6
6
6
6
4
1
4
6
4
5
6
6
6
6
6
4
5
5
5
4
6
2
6
5
5
3
6
4
6
4
5
2
5
6
4
6
5
5
5
4
4
6
6
7
5
4
6
5
5
6
4
5
5
4
6
3
5
6
2
6
5
6
5
6
6
5
4
4
5
5
4
5
6
4
4
4
2
5
6
10
4
6
4
4
6
6
4
4
6
6
6
4
3
4
5
6
5
6
6
2
5
5
6
6
5
6
5
5
6
6
4
6
5
6
4
6
5
5
4
6
3
4
5
5
6
3
4
6
6
4
4
6
6
4
6
6
6
3
6
6
5
5
4
6
6
6
4
4
6
6
4
5
6
6
4
4
2
6
6
6
6
3
6
4
6
5
6
6
6
5
3
6
6
6
5
6
3
6
8
1
6
5
5
6
6
5
6
6
5
4
6
6
6
3
5
6
5
4
4
5
6
4
6
5
3
6
3
6
5
6
6
4
3
6
4
4
6
6
4
5
5
1
6
5
6
6
6
6
4
1
6
6
6
6
3
4
6
6
6
4
5
6
4
1
4
6
6
6
5
4
5
6
1
1
3
6
5
5
6
5
6
4
3
5
4
5
6
3
6
3
4
4
6
4
5
4
6
5
3
6
5
3
6
6
6
4
6
6
6
5
6
4
6
6
3
5
4
5
6
3
6
6
9
6
2
2
3
6
5
6
4
4
6
5
4
5
5
5
4
6
5
6
6
6
1
3
6
6
4
6
6
4
6
6
4
6
6
1
6
6
4
4
4
4
4
6
5
4
6
6
5
6
4
6
4
3
6
4
7
6
4
4
5
4
6
4
5
3
6
3
4
6
5
6
6
6
6
4
6
6
6
4
1
4
6
5
6
4
6
6
4
1
5
4
5
6
6
6
6
6
6
6
5
6
6
4
5
2
4
6
6
6
6
4
6
3
3
5
6
4
6
5
6
6
5
5
4
5
6
5
4
3
6
5
6
6
2
4
6
5
5
6
6
3
2
6
4
5
6
6
6
6
6
6
4
1
6
6
6
5
5
6
5
1
5
4
6
6
5
6
4
6
3
2
3
5
6
6
4
6
6
2
5
6
5
5
5
5
6
6
4
4
5
5
6
4
4
5
4
3
5
5
6
6
3
6
6
3
3
4
6
6
6
6
5
4
2
3
3
5
6
6
5
4
2
5
2
2
3
4
5
2
4
6
5
4
1
3
5
5
4
5
9
4
5
2
3
4
5
4
6
6
6
5
4
4
6
6
6
5
5
6
4
6
3
3
6
6
5
3
6
5
6
5
3
5
5
6
6
6
6
4
2
5
4
6
6
6
4
7
6
5
6
3
5
5
5
6
5
3
6
2
6
5
6
6
4
5
6
4
4
4
6
6
4
5
5
5
6
6
7
3
3
6
4
6
5
5
4
1
6
4
4
6
5
1
5
5
6
8
6
4
6
4
3
6
4
6
6
5
6
6
7
6
8
4
4
6
4
4
4
4
4
6
6
4
3
4
6
5
6
6
2
7
6
4
5
6
4
6
6
4
6
5
4
6
5
6
4
4
6
6
6
4
6
6
6
6
4
6
4
9
6
3
6
6
5
7
6
6
4
5
7
6
6
5
6
5
9
4
5
6
6
3
6
6
6
3
6
4
6
4
4
20
6
5
5
6
2
4
6
6
3
4
4
2
6
3
3
1
5
6
4
1
3
5
5
4
5
4
3
6
7
6
6
6
4
6
5
6
11
5
4
3
3
2
6
2
5
4
4
6
6
6
5
6
6
3
6
5
4
4
5
5
6
5
4
6
6
6
6
6
6
4
6
5
4
4
6
6
5
5
4
6
6
4
5
5
6
6
4
6
5
5
6
6
15
6
3
6
4
1
3
3
6
4
4
6
2
1
4
5
4
4
5
4
7
5
4
6
6
6
6
4
2
3
3
2
6
6
6
5
1
6
4
4
5
6
3
6
4
5
3
6
5
6
2
5
6
6
6
1
5
5
5
6
4
5
4
6
6
5
6
5
4
4
4
5
6
4
6
6
6
4
4
5
6
5
3
4
5
5
6
5
5
6
5
4
5
4
6
5
6
4
6
4
2
4
4
4
5
3
6
1
4
6
5
6
5
5
4
5
6
4
8
5
4
7
4
4
6
6
3
3
4
5
4
5
5
6
6
6
5
5
6
6
6
4
7
4
5
6
6
4
5
6
6
3
6
5
2
3
4
6
4
7
6
6
5
3
6
6
6
3
4
5
5
12
4
5
5
5
6
6
5
6
5
2
4
6
5
6
2
5
4
5
4
6
5
4
6
6
6
1
6
1
5
3
3
4
5
4
4
6
6
2
6
6
5
1
4
3
3
3
6
6
5
6
6
5
4
6
3
3
5
6
6
6
7
6
4
5
6
4
5
5
5
5
4
6
6
5
4
4
6
4
5
6
3
6
3
5
6
5
6
1
6
6
6
6
6
5
6
6
5
6
6
6
3
6
1
5
6
4
5
5
6
3
2
6
6
5
6
5
5
5
5
6
5
3
6
5
3
4
4
6
6
3
5
6
3
6
4
6
5
6
2
6
5
6
5
6
6
10
6
4
5
5
6
6
6
5
6
6
6
3
5
4
6
1
4
6
6
3
6
6
6
5
4
4
6
4
6
6
6
6
4
4
6
4
4
3
5
5
4
6
6
5
3
6
6
3
4
4
6
5
6
6
4
5
6
4
1
6
4
4
4
6
6
4
5
2
6
4
6
5
6
7
3
6
5
4
4
6
6
6
6
6
6
5
4
6
6
4
5
6
2
4
2
6
5
6
4
6
4
7
5
5
6
4
6
4
4
6
6
5
3
6
6
5
4
4
4
9
6
4
6
5
5
6
4
6
6
6
6
4
6
5
5
4
5
5
4
6
6
5
1
6
5
4
5
4
6
4
4
5
6
6
6
5
5
4
6
4
3
6
5
6
6
6
6
6
6
6
5
5
4
6
4
4
6
4
6
4
6
4
4
3
5
4
6
8
5
4
4
6
6
6
5
6
6
6
6
6
6
5
6
4
6
6
5
3
5
6
6
6
3
6
6
5
3
5
5
6
5
5
4
5
6
6
6
6
4
6
5
4
6
6
4
6
6
4
6
5
1
3
7
6
4
4
4
1
5
4
5
5
6
4
6
6
6
6
5
5
4
6
3
5
5
5
4
4
4
6
5
4
6
6
3
4
1
3
3
5
4
6
5
6
6
4
6
4
5
6
6
6
5
6
5
1
4
4
3
5
6
4
3
5
6
6
3
9
6
5
2
3
5
6
6
6
6
6
4
3
5
3
4
4
4
6
4
6
5
6
3
5
3
6
1
2
6
5
6
5
6
4
3
4
5
5
2
3
4
4
6
6
2
6
6
6
5
3
5
5
1
4
6
5
6
6
1
5
5
6
5
2
6
4
6
5
5
6
4
6
5
4
6
6
5
5
3
4
6
5
2
5
6
6
6
3
4
6
4
6
5
5
3
4
4
3
6
6
4
6
3
6
6
4
4
3
4
4
6
6
3
6
5
3
4
5
6
1
2
7
5
5
5
1
5
2
6
4
6
5
5
5
3
6
6
6
5
6
6
6
6
3
6
4
3
3
5
5
6
6
4
6
1
4
6
6
5
5
4
6
6
6
5
6
6
9
5
6
4
4
3
5
5
6
4
6
3
4
6
6
5
6
3
6
4
4
4
4
4
3
4
6
6
5
4
6
6
4
6
6
6
4
6
4
5
6
5
6
6
7
4
6
6
5
8
6
5
6
6
6
5
6
6
6
6
4
6
5
6
5
4
6
4
3
5
4
4
5
3
6
4
3
4
5
1
5
6
6
6
4
6
5
5
6
6
6
6
5
5
6
8
4
3
9
6
1
5
6
6
5
2
6
7
3
6
4
6
5
3
8
6
5
6
4
6
5
6
6
6
3
3
6
4
4
6
6
3
6
5
5
5
6
4
5
6
6
4
6
5
4
6
6
6
6
5
5
5
6
3
6
3
6
6
3
6
5
6
5
5
5
4
6
4
3
4
6
5
6
6
3
3
5
4
5
6
6
6
5
5
5
6
6
6
2
4
5
12
5
8
4
5
3
7
5
6
4
3
6
6
6
4
4
6
6
2
1
1
6
4
6
5
4
4
5
6
1
6
6
3
6
5
6
6
4
7
3
5
6
4
4
4
5
6
5
5
4
13
5
6
6
5
4
5
6
5
4
6
5
6
4
5
3
6
5
6
4
6
6
4
3
5
4
2
4
6
6
3
2
4
6
5
6
5
7
4
4
4
6
6
6
4
3
4
6
6
5
6
2
6
6
6
4
4
6
4
5
1
3
6
5
6
5
3
5
6
6
6
6
6
12
4
5
1
6
6
5
4
4
4
5
5
6
10
4
4
6
6
6
6
6
6
3
4
5
5
6
6
3
6
5
5
6
6
3
6
3
6
6
6
6
6
6
4
6
5
6
4
6
5
5
6
2
6
6
3
6
6
6
5
5
5
6
4
6
5
5
6
5
4
6
3
1
5
6
6
6
6
5
6
6
6
2
3
1
6
5
6
6
5
6
4
6
6
3
5
5
6
5
4
6
6
4
9
5
5
4
4
2
8
4
5
4
6
4
1
5
6
4
6
5
4
4
4
4
6
3
6
5
6
6
4
6
6
6
6
6
4
6
4
5
3
4
6
6
6
5
6
6
5
5
6
6
5
6
6
6
5
2
17
5
4
5
6
6
4
6
2
4
6
6
6
2
4
5
7
4
6
5
4
6
6
6
3
6
4
6
2
5
4
5
5
6
6
4
6
5
3
5
5
6
6
4
6
4
5
5
5
5
6
6
5
4
6
5
5
6
5
4
5
1
5
6
2
6
5
5
4
6
5
4
6
4
6
2
2
5
5
8
4
4
6
4
4
6
6
3
7
3
4
3
6
4
6
5
6
6
6
4
5
4
6
5
6
3
6
4
6
3
1
4
6
6
3
6
6
3
3
3
3
5
6
6
6
6
5
6
3
4
3
5
5
6
4
6
6
6
4
5
3
5
4
4
5
5
5
5
6
6
3
6
6
5
6
5
6
6
6
4
6
6
6
5
1
4
5
6
5
6
6
1
5
5
3
6
6
6
1
6
4
2
6
6
3
3
6
5
6
4
4
5
6
2
6
6
4
6
6
5
6
6
4
4
5
5
5
4
6
6
5
2
5
6
4
4
6
6
4
5
5
5
5
6
6
6
6
4
4
6
5
6
3
5
6
6
5
6
3
6
4
4
3
6
5
4
1
4
5
6
5
6
6
6
7
6
1
6
4
5
6
6
5
6
5
6
5
9
3
6
6
4
5
2
2
6
6
6
4
6
4
6
6
6
5
6
6
6
4
6
6
4
6
2
4
4
6
5
5
4
4
6
6
1
5
4
6
6
3
6
5
4
6
4
5
3
6
1
4
5
4
4
6
3
5
5
4
3
5
4
4
3
6
10
6
3
1
5
6
3
5
3
6
5
6
6
6
4
5
6
6
4
6
5
5
6
6
6
6
6
6
6
2
4
6
17
5
5
5
3
6
3
5
6
5
4
5
6
6
4
6
6
3
5
6
4
5
6
4
5
6
6
5
4
5
6
6
4
7
7
6
6
4
5
6
6
6
4
6
6
6
6
6
4
6
3
6
4
4
4
4
4
4
3
6
6
5
4
6
4
4
6
1
6
4
6
5
3
6
5
6
4
6
2
2
6
5
4
5
5
6
5
6
6
2
6
6
6
6
6
5
6
6
4
6
6
6
4
5
4
5
5
6
6
6
6
5
1
4
3
6
5
6
6
4
4
6
6
6
4
4
6
4
5
4
4
5
5
6
5
5
5
6
5
4
3
4
4
3
6
4
6
3
4
4
6
5
5
2
6
4
6
4
4
5
4
6
4
7
6
6
6
5
6
1
5
6
4
6
5
4
6
5
6
4
4
3
6
5
6
5
6
4
6
5
6
6
6
7
4
5
6
4
4
1
6
5
6
4
3
3
4
6
4
6
3
6
4
5
6
6
4
3
5
4
6
6
6
2
5
6
4
3
4
3
5
5
6
6
4
5
6
4
6
5
6
4
6
5
5
6
6
5
9
5
4
1
7
5
6
3
7
6
5
6
3
6
5
6
6
6
3
4
4
3
3
3
6
4
5
6
4
7
3
4
5
4
6
6
5
6
4
4
5
1
4
5
4
4
3
5
4
3
4
6
4
2
4
4
5
6
6
3
4
6
2
6
4
7
5
6
6
5
6
6
5
6
3
4
3
6
6
6
6
6
3
6
6
4
5
6
5
5
6
6
4
3
4
2
6
5
6
5
6
3
4
6
6
4
6
4
6
6
4
6
6
3
4
3
6
4
5
5
5
5
6
6
5
4
1
6
5
6
4
6
5
6
3
5
6
3
6
6
6
6
6
6
4
4
3
4
5
6
6
4
6
4
6
5
4
4
6
6
6
5
4
6
4
6
6
3
2
4
6
6
4
6
6
5
3
6
3
4
4
6
4
5
5
5
6
6
5
6
6
6
6
5
5
6
1
5
5
6
4
3
3
6
6
6
5
5
5
4
6
6
4
6
5
2
5
7
6
6
6
4
6
6
3
5
5
3
4
6
4
4
6
4
5
4
5
6
2
5
3
14
5
4
6
6
6
6
6
6
6
6
5
5
4
4
6
4
6
3
5
6
3
5
5
6
4
8
6
6
5
5
4
4
2
4
8
6
4
5
2
1
4
6
6
5
2
6
6
6
6
5
4
5
6
5
4
4
5
5
6
6
5
6
5
3
6
6
6
5
3
6
5
3
6
3
6
4
5
2
5
2
2
4
5
6
5
5
6
6
3
6
6
6
6
6
6
6
4
5
6
4
6
5
6
5
6
6
4
8
6
5
4
6
4
5
2
4
6
5
5
3
6
5
4
5
6
5
4
4
3
6
4
6
5
5
6
4
5
3
6
3
6
4
6
4
3
4
5
6
5
5
1
4
6
6
6
3
6
6
4
5
5
4
4
2
4
6
4
4
4
2
6
6
1
6
5
5
5
3
6
6
6
6
5
6
5
2
6
6
6
6
3
4
4
6
7
6
6
6
6
6
6
5
6
6
3
5
5
6
5
5
6
10
4
3
3
5
2
6
5
1
5
6
4
6
3
4
4
3
6
4
2
6
6
3
1
5
5
4
6
5
5
6
5
6
6
5
4
2
6
5
5
4
3
5
6
3
3
6
6
6
6
5
6
4
4
6
6
6
6
3
6
5
6
6
4
6
6
4
6
6
5
5
6
4
6
2
5
5
4
6
5
5
4
6
4
4
6
6
6
1
6
5
3
4
2
5
6
2
6
6
4
5
6
6
6
5
3
3
4
6
6
6
6
5
4
6
3
6
6
5
6
6
6
6
6
6
6
5
6
3
4
4
4
4
5
1
4
4
6
5
6
5
4
6
6
4
6
4
5
5
6
4
4
4
6
6
5
6
5
4
5
5
1
6
1
3
3
3
6
6
6
5
6
4
6
4
5
4
6
4
5
5
5
6
6
1
4
6
2
5
3
4
6
4
5
6
5
6
6
5
2
4
4
12
5
3
4
5
4
4
5
6
6
5
4
6
5
7
5
6
4
3
5
3
7
6
4
5
7
5
4
6
6
6
5
3
4
6
5
3
3
6
6
5
5
4
6
4
7
6
6
5
2
4
7
6
4
6
6
6
6
5
3
6
6
7
6
4
5
6
6
6
3
3
6
5
4
6
4
4
2
6
5
6
6
6
6
6
3
6
6
6
6
1
4
6
1
6
6
4
6
6
6
6
6
6
3
5
5
6
6
4
9
6
7
6
3
6
4
6
5
6
6
5
6
4
6
3
6
5
6
6
6
6
3
6
4
5
3
4
6
6
6
5
4
3
4
6
6
6
6
3
5
4
4
6
5
6
5
6
4
6
6
6
5
6
6
6
5
6
6
4
4
6
5
3
3
6
4
3
5
4
5
6
6
2
1
3
6
4
4
5
6
3
1
4
6
5
3
4
6
5
6
6
6
6
6
6
2
6
5
4
6
6
6
6
0
6
8
4
6
6
4
6
6
6
6
4
5
5
4
4
4
4
5
4
5
4
6
6
6
5
6
6
4
5
6
6
4
6
4
6
2
5
4
6
6
5
6
3
6
6
2
8
1
5
3
6
6
4
5
4
3
7
5
5
5
6
6
6
6
4
4
4
6
6
6
6
5
6
4
4
4
6
5
4
5
5
6
4
1
5
4
5
5
6
5
6
3
6
6
6
4
5
5
6
3
4
2
5
4
6
6
6
4
4
4
4
2
5
4
5
4
6
4
5
4
6
6
5
5
6
6
5
5
3
5
5
5
3
6
5
6
3
6
6
4
5
3
4
2
5
4
4
2
4
6
6
6
1
6
5
3
6
2
6
4
6
5
6
2
5
4
6
5
6
7
4
5
2
6
1
4
3
4
5
6
6
9
6
4
6
6
6
6
5
4
6
6
6
5
4
4
6
6
5
1
4
6
5
6
6
4
1
4
5
6
6
1
3
1
5
6
5
5
4
4
4
4
6
6
5
5
3
3
6
6
5
4
4
5
6
6
6
6
6
3
6
6
4
6
2
6
4
6
5
6
4
7
4
5
6
6
6
6
4
6
4
4
5
5
2
3
6
1
6
3
6
5
9
5
6
6
4
4
4
6
4
4
6
6
5
4
4
6
6
6
4
4
4
1
4
3
6
5
3
6
6
5
4
6
4
4
6
5
4
6
6
5
6
6
6
6
6
5
4
4
5
3
5
6
4
6
6
5
7
5
5
3
6
6
6
4
5
5
3
3
3
6
6
4
5
6
6
6
6
5
3
5
6
6
6
6
4
4
6
3
4
4
5
6
1
4
6
6
5
4
6
4
4
4
4
6
4
6
5
2
4
6
4
1
5
6
5
5
4
4
3
6
6
6
6
4
6
4
5
3
6
3
6
6
6
6
4
5
5
5
4
6
4
6
5
6
6
6
5
6
5
2
4
5
6
5
6
6
5
1
4
6
3
6
4
6
4
5
6
3
4
6
4
4
4
3
4
6
5
3
6
5
6
6
2
4
7
4
6
7
4
5
6
5
5
5
5
4
5
4
5
4
4
5
6
6
4
1
6
6
4
5
6
6
6
4
6
5
6
6
5
6
6
6
5
6
6
4
6
4
5
6
3
6
5
4
6
2
5
6
3
2
4
5
6
5
6
6
5
6
6
4
4
3
5
5
6
5
2
6
5
6
4
3
2
4
4
4
4
4
5
5
5
6
6
4
6
6
6
6
6
5
4
6
4
4
4
6
6
6
4
6
6
6
6
3
4
5
4
4
5
6
6
4
5
4
6
5
6
4
5
4
3
6
4
4
5
6
6
3
6
5
4
4
6
4
5
6
5
6
4
5
4
4
5
1
6
6
5
6
6
4
6
6
4
5
6
6
5
1
6
6
6
6
6
4
3
4
3
5
6
4
4
1
6
4
6
4
6
5
6
6
6
4
4
6
5
5
6
4
5
6
4
6
6
6
5
5
1
4
6
6
6
6
3
6
1
5
4
5
4
4
5
4
6
4
5
6
6
4
3
6
5
4
4
5
6
6
6
4
6
9
6
6
1
4
5
4
5
6
7
6
6
6
4
3
6
4
5
3
5
4
4
6
6
6
6
3
6
2
2
6
4
6
6
5
4
6
6
4
5
5
5
6
6
2
6
5
3
6
6
1
5
3
6
6
5
6
6
2
4
6
6
6
4
5
6
6
4
6
6
5
5
4
4
6
5
6
4
5
6
6
3
6
6
4
3
4
1
4
6
6
6
5
6
3
6
5
6
5
5
5
6
6
6
4
6
5
6
6
4
3
6
5
5
3
5
4
5
7
2
5
3
6
6
5
5
6
5
5
6
6
3
5
6
3
5
1
8
4
5
4
4
5
4
3
5
4
6
6
6
6
4
5
4
3
6
3
6
5
5
4
6
6
6
5
5
5
6
6
4
6
5
5
6
6
6
6
6
5
4
4
6
6
6
4
7
6
6
5
3
3
4
6
4
5
4
4
1
5
5
5
4
8
5
4
6
3
5
6
4
3
6
5
6
6
3
4
5
3
4
4
3
4
4
4
3
4
6
6
5
4
3
6
3
5
6
6
6
6
6
6
3
6
5
4
6
6
6
6
6
4
4
3
6
5
6
2
5
5
4
6
4
5
5
6
4
6
4
3
6
3
2
6
5
5
5
6
4
5
2
6
6
5
5
6
6
1
5
7
3
10
4
6
6
3
5
5
4
6
6
3
6
6
6
6
6
4
6
1
4
4
6
5
6
4
6
3
3
5
7
4
3
6
6
6
4
6
4
6
5
5
6
4
6
4
6
6
5
3
6
6
6
6
6
6
5
6
3
4
1
5
4
4
6
5
3
6
6
4
4
5
6
6
6
1
6
5
4
6
4
6
6
7
4
4
5
6
5
6
5
3
5
6
4
3
6
4
6
6
6
3
2
6
6
6
6
6
6
1
3
3
4
3
5
6
4
6
6
6
4
6
5
3
1
5
5
6
6
7
6
5
6
6
3
6
5
6
5
6
6
6
6
5
5
5
5
6
3
6
5
3
3
4
7
4
6
6
6
6
4
5
4
6
3
4
6
5
5
4
6
6
4
5
3
6
5
6
6
6
6
5
5
6
6
7
3
4
6
2
5
4
6
6
4
6
4
5
6
6
2
6
3
2
4
6
5
6
4
6
6
5
6
6
6
5
2
4
3
5
6
6
4
4
5
5
6
5
5
6
6
6
6
4
5
10
6
4
5
5
5
6
6
3
4
9
5
6
5
6
4
4
5
4
6
4
6
4
6
6
5
1
3
6
3
4
6
4
4
4
6
5
4
6
6
4
5
4
4
4
4
5
4
6
6
7
3
6
2
6
6
6
5
6
6
5
7
4
5
4
4
6
4
5
6
6
5
5
6
4
6
4
4
5
6
6
6
6
5
4
6
6
6
6
3
6
3
6
4
6
6
5
5
6
4
5
3
7
5
5
4
5
4
4
4
4
4
1
4
5
5
3
6
6
6
7
6
6
6
6
6
4
6
6
4
6
5
5
6
4
4
6
6
2
3
5
6
4
4
4
4
5
6
6
5
6
6
4
4
4
6
3
6
6
6
3
6
6
6
5
6
5
3
6
6
6
6
6
6
5
4
5
5
1
4
5
6
4
1
6
3
4
5
6
6
6
3
6
6
6
6
6
6
3
6
4
5
6
4
3
6
6
6
4
5
6
6
6
6
4
6
1
6
10
4
6
6
3
1
6
6
4
3
4
6
5
5
6
5
6
5
6
6
5
5
4
3
6
4
5
5
3
4
6
6
3
4
6
4
6
2
4
6
6
6
6
6
3
5
4
6
6
3
6
6
3
6
6
6
4
4
6
6
6
4
4
6
4
5
4
6
6
6
6
6
5
1
5
6
6
5
4
6
6
4
3
6
6
6
4
6
5
6
4
5
4
4
6
6
5
6
4
6
1
6
4
6
6
4
2
4
6
4
6
6
2
6
6
4
6
2
6
6
5
5
6
5
6
5
6
4
6
5
8
6
4
5
3
3
3
4
4
5
4
6
6
6
5
4
4
5
6
6
5
6
6
5
4
5
6
6
6
4
6
4
3
6
5
4
4
5
6
5
7
3
6
6
6
4
4
6
4
4
6
3
6
11
3
6
4
4
6
4
5
5
5
4
6
4
4
5
5
7
5
6
5
6
6
5
2
3
2
5
5
7
6
4
8
6
6
4
4
4
6
2
5
4
4
11
5
6
5
7
4
4
5
6
6
6
5
4
6
6
6
4
4
5
6
1
5
6
3
4
5
4
3
6
3
4
6
6
6
6
4
5
5
5
5
6
1
4
6
6
4
5
6
4
3
6
6
6
6
3
4
4
3
6
4
4
6
2
6
4
2
5
6
5
6
3
6
10
6
4
6
6
6
6
6
6
6
6
6
4
6
6
2
6
6
4
6
5
5
6
4
6
6
5
5
4
5
6
7
6
5
1
5
4
4
6
4
5
6
5
6
2
6
6
6
5
6
6
6
6
6
1
6
5
4
3
4
5
4
5
6
6
6
6
5
6
5
6
5
6
4
5
6
6
6
4
5
4
6
6
6
5
6
5
6
5
3
6
5
6
6
6
5
3
4
4
2
4
6
6
6
5
4
5
6
3
6
4
6
6
4
6
4
4
6
6
3
6
6
6
6
6
1
5
5
6
6
6
6
5
4
1
5
4
6
2
6
3
6
6
5
6
5
2
4
6
6
5
8
6
6
5
5
5
6
2
6
4
9
6
5
6
6
3
4
6
5
5
6
6
6
6
5
6
5
5
3
6
2
6
6
8
5
5
6
5
6
6
5
12
3
6
5
6
3
4
6
6
3
5
5
4
5
5
6
4
6
6
6
5
5
6
5
5
6
6
6
3
5
4
6
4
5
6
4
3
5
4
6
5
3
6
6
6
6
6
3
6
5
4
5
9
6
4
6
6
5
5
3
6
5
6
6
5
4
6
6
3
7
5
5
6
4
6
4
4
2
4
6
6
6
6
5
6
6
5
6
6
3
6
5
6
6
4
3
6
6
3
1
4
11
6
6
4
4
3
4
5
6
6
6
6
5
6
6
3
4
1
5
3
6
5
4
6
3
5
6
4
5
5
6
4
6
4
6
6
4
6
6
6
6
4
6
6
6
6
3
4
3
6
4
5
6
4
5
4
6
3
6
1
4
3
6
5
6
6
6
6
3
3
3
5
6
5
6
4
9
6
5
6
3
6
4
5
4
6
6
4
6
3
5
5
6
5
6
6
6
6
6
6
6
6
4
6
4
3
5
6
9
5
6
6
5
5
5
1
5
5
4
5
3
4
3
4
6
6
6
6
3
2
6
6
3
6
6
6
6
6
4
5
6
5
6
6
6
4
6
6
7
4
2
3
6
5
5
6
4
5
6
6
3
3
6
5
6
6
6
5
4
8
6
2
6
5
4
6
6
4
6
6
6
6
1
6
17
5
4
4
5
2
6
5
6
5
6
4
4
6
5
5
5
6
6
6
6
6
6
5
6
4
5
6
5
5
5
4
6
6
6
4
6
6
6
4
3
5
4
4
5
3
3
2
6
5
6
2
5
6
5
4
6
6
3
6
6
5
6
6
4
5
6
6
6
5
3
4
6
5
6
3
5
6
6
4
4
7
6
6
3
3
6
4
4
6
5
2
6
6
1
6
5
6
4
6
6
4
3
3
5
2
5
5
5
5
6
6
4
4
3
6
2
4
6
4
3
3
5
6
6
3
4
6
6
4
6
5
3
6
5
5
6
4
8
6
4
6
4
4
2
4
5
6
6
4
6
6
6
5
6
5
6
4
7
5
6
3
6
3
4
6
6
6
6
3
6
4
4
3
6
6
6
6
2
13
4
5
3
4
4
6
1
4
3
6
7
5
5
6
6
5
4
3
6
6
4
4
6
6
4
6
5
5
4
4
6
6
6
5
5
5
6
5
6
6
4
6
6
6
3
6
6
4
6
6
5
5
6
6
6
6
6
5
5
6
5
5
3
5
6
4
5
6
4
6
5
4
6
6
6
5
3
6
2
6
7
4
5
6
4
6
6
6
6
6
5
6
4
6
6
5
6
4
5
5
6
4
6
5
6
4
5
4
4
4
6
6
4
6
4
6
6
6
6
4
5
6
6
7
6
6
3
6
5
6
4
3
6
6
2
2
6
3
6
6
3
6
4
4
4
6
7
6
5
6
4
5
6
1
6
6
5
4
6
2
6
6
6
6
2
6
8
3
5
5
4
6
6
3
5
1
4
4
5
3
5
4
2
5
6
4
1
3
6
4
6
3
4
6
3
4
6
6
5
5
5
6
6
3
6
6
5
2
6
4
5
4
3
5
3
3
6
2
4
3
2
6
5
6
2
4
6
4
5
2
2
5
4
1
4
4
8
4
4
4
4
6
10
6
6
6
5
6
6
4
5
3
6
4
5
4
6
5
3
6
6
6
3
6
7
6
4
4
7
6
4
6
6
6
6
6
6
2
4
6
6
6
6
3
6
6
6
5
6
5
6
6
3
3
4
6
4
6
3
4
6
4
6
10
3
6
6
6
6
5
6
6
6
4
5
6
6
1
4
9
7
3
6
6
6
3
4
5
6
6
6
6
3
5
5
4
6
6
6
2
6
6
6
5
6
5
4
5
5
6
4
5
4
6
6
6
6
6
6
6
5
5
6
3
4
6
5
4
4
5
1
2
6
6
6
4
5
4
6
1
6
2
10
4
3
4
6
6
4
6
2
1
4
6
4
6
3
4
6
6
4
2
6
6
6
5
3
6
6
3
4
4
6
4
6
4
5
6
6
6
4
5
5
5
6
4
5
5
6
6
3
4
6
5
6
6
6
4
6
2
1
6
5
5
4
4
6
10
6
6
6
4
6
4
6
5
3
5
1
3
6
4
6
6
4
4
4
4
6
6
4
6
2
6
1
6
6
5
4
6
6
4
4
7
6
4
4
5
5
4
5
1
6
5
4
6
3
4
4
6
4
6
4
4
4
6
6
6
6
4
6
6
4
6
3
6
4
4
3
3
4
4
4
6
5
4
4
4
6
7
6
6
4
6
5
3
5
6
4
6
5
4
5
4
4
6
3
5
6
6
4
6
4
6
4
5
5
4
6
6
9
2
6
4
4
5
5
6
6
4
6
4
4
4
2
6
6
6
6
3
5
6
6
5
4
4
6
4
4
6
5
3
6
4
4
6
6
6
1
5
4
2
6
4
4
6
4
6
13
5
3
2
4
6
3
10
6
6
6
4
4
6
4
5
2
3
3
4
5
6
4
5
4
3
4
5
6
5
6
3
5
4
3
6
3
4
4
4
1
3
4
6
5
6
6
5
6
5
3
6
1
6
6
3
6
5
9
5
4
3
5
4
6
4
5
4
6
6
5
4
4
4
5
6
4
5
4
3
5
6
5
5
4
6
6
6
6
6
6
7
5
3
4
4
4
6
6
3
5
3
4
1
6
6
3
4
6
5
5
6
3
3
5
6
6
5
4
5
6
6
6
6
4
3
6
6
4
4
5
3
6
1
6
4
6
4
6
6
5
13
4
6
6
6
5
6
10
6
7
4
4
5
6
2
2
12
6
6
6
6
5
9
4
6
4
3
5
6
3
4
6
4
6
4
1
4
6
5
6
6
1
6
4
5
3
6
3
4
3
6
7
5
4
5
4
5
4
7
6
4
6
6
3
2
6
5
3
14
6
6
5
5
4
5
6
4
7
6
4
4
4
6
6
6
4
2
4
5
3
5
5
18
6
3
3
6
6
6
5
6
6
6
5
5
4
6
3
6
8
5
6
6
6
4
7
4
5
5
4
5
6
5
5
4
7
3
6
5
4
4
3
6
6
3
5
3
3
6
6
6
6
6
4
6
6
3
5
6
4
5
5
5
6
5
6
6
5
4
4
4
6
4
6
6
6
1
3
5
5
6
6
4
8
6
6
6
5
6
6
6
5
5
4
4
12
6
6
3
6
6
6
2
3
5
5
4
6
5
6
6
2
3
6
6
2
7
6
6
6
4
6
3
4
7
6
6
7
5
6
7
4
2
6
4
5
6
6
4
5
5
5
6
3
5
5
6
4
6
3
6
6
5
6
5
5
6
6
6
4
6
5
6
4
6
4
6
6
4
2
5
4
6
4
6
5
4
6
5
3
6
5
4
6
6
5
6
6
5
6
4
4
5
6
6
5
6
3
4
5
6
6
5
4
4
4
6
6
6
4
5
6
6
4
6
6
5
6
6
4
6
4
5
4
5
4
6
4
1
4
6
5
6
1
5
5
6
4
6
4
6
4
6
6
4
8
6
3
6
6
2
4
5
4
4
5
5
3
3
5
6
6
5
4
6
6
6
5
4
3
5
3
3
7
6
3
4
6
5
6
6
6
5
4
6
4
5
5
6
6
6
7
6
3
6
4
6
4
6
6
3
4
3
6
6
5
5
4
6
4
6
6
6
4
6
4
5
4
5
6
7
6
6
3
5
4
6
6
6
3
1
6
3
5
6
6
4
6
1
6
5
4
6
4
3
3
5
4
4
4
6
6
2
3
7
4
4
1
4
5
6
6
7
6
4
4
2
6
5
1
6
4
6
3
5
1
5
6
4
2
6
5
1
4
5
3
5
6
5
1
4
3
6
6
6
4
4
5
4
6
5
4
4
4
4
5
3
5
4
6
4
6
3
6
6
3
6
6
4
1
6
5
4
6
6
4
6
5
4
6
6
5
6
5
6
11
6
5
6
7
6
4
6
2
6
5
4
7
5
2
4
6
6
5
6
5
4
6
4
5
6
6
6
6
4
6
6
5
6
3
3
6
6
6
3
5
6
4
5
4
7
5
6
6
5
6
5
6
4
6
2
2
3
6
6
4
3
6
1
3
5
5
6
6
4
6
5
6
2
6
7
6
6
6
2
3
6
9
6
5
4
5
6
5
6
4
5
6
6
5
6
6
6
6
3
6
3
5
6
6
5
3
5
6
6
5
6
4
6
5
20
4
6
3
5
4
4
3
6
5
5
5
5
3
4
5
6
6
4
6
6
6
6
6
6
3
4
6
6
6
4
3
4
4
6
5
6
6
5
6
6
5
5
6
5
6
6
3
4
6
6
4
5
6
5
6
6
5
5
4
6
3
6
3
6
6
4
2
6
4
5
2
6
6
4
4
4
4
5
2
2
4
4
5
4
6
4
6
3
5
6
5
6
6
3
6
6
3
4
4
6
5
6
5
6
6
4
6
4
4
5
4
6
4
4
4
6
3
3
6
4
6
5
4
6
6
5
6
2
3
4
4
6
5
4
6
6
6
6
2
5
6
3
4
6
4
3
4
4
3
5
5
4
5
6
6
6
6
5
5
6
3
6
6
6
4
6
5
4
5
5
6
6
4
3
6
6
5
6
6
3
5
6
6
2
5
6
4
5
6
6
6
3
2
5
6
5
3
5
4
4
6
3
6
6
6
5
6
6
5
3
7
6
4
6
2
6
6
6
6
5
3
4
5
4
4
6
5
6
4
4
6
4
5
5
4
3
6
4
6
2
6
6
6
6
3
6
6
5
3
6
6
6
5
2
5
6
6
6
4
6
10
5
4
8
4
3
6
6
3
6
3
3
6
6
3
5
6
5
6
6
4
6
4
6
6
5
4
6
6
1
4
5
6
1
6
6
4
6
6
6
4
6
5
6
6
5
5
6
6
5
4
4
6
4
5
5
4
6
4
4
5
4
4
6
6
6
6
6
6
4
4
2
4
6
4
5
4
6
3
6
5
5
6
6
4
6
8
6
5
3
5
5
6
5
6
4
6
5
4
5
6
6
6
6
3
4
6
6
4
6
5
4
5
2
6
6
5
5
4
4
4
4
6
5
4
2
6
5
6
5
3
6
5
6
6
4
6
4
6
5
4
3
3
6
5
5
5
6
5
4
6
5
5
6
3
5
5
6
6
6
4
5
4
4
4
6
6
6
5
4
5
4
4
6
1
4
4
6
5
5
6
5
5
5
6
4
5
6
3
5
3
2
5
6
4
6
2
4
4
5
3
6
5
6
5
6
6
5
4
4
6
5
6
6
6
5
1
6
4
7
6
5
4
3
5
2
6
4
3
6
4
6
4
4
6
3
4
5
6
5
6
6
4
3
5
5
5
5
6
6
6
2
6
6
3
6
6
6
6
6
5
6
6
3
5
4
2
3
4
3
6
6
6
3
3
5
3
6
6
3
4
6
4
5
4
6
2
5
2
7
6
6
6
4
4
6
2
6
6
1
5
5
6
3
6
5
9
6
6
6
6
2
6
5
4
5
4
6
4
6
4
6
6
6
4
6
4
6
5
6
5
5
6
6
6
4
6
5
6
5
2
5
4
5
5
1
7
6
6
1
4
4
5
5
3
4
4
3
5
6
6
4
2
5
6
6
5
5
5
6
6
5
5
6
4
4
6
3
6
6
3
7
6
1
5
6
5
5
4
1
6
4
4
6
6
5
9
4
6
6
5
6
6
6
4
5
3
4
1
5
6
4
5
4
4
5
4
5
5
6
5
4
6
6
6
4
6
6
9
6
5
6
6
6
4
6
6
5
5
5
6
6
6
6
3
4
6
6
6
5
6
5
6
5
6
6
5
4
3
2
6
6
6
5
2
6
6
5
3
2
6
3
5
6
6
6
5
6
5
6
5
5
2
5
6
6
4
6
6
6
5
6
6
4
6
6
1
6
6
6
3
6
6
5
4
5
2
4
6
3
4
4
8
5
4
4
6
6
6
3
6
6
6
6
3
3
5
3
4
6
3
4
5
5
6
5
6
5
6
5
3
4
6
6
4
2
5
5
5
6
4
4
6
5
5
6
5
5
6
9
6
1
6
6
6
5
5
5
6
5
6
6
5
5
5
1
1
4
5
6
3
6
6
5
6
5
3
6
6
6
4
6
6
4
6
6
6
6
6
6
5
4
5
4
6
6
6
4
6
5
6
1
4
4
3
6
4
5
6
6
6
6
5
6
6
4
6
4
6
6
2
9
6
4
6
4
8
5
4
4
4
6
6
4
6
6
5
4
9
3
6
6
1
4
6
4
6
6
6
2
4
5
4
5
5
4
4
4
6
4
4
6
5
4
5
5
6
4
6
4
6
5
6
6
6
3
5
6
5
5
6
5
5
5
4
7
4
6
4
4
6
2
4
6
6
4
6
6
4
6
5
4
4
7
1
6
2
5
6
6
6
3
5
5
6
4
6
5
3
6
6
4
3
6
6
4
2
6
6
6
4
5
5
6
6
3
2
1
3
5
4
4
6
6
6
6
5
6
6
6
5
4
6
6
5
5
6
6
4
7
7
3
2
6
5
6
6
4
5
6
5
6
4
6
4
5
6
3
4
6
5
6
1
5
5
6
6
3
6
6
2
6
5
5
3
5
6
3
5
6
6
5
1
4
4
6
6
5
4
6
4
5
6
4
6
5
5
4
5
5
3
5
6
6
6
3
5
5
3
4
6
6
6
6
1
6
6
5
3
6
4
5
6
4
6
6
4
6
5
6
5
6
6
5
5
4
2
5
6
6
4
6
5
6
5
6
4
3
6
1
6
6
4
6
6
6
4
6
2
6
6
6
5
2
6
6
6
4
6
6
6
4
6
4
4
4
4
6
3
5
6
5
6
6
4
4
6
6
4
6
4
6
5
4
3
6
5
5
4
6
4
6
6
4
3
6
6
6
6
5
6
4
6
5
6
5
3
6
6
4
4
4
3
2
6
6
4
8
6
4
4
5
6
4
2
3
6
6
6
3
5
4
3
5
2
6
6
6
6
5
5
4
4
1
6
4
4
6
5
6
6
6
6
6
6
6
6
6
5
6
5
6
4
6
6
5
6
4
5
3
6
13
2
3
10
2
6
6
6
4
5
3
6
4
5
6
6
6
4
6
6
5
4
4
4
5
6
5
4
4
4
6
6
6
3
5
6
6
8
6
6
6
1
3
6
5
5
6
5
5
6
6
6
5
6
6
6
5
6
6
6
2
6
5
5
6
4
3
6
2
4
6
3
1
4
6
6
3
6
6
6
5
4
6
6
3
5
5
2
6
5
3
6
4
5
6
6
6
3
9
4
5
6
6
1
4
4
2
6
4
5
4
6
6
6
6
6
4
4
5
4
4
6
6
6
6
5
6
4
4
6
5
6
5
6
6
4
5
4
5
6
4
6
4
5
4
4
6
6
6
5
4
6
3
6
4
6
5
6
4
6
4
6
6
6
6
6
6
6
6
6
6
6
6
5
6
6
5
6
2
5
6
4
6
6
4
1
5
4
4
4
5
1
4
2
5
4
3
4
6
6
3
1
5
3
4
6
2
6
2
6
6
4
6
3
6
3
5
1
6
6
4
6
4
4
4
6
6
5
2
4
3
5
6
5
5
6
5
4
6
5
5
5
6
4
6
2
6
6
5
5
4
6
5
6
6
5
3
6
6
5
6
6
4
6
6
6
5
3
5
6
6
4
5
4
2
4
6
5
3
4
3
6
5
5
4
4
2
4
5
3
5
4
6
2
4
6
5
4
5
6
3
5
3
1
6
5
6
6
6
3
6
6
6
6
6
3
4
6
6
6
4
4
6
6
5
6
4
3
6
6
6
6
6
6
5
4
6
6
2
3
6
3
4
5
6
4
6
4
3
6
6
5
5
6
6
5
5
4
6
6
5
6
6
6
5
1
6
4
4
3
6
5
4
1
4
4
6
6
5
5
5
6
6
5
6
6
6
3
6
6
6
6
6
6
4
6
5
3
6
6
4
6
6
5
5
6
4
5
6
2
6
4
4
5
6
5
6
6
6
5
3
6
4
4
6
6
6
2
6
3
6
6
5
5
4
6
6
6
4
5
5
5
6
6
4
6
6
4
6
6
5
6
6
3
6
6
5
6
5
6
6
6
6
4
3
6
5
4
5
5
5
6
6
3
6
3
2
5
6
4
4
5
6
6
2
6
6
3
6
2
6
4
5
5
6
5
6
6
6
5
5
6
5
3
4
4
6
5
5
6
6
6
6
5
6
6
1
6
3
5
2
6
7
6
6
6
6
3
4
4
4
6
5
6
6
5
5
6
5
6
6
8
4
6
3
3
1
6
6
4
5
6
3
4
5
7
6
7
5
5
6
5
6
6
6
2
6
5
6
4
5
7
6
5
6
3
4
6
5
6
6
6
3
4
6
7
6
5
6
4
4
5
4
4
6
6
3
2
6
3
5
4
5
3
4
6
6
6
6
6
6
6
6
6
7
6
6
5
4
2
6
5
4
6
8
5
4
6
6
2
6
1
6
5
4
6
5
4
3
3
5
6
6
6
4
6
6
3
6
6
1
4
5
6
6
5
6
6
5
5
4
6
4
5
6
5
6
5
5
6
3
6
6
1
4
4
4
6
6
6
4
6
5
6
4
6
6
5
5
4
6
3
6
4
6
6
3
4
4
6
3
6
4
5
5
6
4
5
6
4
6
5
5
6
6
4
6
6
6
6
4
4
6
5
4
4
5
5
4
6
5
5
6
6
4
5
6
4
6
4
6
5
6
4
5
5
6
5
2
2
4
6
6
4
3
6
6
6
4
5
6
6
6
5
5
5
5
4
5
6
5
6
6
2
6
6
6
3
2
6
2
6
6
6
6
5
4
6
6
6
3
4
6
1
6
4
5
6
6
4
5
5
4
4
6
6
6
4
6
6
4
5
6
5
6
6
4
4
6
5
4
6
5
6
1
6
6
3
6
4
5
4
6
6
3
2
6
5
4
5
6
4
5
7
4
6
3
1
6
5
5
2
6
2
4
6
3
6
4
5
6
3
6
4
3
6
4
5
5
4
6
6
1
6
6
3
5
4
5
5
4
6
3
1
6
1
4
6
4
5
6
6
4
5
4
6
1
6
5
7
6
4
2
3
3
2
6
4
6
6
6
6
5
6
5
5
5
4
5
5
6
6
6
4
5
6
5
5
7
8
6
6
6
5
3
5
6
5
6
6
6
5
6
2
5
1
2
5
5
5
4
6
5
4
6
3
6
5
4
6
4
6
6
2
6
6
3
4
1
5
3
6
3
6
6
3
6
5
4
2
6
6
3
5
5
6
2
6
5
5
5
4
5
4
4
6
4
5
5
4
5
6
4
6
6
5
6
5
6
2
4
5
4
6
6
6
6
6
5
6
4
6
4
2
2
6
5
6
4
6
6
9
4
6
4
6
6
4
4
4
5
6
6
4
6
3
6
6
4
3
3
6
6
6
6
6
3
4
4
6
6
5
6
5
4
3
6
6
6
4
6
4
3
6
4
4
6
6
1
6
6
6
5
6
3
5
5
6
3
6
6
6
5
4
5
2
7
1
6
5
3
5
3
6
7
6
2
3
6
5
4
6
6
3
6
4
7
6
5
5
6
6
5
5
5
6
2
6
4
3
6
6
6
6
6
6
4
4
6
4
6
3
6
5
6
5
6
6
6
3
3
4
5
6
6
6
2
5
6
6
4
6
6
6
6
5
4
6
6
4
6
4
4
7
5
6
6
6
6
4
6
6
4
6
1
6
4
4
6
4
6
6
5
5
6
6
4
3
5
5
5
4
6
4
6
6
6
6
4
6
3
6
4
4
6
6
3
6
6
6
1
6
7
2
4
6
5
4
6
4
6
4
2
5
5
4
4
5
5
6
4
6
6
6
4
4
5
6
3
6
6
6
4
6
5
5
6
6
6
6
8
6
6
6
6
5
6
1
3
4
5
6
4
6
6
7
4
6
3
5
6
5
4
6
4
4
6
2
9
5
4
4
6
5
6
6
3
4
5
4
6
6
6
6
6
4
4
5
6
5
5
6
3
5
7
4
5
5
5
4
6
4
4
6
2
4
4
4
6
3
4
4
5
6
2
6
6
4
6
3
6
4
6
5
6
5
5
6
5
4
5
6
5
6
6
6
2
7
6
5
2
5
2
5
4
4
1
3
6
6
6
6
6
6
5
4
4
6
4
6
5
6
6
1
6
4
5
5
6
6
6
7
3
4
6
3
4
6
9
4
7
4
4
3
5
4
5
6
4
2
6
5
6
6
6
5
4
6
6
6
5
4
3
6
5
6
2
4
6
5
6
5
6
6
5
6
6
6
6
6
6
6
5
6
6
3
6
6
6
6
5
5
4
5
5
5
3
1
5
5
4
3
6
6
6
6
6
5
4
6
4
12
6
1
6
6
6
6
6
6
5
5
4
4
6
6
6
6
6
4
5
6
4
3
6
6
4
6
3
5
6
2
3
4
6
6
6
6
1
5
5
6
5
6
3
6
1
6
5
6
6
4
3
4
6
4
6
5
4
5
5
6
5
3
5
6
6
5
5
6
4
6
6
4
4
4
6
3
6
3
5
4
16
4
6
6
5
3
4
5
6
6
6
6
4
4
6
6
6
5
4
6
4
5
4
4
6
4
6
2
5
4
6
5
6
4
5
6
2
4
3
4
1
3
1
6
6
4
4
5
6
9
1
3
6
6
1
4
3
4
4
6
5
4
6
5
6
4
4
6
6
4
6
5
3
4
4
5
6
6
6
4
6
6
2
6
6
5
6
4
5
4
2
5
6
3
6
5
3
5
5
6
6
5
5
6
5
6
6
6
6
5
3
4
4
6
4
5
4
4
5
6
2
4
6
4
4
6
5
5
5
4
6
5
5
4
1
6
3
6
6
6
6
4
4
4
6
2
6
5
6
6
5
4
6
6
6
6
6
4
6
4
6
3
6
4
1
4
4
6
6
4
5
4
6
4
5
6
6
6
6
6
3
5
6
4
6
6
5
5
6
6
6
6
4
3
6
5
6
6
6
5
6
5
4
6
4
6
4
2
5
5
6
4
4
1
5
2
4
6
4
5
6
4
6
4
4
4
6
6
4
6
8
5
6
6
6
3
3
4
4
6
5
6
6
4
3
6
3
5
5
4
1
6
6
4
4
6
6
4
6
2
6
5
5
5
3
6
6
3
5
6
6
6
3
4
3
6
5
3
4
6
6
5
6
6
4
4
6
4
6
5
6
6
6
6
3
4
5
6
6
4
6
1
6
5
5
5
6
4
6
2
6
4
6
6
4
4
4
6
8
6
6
4
1
3
6
4
6
6
6
3
6
5
5
1
5
2
6
3
5
5
6
4
6
5
5
4
6
6
6
6
2
6
5
6
4
4
6
5
5
6
4
5
6
4
4
7
4
4
4
3
6
5
6
4
3
6
7
4
5
6
5
6
4
6
6
2
3
6
3
2
2
3
6
5
3
5
6
4
3
6
6
6
4
3
5
4
4
6
6
1
4
6
7
5
6
4
4
6
4
6
6
6
6
5
6
7
6
6
4
6
5
6
6
6
6
5
5
5
6
4
6
6
6
4
4
5
4
1
6
7
4
6
3
6
2
6
4
6
4
1
5
3
6
4
3
4
4
6
5
6
6
3
4
2
6
4
4
4
4
5
6
6
6
3
6
3
6
4
6
5
6
6
3
5
5
6
4
6
4
3
1
5
3
6
6
4
2
6
2
6
11
6
5
6
5
3
6
5
6
4
6
4
4
6
3
5
6
6
6
5
4
6
4
4
4
2
7
6
6
6
4
5
1
6
6
6
4
6
4
1
4
5
6
6
4
3
4
2
6
6
5
4
6
3
2
5
6
2
3
4
4
4
5
5
6
1
6
5
6
5
6
6
6
5
6
6
3
6
6
6
4
6
4
4
3
6
3
6
3
4
5
8
6
6
5
5
6
6
4
5
3
4
5
5
6
5
5
6
4
6
3
6
6
6
4
5
4
3
5
4
6
4
6
2
6
6
6
5
5
4
6
4
5
6
5
6
1
6
2
4
4
4
4
7
5
6
6
5
1
4
6
6
5
4
5
4
6
4
4
4
6
6
6
8
5
6
2
12
6
4
2
6
6
5
4
6
4
6
4
6
3
4
6
4
2
6
5
5
6
4
6
4
5
6
5
3
6
6
6
6
5
6
3
6
4
6
7
6
6
6
6
5
6
6
2
6
6
6
6
5
1
6
6
5
3
6
6
6
5
1
1
6
6
4
6
6
6
6
3
2
5
4
6
8
5
6
4
3
4
5
6
5
6
6
5
5
6
6
3
6
5
1
6
5
3
6
3
3
4
5
4
5
6
5
4
6
3
6
6
6
5
6
3
4
4
6
3
3
5
6
6
6
6
6
5
5
5
6
6
4
5
6
4
6
4
2
4
6
4
4
4
6
5
5
6
6
4
4
4
5
6
3
6
4
6
4
5
5
5
3
6
5
5
6
5
5
5
3
4
6
6
5
6
4
1
6
5
3
6
3
6
6
4
6
6
4
4
5
6
6
7
6
6
6
5
5
3
4
5
2
6
6
4
7
6
6
6
6
5
4
6
6
3
6
1
4
4
6
5
6
6
3
3
6
4
6
6
4
6
4
6
4
4
6
6
6
6
4
3
4
5
3
4
6
6
6
4
6
6
6
6
6
6
4
2
4
4
6
6
6
6
5
4
6
6
6
7
6
2
3
4
5
4
6
6
3
5
6
5
6
6
11
4
4
3
6
6
6
5
4
1
4
5
6
4
6
6
5
7
3
5
4
5
6
6
4
5
3
6
4
6
6
5
6
5
6
4
5
5
6
5
4
3
5
5
3
4
6
3
4
6
5
1
5
5
6
4
4
6
5
6
2
3
2
6
5
3
2
6
4
6
6
4
1
6
4
6
6
5
6
4
5
6
5
5
6
5
6
4
6
6
6
4
5
4
6
6
3
6
5
5
4
4
4
5
6
3
5
3
4
5
5
5
3
4
4
6
5
6
4
4
1
4
5
4
5
6
5
6
4
6
6
2
6
4
5
6
6
4
4
3
4
4
4
6
6
6
5
5
6
6
3
6
5
6
4
6
6
5
6
6
5
4
6
4
4
6
5
4
6
8
5
4
5
3
3
5
6
4
6
4
3
4
4
5
6
6
5
6
5
4
6
2
5
5
5
6
5
5
2
4
6
6
3
5
3
6
4
5
1
4
5
4
2
5
6
3
6
6
6
4
4
4
6
5
5
6
7
6
6
4
5
4
6
6
3
6
4
5
3
5
6
6
4
5
3
5
6
5
5
3
6
4
6
3
2
4
6
4
4
6
5
4
2
5
6
4
3
4
6
6
1
2
5
6
4
6
5
6
3
5
6
6
6
3
6
4
7
4
4
6
6
6
5
4
3
6
6
4
6
4
6
4
6
4
6
6
5
6
3
6
6
6
5
6
5
4
5
5
6
3
6
6
6
3
3
5
3
6
3
5
3
6
6
4
4
2
6
3
5
6
3
2
3
6
6
6
6
3
3
6
4
6
5
5
2
3
3
4
6
6
6
6
6
1
6
4
5
3
6
6
6
5
5
4
5
6
4
4
3
6
4
5
5
5
2
6
10
6
5
6
3
4
6
2
5
4
5
4
1
4
6
6
5
6
5
4
4
1
6
5
5
3
6
6
3
6
3
6
2
3
4
4
5
4
6
4
4
5
5
4
6
6
6
4
6
5
4
5
6
6
4
6
6
3
6
5
3
6
4
6
6
6
6
6
5
2
4
6
4
5
6
7
6
6
6
8
6
5
5
6
6
4
1
4
6
4
4
4
4
6
5
6
6
6
6
6
4
5
5
5
3
6
4
4
4
6
3
6
4
4
6
6
5
5
3
5
6
4
6
6
5
5
3
4
6
1
4
4
6
6
4
6
6
3
6
1
6
5
5
5
6
6
1
5
4
6
2
8
5
6
6
2
3
6
3
6
1
4
6
3
6
4
4
5
6
6
5
4
4
6
6
6
6
6
6
5
5
5
4
4
6
2
3
3
4
4
6
6
5
4
4
6
5
4
6
6
4
6
6
4
4
5
7
3
5
6
6
6
4
4
5
6
2
6
4
5
5
4
4
4
4
2
4
6
2
6
6
2
6
6
5
1
4
4
4
5
1
4
4
6
3
6
6
6
6
5
6
6
5
6
5
6
4
6
6
4
6
4
5
4
4
6
5
6
6
6
3
6
3
5
3
6
6
6
6
5
5
5
3
2
6
3
5
6
4
6
6
6
4
5
6
5
6
2
5
6
6
6
6
6
4
4
5
6
6
5
6
7
6
2
3
6
5
6
4
5
5
6
5
5
6
6
4
4
5
6
6
6
6
6
5
8
4
6
4
6
5
6
6
4
6
6
6
5
6
6
5
4
4
5
5
6
6
5
6
6
3
6
3
5
4
5
4
6
5
6
3
5
6
6
6
6
4
4
6
4
5
6
3
6
4
4
4
3
6
5
5
6
5
5
4
6
2
4
3
11
4
6
6
6
6
6
5
4
6
5
5
6
5
3
6
4
1
6
4
6
6
6
4
6
6
6
6
6
5
6
5
5
6
3
3
4
1
6
3
5
4
6
6
5
6
4
4
6
6
5
1
2
4
2
6
6
6
6
4
1
2
6
4
6
6
3
5
6
6
4
4
6
1
6
4
4
6
5
4
5
5
6
5
6
2
4
5
6
1
4
6
6
6
1
5
4
6
7
6
4
6
5
5
4
2
6
5
6
4
6
5
2
5
6
6
5
5
6
6
4
5
5
6
4
4
4
5
6
6
5
6
5
3
5
6
4
5
2
6
6
6
1
6
6
5
4
3
3
4
6
6
6
4
5
6
6
5
4
6
4
2
5
4
4
1
6
5
6
6
6
6
6
3
6
5
6
6
4
5
6
3
6
5
3
6
4
6
1
5
6
5
4
5
4
6
6
6
3
2
4
4
6
6
6
4
6
5
6
6
6
6
5
6
4
2
3
5
5
6
5
6
6
6
4
4
6
6
5
6
6
4
6
4
6
6
4
6
4
6
3
6
5
4
4
6
6
1
6
4
5
6
6
6
6
6
5
6
3
6
5
4
5
6
6
4
4
6
9
6
6
6
5
4
6
5
6
6
4
5
4
6
5
4
3
5
6
6
5
4
6
4
6
4
5
4
5
5
3
6
6
6
4
5
6
6
4
6
5
4
4
6
4
7
5
3
6
6
5
6
6
3
4
5
6
5
6
6
5
6
4
4
6
5
1
3
6
6
4
4
5
2
4
6
6
3
3
6
4
4
6
5
5
2
2
6
4
6
6
5
5
5
6
6
3
4
4
2
6
6
8
4
4
2
5
5
4
5
4
6
6
6
6
1
3
5
5
4
5
6
5
5
6
4
5
3
3
6
6
3
6
6
4
6
4
3
6
4
6
4
5
6
5
4
5
4
6
5
4
6
4
5
6
6
6
6
3
6
4
5
4
3
6
5
6
6
5
6
4
16
6
4
6
5
5
3
4
5
6
6
4
5
6
4
6
6
6
5
6
4
5
6
6
5
6
6
6
6
6
6
6
6
4
6
3
5
4
4
10
8
6
5
3
4
4
5
3
6
6
6
6
6
3
6
6
4
6
6
5
3
6
4
4
6
6
1
5
3
4
5
5
5
6
5
5
3
5
6
6
6
5
2
5
5
6
5
6
4
6
5
5
4
6
4
4
6
6
4
5
4
5
5
6
5
6
2
5
1
6
4
5
6
4
4
4
6
5
4
6
3
6
6
6
4
5
6
6
5
6
5
3
6
6
6
6
3
6
4
6
5
6
4
5
4
4
4
4
4
4
6
4
4
3
11
6
4
6
6
6
6
5
4
6
6
6
5
4
6
6
6
6
5
6
4
7
2
4
4
8
3
6
6
3
3
6
4
6
6
4
4
5
3
4
6
4
6
4
4
5
6
4
2
6
6
6
4
4
6
4
4
3
5
6
6
6
6
6
6
6
4
6
6
6
6
6
6
6
5
4
3
6
5
2
6
5
6
6
5
2
6
4
5
2
5
6
4
6
4
5
5
6
5
5
4
4
6
4
11
5
4
4
4
4
4
5
3
4
6
6
6
7
2
5
5
5
7
4
6
5
6
4
6
5
4
4
6
6
6
6
4
5
5
6
6
4
30
5
5
4
6
6
5
4
5
6
6
3
4
5
6
5
4
5
6
6
5
6
4
3
6
4
6
2
2
6
5
5
4
6
6
4
4
5
5
6
6
4
6
4
6
4
7
4
3
4
6
5
8
4
4
6
4
5
1
5
4
7
3
3
6
6
6
4
6
6
3
6
4
6
6
6
6
6
4
5
4
5
5
3
6
6
6
6
4
5
5
6
6
6
6
6
6
6
6
4
6
6
6
5
6
4
6
4
4
6
5
6
4
9
4
6
4
4
4
2
4
4
4
6
6
6
2
6
3
4
6
5
2
4
4
6
3
6
6
6
6
6
4
5
6
6
6
2
4
4
4
6
2
3
6
6
6
4
4
6
4
2
6
6
6
3
5
6
4
6
4
3
6
5
4
1
6
6
4
5
6
1
3
6
5
6
2
3
6
5
6
6
5
4
5
5
4
5
6
6
3
5
6
5
4
4
5
6
5
5
1
6
4
4
6
6
6
6
5
6
6
6
6
6
4
6
6
6
6
6
4
5
6
6
5
6
5
4
6
3
6
6
3
6
6
6
6
4
5
6
4
6
5
4
4
4
6
4
5
6
5
4
4
6
6
6
5
10
2
4
5
3
5
6
6
4
4
3
1
3
4
5
5
7
6
6
3
6
6
4
5
6
4
8
6
6
6
6
4
6
6
4
6
5
3
6
6
6
6
3
6
6
1
5
4
6
5
6
6
6
5
5
4
4
6
6
3
6
6
3
6
6
6
3
6
5
4
4
10
2
5
6
6
6
6
6
5
6
6
5
4
5
6
6
5
5
3
6
3
6
6
4
4
6
4
6
3
4
6
3
6
4
6
2
7
6
4
6
5
6
4
6
5
6
5
4
5
6
6
6
6
4
6
5
3
3
5
3
4
4
3
5
5
6
4
4
6
4
6
6
6
4
6
3
4
2
5
1
3
6
6
4
1
2
4
5
1
6
5
1
5
6
6
6
6
3
5
6
3
9
6
3
5
6
6
6
6
1
2
4
4
7
1
4
3
5
6
6
4
4
5
6
6
6
2
6
4
4
6
6
6
6
4
5
6
6
5
8
2
4
6
6
6
4
4
4
3
6
6
6
4
4
6
6
5
5
4
6
3
5
5
3
4
5
4
6
4
6
5
6
4
4
4
5
4
6
6
5
4
6
8
6
4
5
6
4
6
6
6
6
5
6
5
3
3
5
6
6
5
6
6
6
1
6
6
3
6
4
5
4
6
3
5
3
3
4
4
6
6
4
4
5
4
3
3
2
6
6
5
5
4
6
5
6
4
6
4
6
3
6
3
6
4
4
4
4
6
4
6
6
6
5
6
6
5
5
3
4
6
4
4
4
6
1
4
6
2
6
4
7
5
3
6
4
6
6
1
3
6
4
3
6
5
6
4
6
5
6
6
4
6
4
4
5
6
2
4
3
6
3
5
6
4
9
6
6
6
6
6
4
4
4
5
6
6
4
6
2
4
6
3
4
6
4
3
6
6
5
5
4
6
5
5
5
5
6
6
6
4
5
1
5
6
6
3
4
4
4
4
6
4
3
4
6
8
4
6
6
6
1
6
6
5
2
5
5
6
5
2
5
4
5
7
4
6
6
1
5
4
6
8
6
5
4
4
4
3
2
4
6
5
3
6
4
4
6
4
2
6
6
4
6
5
6
5
6
4
4
4
3
5
4
4
6
5
5
6
3
4
4
6
6
6
6
6
2
6
6
6
6
6
5
6
2
3
4
6
6
3
4
6
6
6
5
4
6
6
4
6
6
6
6
4
6
7
4
5
6
5
6
4
6
5
6
6
6
6
5
5
1
4
3
6
5
4
4
7
6
6
5
6
4
6
4
5
4
3
4
5
4
6
4
16
6
4
4
5
6
6
2
4
3
5
4
6
4
6
5
4
3
6
6
1
5
6
5
6
4
6
6
6
4
6
2
4
6
4
4
4
6
6
6
6
4
6
5
7
5
4
6
5
4
5
6
5
6
2
5
5
6
4
4
6
1
4
4
4
4
3
5
4
4
6
6
3
6
4
6
4
5
5
6
4
3
4
6
6
6
5
6
4
6
6
6
6
6
5
2
6
3
4
1
4
6
6
6
4
6
4
4
5
4
4
6
4
3
4
5
5
3
9
3
6
5
4
58
6
6
6
5
1
6
5
3
6
4
5
6
4
6
2
6
4
6
4
3
5
6
6
3
6
4
5
6
3
6
1
5
6
6
6
6
5
4
3
4
6
4
4
1
6
5
4
6
4
6
6
4
6
4
5
3
6
6
4
6
5
6
6
6
6
4
5
6
5
6
1
5
4
1
6
5
5
5
6
0
3
5
6
4
6
5
5
6
5
6
6
4
7
6
3
6
6
6
5
6
6
4
4
6
6
4
4
5
6
5
6
5
4
4
5
2
5
6
6
6
2
6
4
6
4
5
6
4
4
6
4
6
6
4
6
6
2
1
6
3
1
4
6
6
3
3
6
6
3
4
4
5
6
5
7
6
4
6
5
2
6
6
3
3
6
5
6
6
6
4
4
4
4
5
5
5
6
6
6
6
6
5
5
6
5
6
4
5
5
4
2
6
5
6
6
4
6
6
6
5
6
5
6
1
5
4
5
2
6
6
6
6
5
3
6
4
6
3
6
4
4
6
3
3
9
4
4
2
3
6
5
1
8
5
6
5
3
4
4
6
3
6
6
2
5
6
1
4
6
5
2
4
3
5
4
3
5
3
6
6
4
6
6
6
4
3
6
6
3
6
6
3
4
4
6
6
7
4
6
6
6
2
6
5
6
5
4
6
6
6
6
6
4
5
3
6
4
6
5
5
1
4
5
3
6
5
5
6
5
4
6
3
4
6
2
6
6
2
6
4
6
6
6
2
4
7
3
6
6
6
2
7
6
6
5
3
4
9
5
4
4
2
4
4
6
4
5
4
6
5
6
6
6
5
4
4
6
6
6
6
6
3
5
6
7
3
3
6
6
5
10
3
6
5
6
6
5
6
6
1
6
6
5
5
6
4
6
4
5
9
5
5
3
1
4
6
4
4
5
4
5
3
4
6
6
4
3
5
6
6
6
3
6
5
1
5
6
6
5
6
9
6
5
6
6
6
3
6
6
3
3
4
4
6
6
4
4
6
6
6
4
4
6
7
3
5
6
6
6
6
6
5
4
1
5
2
7
5
6
6
1
5
6
6
4
4
6
2
5
3
4
6
3
6
3
4
6
6
4
6
5
6
5
5
2
4
5
6
4
4
5
6
4
4
4
4
2
6
6
6
4
6
1
4
6
6
5
6
6
3
5
4
6
5
4
3
6
4
6
4
4
4
1
4
1
1
5
4
3
5
4
5
6
5
4
6
1
6
4
4
4
3
6
4
6
5
6
6
3
6
3
4
3
5
6
5
3
4
2
6
4
5
6
4
3
6
6
6
5
6
6
5
8
6
5
4
4
5
6
3
3
5
4
5
4
7
6
6
6
6
5
6
6
5
6
5
4
6
6
5
5
5
3
6
4
6
6
6
4
5
8
5
6
2
4
6
6
4
2
2
6
6
5
5
4
4
4
3
5
5
5
7
6
7
6
5
3
2
6
4
6
4
4
4
3
6
2
1
2
6
5
6
6
1
5
6
4
6
6
5
6
6
3
6
6
1
3
5
5
5
3
3
4
4
6
6
4
6
10
6
6
5
4
4
4
6
6
6
5
5
6
4
1
4
2
6
6
5
4
4
5
4
6
4
5
3
6
4
5
4
6
3
4
6
3
6
5
3
5
4
6
6
6
4
6
5
5
1
4
3
6
8
6
3
5
6
5
4
1
5
4
3
6
1
6
4
4
5
4
4
2
2
4
6
5
5
6
2
5
4
3
6
5
6
3
5
4
6
6
4
3
6
2
6
6
6
4
7
3
4
5
6
6
5
6
6
2
4
5
5
1
4
6
4
6
6
6
6
5
6
4
6
5
2
2
6
4
5
6
4
3
6
4
5
3
4
3
6
6
6
1
8
3
1
4
5
6
6
8
4
6
5
6
4
6
2
2
6
6
4
6
5
4
6
4
4
6
6
6
6
5
4
5
6
5
6
6
5
5
6
6
6
6
5
6
6
6
5
4
3
3
1
6
6
6
4
4
5
3
5
2
11
6
6
1
5
6
4
6
3
3
3
5
6
4
5
4
4
5
6
5
5
4
4
1
4
4
6
5
6
6
3
4
6
1
5
4
6
4
3
1
3
4
4
6
6
3
6
4
6
5
5
6
5
6
5
5
6
4
4
4
3
3
5
6
4
3
5
6
4
5
6
6
6
6
3
4
6
5
6
5
4
6
5
4
6
5
1
6
4
6
6
4
3
4
1
4
6
7
4
5
2
4
6
9
2
4
4
6
5
6
5
4
4
6
6
6
6
5
6
6
4
4
5
8
3
4
5
6
4
6
5
4
3
6
4
4
6
6
3
4
7
5
4
6
6
4
6
6
4
6
6
5
6
6
4
6
6
6
4
5
6
5
6
5
4
3
4
5
4
6
6
5
4
6
6
6
3
5
1
5
5
5
5
5
6
6
3
5
6
11
4
2
5
5
5
2
5
5
6
4
4
6
6
4
4
3
5
4
6
6
6
5
3
6
4
6
4
5
5
4
2
6
3
3
6
6
4
4
4
6
7
6
4
5
5
5
6
3
3
6
5
6
3
5
4
4
3
2
6
6
4
5
6
6
3
6
6
5
4
4
4
5
4
5
4
6
4
4
3
4
6
4
5
1
4
10
1
5
4
4
4
4
5
4
6
6
5
5
6
6
6
4
6
6
8
5
4
4
5
5
5
6
6
6
5
6
6
5
4
6
3
2
5
4
6
6
6
3
6
6
5
6
6
6
6
6
3
6
6
6
6
5
5
5
6
5
5
6
5
4
5
6
2
6
4
6
3
5
4
6
6
3
4
6
4
5
4
6
6
5
4
6
4
6
6
6
6
4
4
2
2
6
6
5
6
5
6
5
6
6
5
4
6
3
5
6
6
6
7
6
4
4
6
3
4
3
1
2
3
1
5
6
6
3
6
4
4
6
6
3
1
6
6
6
3
1
5
6
4
5
3
3
6
6
6
3
4
6
6
6
6
4
3
4
5
5
3
3
6
4
3
6
6
6
6
6
6
5
4
3
3
6
5
5
5
8
5
4
5
6
6
3
4
5
6
6
3
5
4
6
5
4
6
4
4
2
3
6
5
6
6
4
5
5
3
4
4
6
5
6
6
6
6
7
6
3
3
4
4
6
6
3
4
1
5
5
5
2
3
4
4
6
5
5
6
5
6
6
5
3
3
4
5
4
4
5
2
5
6
1
8
6
3
6
4
4
5
6
6
2
4
6
9
4
7
5
4
3
4
6
6
6
6
6
3
6
6
5
4
5
6
6
2
6
4
6
4
7
6
6
7
5
6
5
6
4
4
5
6
6
3
5
4
4
6
4
5
3
6
6
3
5
6
4
5
6
4
6
5
5
6
6
4
6
6
3
4
4
5
3
5
2
6
6
3
6
6
6
2
6
6
6
6
1
3
6
4
6
4
6
5
6
5
4
4
4
6
3
4
6
6
4
6
3
2
6
5
6
4
6
6
6
4
6
4
1
6
6
5
6
6
6
6
4
5
4
5
6
4
4
4
6
6
3
6
3
4
5
4
6
5
4
1
5
4
4
6
6
3
6
4
6
4
6
2
6
5
4
5
6
4
6
4
3
7
2
4
6
5
6
4
5
4
2
6
6
6
4
3
6
6
6
6
5
4
6
5
4
6
6
6
3
4
6
4
6
5
5
7
4
4
4
4
3
4
4
6
5
4
6
5
3
3
6
6
3
6
6
4
6
4
5
5
6
7
4
6
6
4
5
2
5
6
6
5
6
6
4
3
3
1
5
4
5
6
5
4
4
4
3
6
7
4
5
1
4
6
4
2
6
5
6
1
4
3
1
4
3
4
6
6
6
4
5
5
6
5
6
5
6
4
6
4
4
3
4
5
3
6
6
4
6
6
4
6
4
22
5
5
6
4
4
4
3
5
1
4
4
3
5
5
2
6
6
4
6
6
6
5
6
6
4
6
2
5
6
4
5
6
4
5
4
4
6
4
3
6
4
4
6
5
6
6
4
4
6
4
9
6
5
5
5
5
6
6
4
4
4
6
6
2
1
6
5
5
5
4
6
5
4
6
4
6
2
4
3
6
6
5
6
3
6
6
3
6
3
5
4
4
4
5
6
3
6
6
2
4
5
5
6
6
6
6
4
6
5
6
4
3
3
6
6
6
4
5
6
6
5
3
6
5
2
3
6
3
2
4
4
5
4
4
4
4
5
6
4
6
5
1
5
6
6
5
4
6
6
3
2
8
4
6
6
5
5
3
5
5
3
4
4
6
4
4
4
4
5
5
6
1
4
6
5
3
5
5
5
3
7
4
6
3
4
3
6
4
4
5
2
5
3
1
4
6
6
1
6
6
6
6
3
5
5
5
6
4
6
6
4
4
4
2
6
6
6
6
6
4
7
5
2
5
6
5
5
4
4
6
5
6
6
6
2
6
6
5
2
5
2
4
6
1
5
2
6
6
2
5
5
6
4
6
6
5
6
5
5
4
6
5
5
3
5
6
4
5
6
3
6
6
6
4
6
5
4
5
5
3
4
4
1
4
6
4
4
4
7
6
3
6
6
6
3
1
3
5
9
6
4
4
6
5
4
5
6
4
6
5
1
8
5
6
6
6
2
4
5
6
6
5
6
5
4
5
6
4
2
5
4
5
4
3
6
6
5
5
3
4
4
4
5
4
4
6
6
5
6
4
6
5
6
6
4
4
2
4
6
6
4
6
5
4
6
6
5
6
6
5
6
6
4
5
6
6
6
6
5
4
6
6
6
6
5
1
3
4
5
6
2
6
5
2
7
3
6
6
6
5
6
6
6
6
6
4
3
5
5
6
6
6
5
5
6
4
4
3
4
6
4
3
4
4
5
6
4
6
4
4
5
6
5
6
5
6
4
6
5
6
4
4
2
5
6
4
5
5
5
6
5
6
4
5
5
5
4
6
3
3
4
4
3
4
5
5
5
6
4
6
6
5
5
3
5
4
5
6
18
3
5
5
7
1
3
4
5
3
5
5
6
4
2
5
6
2
2
5
4
6
4
5
6
5
5
3
3
4
7
5
5
4
6
2
5
4
6
4
3
4
4
4
6
4
5
4
2
8
5
6
6
6
4
6
6
4
5
6
4
3
4
6
6
4
4
6
5
4
5
4
4
5
5
4
4
1
1
5
6
5
2
5
2
6
6
5
6
6
4
6
4
6
6
5
6
6
6
4
5
5
6
4
6
5
4
5
6
4
6
6
5
3
3
4
8
5
2
6
4
4
6
4
4
5
4
5
5
6
6
5
6
6
5
4
3
6
4
2
2
4
6
6
6
3
1
6
6
3
6
6
6
4
1
5
6
5
6
5
4
4
6
3
6
6
5
5
6
6
7
5
6
3
5
6
6
5
4
6
4
5
6
5
6
6
6
4
4
1
11
6
5
6
5
3
5
6
5
2
6
6
3
4
6
4
6
6
5
6
9
6
5
3
6
5
6
5
6
2
4
4
6
6
5
6
7
6
5
5
7
4
1
6
6
5
6
6
1
6
4
4
4
6
6
4
3
6
4
6
6
3
4
6
5
1
4
6
6
6
6
5
6
6
6
5
3
4
6
6
4
6
5
5
6
6
6
6
5
3
5
5
5
6
4
4
6
4
5
6
5
6
4
2
5
6
4
6
4
6
6
6
6
4
6
6
4
5
5
3
4
6
3
4
6
6
5
5
5
5
5
8
4
2
6
3
4
2
6
4
5
4
4
6
4
6
6
5
4
4
1
5
5
4
6
4
4
6
6
5
4
6
5
6
4
4
6
6
3
4
4
4
6
2
4
5
4
6
6
6
4
5
6
5
5
6
6
4
5
6
7
6
4
6
5
6
6
6
4
5
6
5
5
7
3
1
4
4
4
4
3
6
2
5
5
4
1
4
2
4
4
4
6
5
6
4
5
6
2
6
6
5
6
4
6
5
3
4
1
4
6
6
6
1
6
4
3
6
4
4
5
4
3
6
6
4
4
6
6
6
6
5
4
4
6
6
4
6
4
6
6
5
3
6
4
6
3
4
5
6
5
6
6
4
4
6
4
5
5
4
5
2
6
6
6
6
6
6
6
1
6
3
6
5
6
4
4
6
1
4
6
5
4
6
4
1
6
6
5
4
6
5
4
5
6
6
6
4
6
4
5
4
1
1
5
4
6
6
5
4
4
3
4
4
6
4
6
4
5
6
6
5
5
4
4
6
6
4
6
6
4
3
5
3
5
1
6
6
5
5
5
6
6
4
6
5
4
5
6
5
4
6
5
4
5
3
6
1
3
3
4
4
6
5
4
3
4
4
4
1
6
3
4
5
4
4
2
5
4
2
4
5
5
4
6
5
4
6
6
6
6
4
3
6
4
4
4
5
4
4
5
3
5
3
6
5
4
5
5
5
4
6
6
4
6
6
6
4
5
5
4
5
6
6
1
5
6
4
4
3
4
5
4
6
3
5
4
4
6
3
6
4
6
6
6
5
5
4
6
6
5
6
6
4
5
6
5
5
3
6
6
6
6
6
5
5
6
6
5
6
4
4
6
5
5
6
5
6
6
6
6
6
4
6
4
2
4
7
5
6
6
4
6
6
5
5
6
6
6
6
6
4
6
6
3
5
6
6
3
5
4
4
6
3
4
4
4
7
6
4
4
6
6
1
6
6
4
6
6
4
6
6
1
6
6
6
5
7
4
4
4
2
5
4
2
5
6
5
5
1
4
4
4
6
7
5
6
4
5
1
5
6
6
6
3
5
4
1
6
6
4
6
6
5
6
5
6
6
6
4
4
6
6
6
4
4
6
5
6
10
4
6
4
4
6
6
5
6
4
5
6
4
6
5
4
3
5
4
4
6
5
6
2
6
4
6
3
3
5
6
4
6
6
5
3
1
4
6
2
6
6
6
6
6
4
5
4
3
4
5
3
6
6
5
6
3
2
4
6
4
6
6
6
6
4
5
6
6
3
3
6
5
3
4
6
6
6
4
2
6
5
3
6
4
1
4
6
6
5
3
5
4
6
6
6
5
6
6
6
1
4
3
6
4
5
4
3
4
6
6
6
4
4
6
4
6
3
4
6
5
4
6
5
6
4
2
5
6
5
3
5
5
6
4
6
6
4
6
5
2
5
6
5
5
3
5
6
5
6
5
4
5
7
6
6
5
5
5
4
6
5
6
6
6
4
5
6
4
6
6
6
6
3
6
4
5
6
4
3
5
6
6
5
6
6
6
6
4
4
5
4
6
6
3
3
3
4
6
6
6
5
6
6
3
6
3
4
5
3
4
4
6
6
5
6
6
6
6
6
6
1
4
6
5
6
5
6
5
4
6
3
6
6
4
3
4
4
6
6
6
5
4
6
5
6
6
9
7
3
6
4
6
6
4
5
4
9
5
3
4
6
3
4
4
6
6
1
3
6
5
3
6
4
6
6
6
5
6
6
5
2
6
7
4
3
6
4
6
6
6
5
6
4
4
8
6
4
6
4
3
6
5
4
6
4
6
6
5
9
6
6
4
5
5
5
6
3
4
6
6
6
4
4
5
3
6
6
6
3
4
6
6
6
5
5
5
3
4
5
4
5
5
3
4
6
5
6
1
4
4
2
4
6
6
6
5
4
6
3
3
5
6
4
6
6
5
6
4
5
6
4
2
3
5
4
6
4
6
6
4
4
5
6
6
5
5
6
4
6
6
3
5
6
4
4
4
5
6
5
9
6
5
5
6
4
6
4
6
3
6
4
3
6
5
4
4
6
6
6
6
6
3
5
6
6
1
4
3
6
6
6
6
6
5
6
5
2
4
5
3
6
3
6
5
5
4
5
5
6
6
4
3
6
5
3
2
6
4
6
2
4
4
6
4
4
6
5
3
2
5
6
6
6
3
4
6
6
4
4
6
1
4
3
4
6
6
6
4
6
2
4
6
5
6
5
6
4
6
2
12
9
4
4
5
6
6
6
5
3
5
4
4
6
6
5
6
5
4
6
5
6
6
7
6
3
5
4
6
6
6
4
6
6
6
6
4
1
4
4
6
4
6
5
11
1
6
6
6
6
2
5
6
6
3
5
6
5
6
6
1
4
6
3
6
4
6
4
4
4
4
6
6
3
4
4
3
4
6
6
5
5
4
6
4
6
1
2
4
4
5
6
2
5
6
6
3
5
4
1
6
6
4
3
5
8
4
3
6
6
6
6
4
6
2
3
6
3
6
5
5
5
6
6
4
4
6
4
4
5
6
6
1
5
6
5
6
5
4
4
6
6
2
6
6
6
6
6
1
2
4
5
6
6
5
6
5
6
4
4
5
4
5
6
4
6
6
5
6
7
6
7
5
1
4
6
4
4
4
6
6
4
5
6
5
6
6
5
3
6
4
4
6
6
6
4
6
6
1
4
5
6
4
5
4
4
6
4
6
6
4
5
4
5
7
6
4
6
4
6
6
4
4
3
6
6
4
5
5
6
3
6
6
4
6
6
4
4
2
6
6
5
6
6
6
6
5
1
5
5
6
6
6
5
3
6
6
6
6
3
5
4
4
6
3
6
6
4
5
6
6
4
5
6
3
3
6
5
5
3
3
6
5
6
5
5
6
4
6
3
5
4
5
5
6
6
6
4
6
6
4
5
6
4
6
6
3
1
4
3
6
5
4
6
6
6
2
5
4
2
4
4
2
5
6
5
3
6
4
6
4
5
6
6
6
6
1
2
6
6
6
4
4
6
3
3
1
6
6
5
6
4
6
4
4
5
6
4
6
6
6
3
1
6
4
6
4
5
6
6
6
6
1
6
5
5
6
5
4
6
5
4
4
3
4
6
4
6
4
6
4
4
3
6
6
6
6
2
4
4
5
4
5
5
6
6
1
5
4
1
6
3
2
5
5
5
5
4
6
5
4
4
3
6
5
6
5
4
4
4
4
6
4
1
6
5
6
9
6
3
5
6
4
6
4
6
4
6
3
6
6
6
6
4
6
6
5
4
6
7
5
2
6
6
6
4
4
3
3
4
6
6
6
6
6
2
4
6
4
3
4
4
6
4
6
4
6
3
3
5
4
6
4
3
6
4
6
6
6
5
5
6
1
6
2
4
6
4
4
6
6
5
4
4
7
4
5
6
5
5
4
5
6
4
3
6
4
5
4
3
5
5
3
2
3
4
5
6
6
6
6
4
6
6
6
5
16
6
4
3
5
6
6
6
6
6
6
5
6
5
5
6
6
3
4
6
6
4
3
5
4
3
5
6
6
6
5
4
3
6
2
6
6
6
6
5
5
1
6
6
4
2
5
6
6
6
4
6
5
8
4
4
4
5
4
2
2
6
4
6
5
5
4
9
4
6
4
4
6
6
4
6
6
6
4
4
9
4
6
5
3
6
6
6
6
5
4
3
3
6
3
6
3
6
4
6
6
3
6
5
6
4
7
6
4
3
6
6
6
6
5
4
6
6
5
6
6
4
4
6
4
4
4
6
5
4
4
3
4
4
5
6
3
6
6
5
5
6
2
5
6
6
3
5
5
6
6
6
5
3
4
6
6
6
4
5
5
6
4
5
6
6
5
6
6
2
6
6
5
3
6
5
3
1
6
5
6
4
4
3
4
6
5
6
5
4
4
6
6
6
2
6
6
2
5
5
3
4
6
4
4
5
3
6
4
6
4
5
6
6
5
6
4
3
6
5
3
4
6
5
5
5
5
4
5
5
3
3
4
6
5
6
6
6
3
4
5
5
6
5
1
4
6
6
6
5
6
5
6
1
6
4
5
3
6
4
4
5
3
6
6
6
6
5
6
2
6
6
6
4
5
4
3
6
6
5
4
5
5
11
3
6
4
5
6
6
5
6
3
4
5
3
5
5
5
6
2
6
5
4
6
6
4
4
6
6
6
5
6
3
6
1
4
6
6
6
3
2
5
4
4
6
3
7
6
6
5
5
6
6
4
4
6
6
5
5
6
8
5
5
4
6
6
6
6
4
4
6
1
6
6
5
6
6
5
6
4
4
7
6
4
6
6
3
6
6
5
6
6
5
4
6
6
6
6
2
6
5
5
6
6
6
5
6
6
5
4
2
6
6
5
4
3
5
4
6
5
3
6
4
6
1
4
5
5
6
1
6
4
4
4
6
3
6
6
6
6
5
6
6
3
5
6
5
6
2
5
3
4
2
3
3
5
3
6
3
1
5
6
5
4
6
6
5
5
6
3
2
4
4
5
4
6
4
4
6
3
5
2
6
4
5
4
6
6
5
4
6
4
5
6
6
5
6
4
6
5
5
5
6
6
5
5
4
4
4
6
6
4
6
2
4
6
3
6
6
4
5
11
5
4
6
6
6
6
6
4
4
4
6
5
6
4
6
4
6
6
3
8
4
6
6
2
6
2
6
6
3
1
5
4
4
6
6
6
2
4
6
6
4
6
4
6
4
6
4
5
2
6
6
1
6
3
6
4
6
3
7
5
4
5
4
5
3
1
6
4
4
6
4
5
4
6
6
3
5
5
3
5
3
4
4
3
3
5
4
6
4
6
3
5
6
6
6
5
6
5
5
6
3
5
6
5
6
6
1
2
3
4
3
5
1
12
5
6
6
4
4
5
6
6
4
5
4
4
6
5
3
4
4
2
3
6
2
3
4
5
6
5
4
6
6
6
3
4
1
2
6
3
6
6
6
4
6
11
5
6
5
6
4
6
6
4
4
4
2
3
4
3
6
2
6
6
4
3
6
6
6
4
5
4
6
6
6
2
6
5
6
5
6
6
6
6
6
6
5
5
5
4
6
5
4
6
5
4
4
3
3
6
6
4
6
6
1
4
5
6
4
6
1
5
6
4
2
6
6
6
6
5
5
4
5
4
6
5
3
6
6
4
6
8
6
6
5
6
5
5
6
6
6
5
4
4
6
5
4
4
4
5
5
3
3
6
5
8
6
3
4
6
6
6
6
4
4
5
6
6
4
5
6
6
6
6
2
5
6
5
4
6
6
6
4
6
5
1
6
4
6
6
4
5
6
8
4
5
6
6
4
6
4
6
6
6
6
6
4
6
1
5
4
6
5
6
6
5
6
2
1
5
5
4
5
4
3
6
3
6
6
6
5
8
5
6
6
3
6
4
5
5
6
5
3
4
6
4
5
4
6
5
2
6
6
5
6
6
4
6
6
6
6
4
3
5
6
6
4
8
6
2
5
6
4
6
4
5
1
4
6
4
3
6
6
6
6
6
4
5
3
3
5
6
3
6
6
5
6
6
6
6
6
4
6
5
6
6
5
5
4
5
4
5
4
4
3
5
6
4
6
4
4
5
4
6
6
6
6
6
6
4
5
6
6
6
6
6
6
4
6
6
6
5
4
6
6
4
3
6
4
5
5
5
5
4
6
4
5
6
4
5
3
6
6
4
6
4
5
4
6
6
4
6
5
5
4
5
6
3
4
6
6
4
1
6
3
5
6
6
6
5
5
5
5
7
6
4
6
6
5
4
6
4
6
2
6
5
5
4
6
4
4
6
4
5
3
5
4
5
6
5
6
6
6
5
4
1
4
4
2
5
6
6
6
6
1
5
4
6
6
4
4
5
6
1
4
6
2
6
6
4
4
6
5
5
4
6
4
6
2
3
5
6
1
5
6
5
6
4
5
4
4
6
4
6
5
4
4
4
6
6
4
4
6
5
6
6
6
6
4
3
6
6
2
2
6
6
6
6
6
4
4
4
6
6
6
4
2
6
5
5
6
5
7
3
6
6
4
5
5
5
6
1
6
5
5
4
4
6
6
6
5
4
5
2
4
2
6
4
5
6
4
5
5
4
5
5
4
5
6
4
4
6
5
5
4
4
5
4
6
6
6
5
5
6
6
5
6
6
6
2
4
1
6
4
5
5
3
4
3
3
6
5
5
6
6
4
2
5
6
4
6
7
3
6
6
4
4
5
6
4
3
4
5
5
5
6
5
3
5
6
6
4
6
4
3
6
5
5
6
6
6
6
6
6
5
6
5
3
6
4
6
6
5
6
3
5
5
6
4
3
4
6
5
2
4
6
6
4
5
4
6
6
6
6
6
6
4
6
6
3
4
4
4
5
5
6
3
5
4
6
5
4
5
3
3
5
5
6
4
6
5
3
7
5
4
8
6
5
6
4
6
4
6
3
5
6
4
4
6
4
6
3
5
7
5
6
6
6
1
5
6
4
4
5
4
6
2
6
5
6
5
6
5
6
5
4
5
5
5
4
4
6
4
2
6
5
6
6
2
6
5
4
4
5
5
6
6
3
3
5
4
4
6
6
8
6
6
5
6
3
6
2
5
6
4
6
6
4
4
4
5
3
4
4
4
2
6
1
6
5
3
6
4
3
5
4
4
2
4
2
5
5
6
4
4
6
4
6
6
5
6
4
6
4
1
3
4
4
5
6
3
4
5
5
5
6
3
3
6
3
5
1
5
6
6
4
5
5
6
3
4
5
3
6
6
5
3
6
5
5
6
5
4
4
2
6
4
4
6
6
6
4
6
6
3
6
5
4
6
5
4
6
3
4
6
4
5
6
6
5
6
6
3
6
6
6
6
6
5
2
2
3
5
2
5
4
2
6
5
4
4
4
6
6
6
6
6
5
4
6
6
6
5
6
6
4
1
6
6
6
6
4
4
5
6
3
3
5
6
4
6
1
6
4
6
9
6
6
4
4
5
6
5
6
5
2
4
6
5
5
4
6
6
6
5
5
4
5
6
4
5
4
6
6
6
5
1
4
3
4
4
1
6
6
4
5
4
5
5
5
6
4
6
4
6
6
4
4
5
5
3
4
6
4
4
2
6
6
5
5
6
6
4
5
3
4
6
4
1
5
5
6
2
6
6
4
11
6
6
4
4
4
4
6
6
5
6
6
5
6
4
6
6
6
6
3
4
6
4
9
6
6
5
6
5
4
3
6
6
5
3
3
6
4
4
5
6
1
6
4
6
4
4
6
4
4
5
5
5
4
4
7
4
4
6
5
4
6
4
6
6
5
1
6
5
5
4
4
4
5
5
4
3
5
5
6
6
13
5
6
4
3
4
4
4
4
6
6
6
6
5
6
3
4
6
6
4
6
2
6
5
5
6
5
5
5
5
5
4
6
6
5
4
5
1
6
1
3
1
2
6
6
5
6
6
4
1
4
3
6
4
4
4
6
3
6
6
4
4
6
5
6
6
6
6
5
5
5
3
4
5
5
4
6
6
6
6
6
5
6
4
6
4
1
1
4
5
6
1
4
1
5
4
6
5
4
6
6
6
2
6
6
5
6
1
5
6
6
6
4
6
3
3
6
6
6
5
5
6
4
4
1
4
6
6
1
6
1
6
6
6
6
6
6
2
4
4
6
6
7
6
5
4
4
4
4
6
5
3
5
1
4
5
5
4
3
3
6
6
6
5
5
3
3
6
8
5
5
6
6
4
4
6
3
6
6
6
6
6
4
5
6
6
5
5
6
3
4
3
4
5
5
6
3
4
6
5
5
5
3
5
5
6
4
5
6
7
6
6
6
5
4
6
4
3
6
6
5
4
3
5
5
6
4
4
6
3
4
1
6
5
3
6
4
4
7
5
5
3
6
5
4
6
6
5
5
6
5
5
1
4
6
3
5
5
4
4
6
6
4
5
4
3
3
6
4
6
6
6
6
7
6
6
5
3
4
4
4
5
1
5
4
3
4
4
7
5
6
2
5
4
6
4
5
4
6
4
5
6
6
6
5
2
4
5
6
4
5
5
6
4
6
2
6
4
6
5
4
6
5
6
6
6
5
6
6
4
4
3
6
4
6
5
5
6
5
6
4
6
3
3
6
6
6
3
5
5
5
2
6
5
6
4
6
4
6
4
4
2
6
6
6
6
4
6
6
6
4
4
6
4
4
3
4
7
6
6
6
5
6
6
3
5
6
6
5
6
4
4
4
5
6
5
6
6
3
3
6
4
4
6
6
4
2
5
4
4
3
3
6
6
4
6
5
5
4
5
6
4
3
6
5
2
4
3
4
6
4
6
6
6
4
4
6
5
3
4
6
5
5
4
6
5
4
5
1
4
6
5
2
3
6
6
5
5
6
2
3
6
4
4
4
4
4
2
4
4
4
4
5
4
4
4
6
5
6
6
5
9
4
3
4
6
5
4
5
3
6
6
6
4
3
6
6
5
2
5
4
3
4
3
4
6
4
6
5
6
5
2
6
1
4
4
6
5
4
5
4
6
5
6
6
5
4
4
6
4
4
5
4
3
5
6
6
6
5
3
5
5
4
3
6
3
6
6
2
4
6
2
4
6
4
5
4
6
5
4
1
6
6
5
5
4
3
6
6
4
4
6
6
5
6
3
6
6
6
1
5
4
4
5
6
6
7
5
5
6
6
3
4
6
3
6
6
5
6
6
6
5
5
6
6
6
5
4
5
5
7
6
6
3
2
4
3
6
1
6
6
5
6
6
6
4
6
5
6
6
6
3
6
6
6
4
5
3
3
5
6
6
3
5
4
4
4
4
6
5
6
4
5
3
4
4
4
6
4
3
6
4
6
5
2
5
1
6
4
6
5
4
6
6
6
4
5
5
6
2
5
5
2
4
5
5
6
4
6
5
5
6
6
5
3
6
6
4
3
6
6
4
5
3
6
6
6
6
5
4
4
5
5
3
3
2
6
5
6
6
4
5
4
5
6
6
4
6
3
4
4
4
4
4
5
6
5
6
6
8
5
5
6
4
6
6
6
11
6
5
5
4
6
4
6
4
6
5
6
6
7
2
4
6
4
5
5
6
4
5
4
4
12
4
4
3
3
4
6
5
5
3
6
6
6
2
7
3
5
6
1
2
4
6
3
5
4
4
5
4
4
2
4
5
5
4
6
6
6
6
5
4
6
4
6
5
4
6
4
6
5
3
3
6
6
6
4
6
4
4
11
6
7
6
6
2
6
6
4
2
4
4
6
6
4
6
3
6
5
5
4
2
3
4
3
4
6
4
4
4
2
4
6
6
5
6
6
3
6
6
5
4
6
5
4
6
6
1
6
2
6
6
6
6
6
1
6
6
1
6
5
4
5
6
5
6
3
5
6
6
6
4
5
5
6
6
6
6
6
6
4
5
3
5
6
3
6
6
6
3
3
3
3
5
4
6
5
2
6
4
5
4
4
2
6
6
3
4
4
6
10
6
6
5
5
6
6
4
6
4
6
6
6
6
6
6
3
4
6
4
6
3
4
5
5
6
4
3
3
4
6
3
6
3
6
5
3
3
6
4
6
4
6
5
3
4
6
6
5
3
5
6
4
6
4
6
4
5
5
2
4
5
6
6
2
4
5
3
4
6
4
3
1
6
5
4
4
6
6
1
6
5
6
5
4
4
6
6
5
4
6
4
5
5
6
5
5
4
6
6
6
2
5
4
6
6
6
5
6
6
4
4
3
5
5
6
5
6
3
6
6
6
6
5
5
6
5
6
5
4
3
4
6
5
3
6
6
6
6
6
4
1
6
5
6
4
4
5
3
7
4
6
6
6
4
4
4
6
6
6
3
4
6
5
5
5
6
4
3
3
3
6
5
4
3
6
6
6
6
6
5
6
5
4
6
5
3
5
3
5
9
6
4
2
6
6
6
4
5
6
4
4
5
1
5
4
2
4
6
6
6
6
3
5
6
5
4
5
6
3
4
4
6
4
4
6
6
6
4
6
6
5
5
3
5
4
6
6
4
3
5
5
6
6
5
5
6
4
5
6
4
6
3
6
6
6
5
4
4
5
6
1
6
5
4
6
1
6
1
6
4
6
2
6
9
5
4
6
6
1
4
4
5
6
5
6
6
6
6
3
4
8
3
6
6
4
4
6
5
4
4
9
3
3
6
6
6
4
3
3
5
6
5
5
5
4
5
2
5
4
6
2
5
6
6
5
2
6
6
6
5
6
5
6
6
5
5
13
4
5
1
1
4
5
5
6
3
2
3
4
4
1
6
6
3
5
3
3
5
6
4
6
4
5
6
4
1
6
5
4
6
6
6
6
3
3
1
5
4
2
4
5
4
4
5
5
6
4
6
6
4
4
6
3
5
3
5
3
6
4
6
2
4
4
3
4
6
5
6
2
6
5
5
4
4
5
6
5
5
4
6
5
6
4
12
6
5
3
3
4
6
4
5
3
3
5
5
3
6
4
6
3
6
6
1
5
4
5
6
7
4
5
5
5
1
1
3
6
2
5
3
6
6
4
6
5
2
6
6
2
5
5
6
6
6
6
5
4
6
6
6
6
4
4
6
4
4
6
6
5
5
5
6
3
6
4
6
6
4
4
4
5
3
4
4
5
6
6
6
3
6
4
4
8
4
5
6
5
6
6
9
4
5
6
6
5
4
1
3
3
5
3
6
5
4
4
6
6
4
6
11
4
1
6
5
4
4
6
4
6
6
6
4
5
6
3
6
6
6
4
4
2
4
6
5
4
4
4
4
4
4
4
6
6
7
5
5
3
6
6
6
6
5
6
5
4
6
4
6
6
6
6
5
5
3
4
4
4
5
5
3
6
4
6
4
4
4
6
3
6
6
6
7
4
2
4
5
6
6
6
5
4
6
3
2
2
6
5
5
3
6
6
4
6
4
3
3
2
4
4
5
6
3
3
3
1
2
4
5
6
3
6
5
7
4
5
3
6
6
4
6
4
4
3
4
3
5
4
5
6
5
4
5
6
3
4
9
4
4
6
5
6
6
4
6
6
5
11
6
6
6
6
6
6
5
6
4
5
6
4
6
6
6
1
5
6
4
6
4
6
6
4
6
6
5
6
6
5
4
4
6
2
6
5
4
4
1
6
6
6
6
4
6
3
5
6
3
5
5
4
6
4
6
3
4
6
4
4
6
6
6
6
3
6
3
6
6
6
5
2
5
4
5
6
6
6
4
6
4
5
7
7
6
6
5
6
5
6
5
2
7
6
6
6
6
4
5
3
4
6
5
6
6
1
5
6
1
1
4
6
5
4
5
6
5
4
6
5
6
4
6
5
5
6
3
4
5
4
4
6
6
5
5
2
6
6
5
6
4
5
4
6
5
3
5
2
6
6
6
5
4
5
5
6
4
6
5
4
6
6
5
6
6
6
4
6
5
6
6
1
3
6
4
5
5
4
2
4
6
4
4
6
6
5
6
6
4
1
5
6
6
2
5
4
2
6
3
4
5
4
4
4
6
5
4
4
1
3
6
5
4
6
6
4
4
5
6
3
5
9
5
4
4
6
6
6
4
6
2
6
1
6
4
6
4
5
4
6
4
5
5
4
6
6
6
5
6
4
3
6
4
5
5
4
6
5
3
1
6
6
3
4
5
5
5
2
6
5
1
3
6
4
6
2
5
5
5
6
6
9
1
6
3
4
6
4
3
4
5
6
6
4
6
6
3
6
5
6
5
6
3
6
5
7
4
6
4
4
4
6
4
5
8
4
6
6
6
4
6
4
6
6
6
6
6
5
1
6
6
6
6
5
4
4
6
2
3
5
6
4
5
1
6
6
6
2
5
5
6
5
4
6
4
6
6
5
1
5
5
6
5
5
4
2
6
4
5
6
2
4
5
4
1
4
5
5
1
4
4
6
6
6
6
4
6
4
3
2
6
5
3
4
5
2
6
6
3
3
5
5
7
5
5
5
6
2
6
5
6
6
6
4
1
4
6
4
5
3
3
6
6
4
3
6
6
3
6
6
6
4
6
6
3
3
6
4
4
6
4
5
4
6
3
4
6
4
5
6
6
4
6
5
3
4
6
4
3
4
5
4
4
6
6
4
6
5
4
6
4
3
4
6
6
7
6
6
5
4
3
6
4
6
4
5
4
6
3
6
5
2
6
5
6
6
5
6
6
4
4
3
6
6
5
5
4
4
5
5
3
4
5
6
6
6
6
5
4
6
6
5
6
3
6
4
4
6
4
6
3
6
4
6
5
5
6
6
6
6
6
6
3
6
6
6
4
5
5
5
4
6
7
5
5
10
6
6
4
5
5
4
5
6
5
6
3
6
7
5
6
6
3
4
2
6
7
6
6
6
4
5
6
7
6
4
6
2
6
6
6
6
2
6
5
6
5
6
5
6
5
4
6
5
6
6
5
2
5
7
6
5
5
4
4
5
5
5
5
5
3
6
5
4
7
4
5
2
6
4
5
6
6
4
6
4
6
6
6
7
2
5
4
6
3
3
4
6
4
4
6
3
6
4
6
5
6
6
5
5
6
6
5
4
5
6
3
6
2
5
6
6
6
4
6
5
6
4
6
3
7
6
4
5
3
4
5
3
5
3
6
6
3
4
5
4
4
4
6
7
6
6
8
6
4
4
4
5
6
3
5
4
5
7
1
3
6
6
6
6
6
6
4
3
6
6
6
4
5
6
6
6
6
3
6
5
6
4
6
4
6
5
6
5
6
6
4
3
6
4
4
6
3
5
6
6
6
6
6
5
6
5
4
5
5
5
6
4
1
6
6
6
4
2
6
6
6
6
4
1
4
5
6
3
6
5
6
4
4
6
5
5
8
5
5
4
6
5
4
4
4
5
4
6
6
4
6
6
4
4
6
6
4
4
4
6
2
6
6
6
6
4
6
3
4
4
6
6
6
4
6
6
4
4
6
6
4
4
5
4
3
6
6
5
3
1
4
6
6
4
4
6
6
4
6
4
1
4
6
6
6
5
5
6
5
6
8
6
5
6
4
6
6
4
3
6
4
6
4
4
6
5
4
1
4
5
3
1
3
4
6
4
4
6
6
4
6
3
2
4
4
6
6
2
5
13
6
4
4
3
6
6
5
6
6
6
4
4
6
1
6
2
6
6
6
3
3
5
1
3
2
5
6
4
3
6
2
4
4
6
4
2
4
5
3
6
2
4
4
5
5
4
5
6
6
6
6
6
6
6
6
6
5
5
6
5
6
4
4
4
6
6
6
6
6
4
3
2
6
6
4
6
4
9
3
5
6
6
1
5
6
6
5
4
5
6
3
5
6
5
6
6
4
6
5
4
6
4
5
4
4
10
4
5
3
6
5
4
6
2
5
4
6
3
6
6
6
6
1
4
6
4
6
4
6
6
5
3
5
4
5
2
4
7
6
4
6
6
6
4
4
6
6
4
6
3
5
6
5
5
5
2
3
6
3
5
4
6
4
4
6
6
4
4
4
4
6
2
4
4
5
6
6
6
4
4
3
6
6
6
5
6
7
5
6
6
6
6
5
6
5
6
6
6
6
4
4
3
3
6
6
5
6
4
3
5
4
4
1
4
4
6
6
4
4
5
2
6
6
6
6
4
4
4
5
6
5
6
4
6
5
4
3
5
5
6
2
3
4
5
5
6
6
3
6
6
6
4
4
6
6
1
6
4
5
5
6
6
12
6
6
4
6
6
6
4
6
4
6
6
6
4
4
4
5
6
5
4
4
6
6
6
6
4
3
3
6
6
4
5
6
4
6
5
3
6
6
6
4
4
5
4
4
2
4
4
4
6
6
5
3
5
6
6
4
6
6
6
8
4
5
3
4
6
3
6
5
4
5
6
6
4
4
4
6
4
6
6
6
4
3
5
4
6
6
4
4
5
4
6
6
6
5
3
6
4
4
4
6
5
4
6
4
6
6
3
3
1
6
4
6
4
5
4
6
4
3
4
5
5
6
6
3
6
5
6
6
6
5
6
5
4
6
6
4
1
5
2
1
6
5
4
6
2
6
5
3
3
5
4
5
4
4
5
2
6
5
6
4
3
6
4
4
6
6
6
6
5
6
5
6
4
4
6
6
3
4
4
5
6
6
6
6
5
6
3
6
2
6
1
4
6
4
1
2
8
6
5
3
4
3
5
4
4
3
6
6
4
5
4
2
6
6
7
6
4
6
6
5
2
3
6
3
5
4
6
6
1
6
6
6
5
3
3
6
5
4
4
5
6
6
6
5
4
5
6
5
5
4
5
6
5
5
6
6
4
5
6
4
5
4
4
4
5
6
4
4
6
5
6
2
4
6
6
6
6
5
6
5
4
4
5
3
6
6
6
4
4
4
6
4
6
6
3
6
6
6
6
3
4
5
6
1
4
6
6
4
3
6
4
6
5
5
6
6
3
6
4
8
6
6
4
6
5
6
6
4
6
5
4
10
3
6
6
6
5
6
5
5
6
3
6
3
5
6
2
4
18
4
6
4
6
3
4
6
5
4
6
2
6
5
5
4
6
4
3
4
6
1
6
2
6
6
4
2
6
5
6
4
5
5
6
6
5
6
3
6
6
6
4
4
3
6
6
4
5
4
6
4
6
6
5
4
5
4
6
5
4
6
5
4
3
6
6
5
4
6
4
6
5
4
6
3
6
4
6
4
4
6
6
4
3
5
6
6
4
5
6
4
5
2
6
6
6
6
2
5
3
6
1
4
4
4
6
5
6
4
5
6
9
5
6
6
9
5
6
5
6
6
5
5
9
6
6
6
6
6
4
6
4
5
4
6
6
6
6
6
5
4
3
0
6
9
3
3
5
4
5
5
6
4
5
6
6
6
6
6
9
6
4
6
4
4
2
5
4
4
6
3
6
6
4
6
4
6
6
4
4
5
6
5
6
4
5
5
5
6
5
4
5
6
4
6
5
6
4
3
4
6
3
6
0
6
5
6
4
5
4
4
6
4
5
1
6
6
6
2
5
4
1
5
5
2
6
4
6
3
6
3
6
6
2
3
6
6
2
2
4
5
6
6
5
5
6
6
3
5
24
2
5
6
6
1
5
6
6
3
5
4
4
5
5
5
5
5
4
4
4
4
4
6
4
6
6
5
6
6
4
6
6
4
5
4
6
5
4
6
6
5
5
6
4
6
6
3
3
4
5
5
5
4
3
4
6
6
6
3
6
5
6
6
4
6
6
6
3
5
6
6
6
5
5
3
6
5
13
4
5
6
5
6
4
6
4
3
5
3
5
2
2
4
5
4
2
6
5
4
6
2
4
6
6
5
5
6
4
6
4
2
5
4
2
4
5
6
4
4
6
6
6
5
6
4
4
6
6
3
2
4
7
4
5
6
6
4
3
3
5
6
4
3
6
3
4
4
5
1
6
5
4
6
6
6
6
5
6
5
5
4
4
5
4
4
3
4
5
1
4
3
3
4
4
6
4
6
6
4
6
3
6
6
6
6
6
5
4
6
4
6
6
3
6
6
6
6
3
5
5
8
4
6
6
6
4
6
4
5
5
5
6
5
5
6
6
6
5
6
3
4
4
4
4
4
5
4
6
3
4
6
5
6
4
6
6
5
6
6
6
6
4
5
6
5
5
4
6
4
6
6
6
3
6
6
6
5
3
6
6
5
6
4
2
4
6
3
4
6
6
4
6
4
5
4
7
5
6
6
6
5
6
1
4
5
5
5
5
6
6
6
4
3
1
5
6
6
6
6
4
5
6
3
1
4
3
2
3
6
5
7
6
6
4
6
7
6
5
5
7
5
6
6
5
5
4
6
5
4
3
6
6
4
4
6
6
2
4
6
6
4
6
5
5
6
3
4
4
6
6
5
5
3
4
6
6
3
2
4
6
6
4
6
6
6
6
6
6
6
4
2
4
6
6
4
5
4
4
6
4
6
4
6
5
6
4
4
5
6
3
6
4
4
4
4
6
5
5
6
6
4
3
4
5
3
4
4
6
4
6
6
4
3
3
4
4
1
6
5
6
6
6
4
6
6
2
3
5
6
4
6
4
4
4
5
6
4
4
6
3
5
5
5
6
2
4
6
6
2
5
5
2
4
6
4
6
4
5
3
6
6
5
4
6
6
6
3
7
5
4
10
3
5
5
4
6
6
5
6
6
6
4
5
4
5
6
6
6
3
4
6
3
4
4
6
1
2
4
6
5
6
1
8
4
5
4
6
3
4
7
6
5
5
6
6
4
6
2
6
3
6
4
5
4
6
1
6
6
1
2
5
4
5
6
4
3
6
6
6
4
6
4
4
5
6
3
6
3
6
5
5
4
5
6
6
5
6
6
5
6
4
4
6
6
6
5
6
5
4
7
6
5
4
4
4
6
6
5
5
2
3
5
6
11
6
6
4
4
4
6
3
6
6
4
1
4
5
4
6
4
6
4
3
4
5
6
4
4
6
3
5
5
3
4
4
6
6
3
6
3
5
4
4
6
6
2
6
3
6
4
3
4
5
4
4
6
3
6
1
5
5
4
6
6
3
6
3
6
6
6
6
6
4
6
6
6
4
6
6
4
6
3
4
3
3
6
6
5
6
6
6
6
6
4
6
6
6
6
5
4
6
7
5
5
3
6
6
5
4
6
4
6
8
5
5
6
5
4
5
3
6
4
3
5
4
6
6
6
4
13
4
6
4
6
7
3
5
6
6
5
5
6
4
6
6
2
6
6
3
5
2
3
4
6
4
4
6
2
5
3
6
5
6
4
6
6
3
6
6
6
3
4
5
3
5
3
6
2
4
4
1
4
4
6
2
3
6
6
3
7
3
4
2
1
6
6
6
6
4
5
6
4
5
6
3
6
5
5
5
6
3
6
6
6
5
3
5
4
6
6
4
6
5
5
2
6
4
4
1
5
2
7
9
4
5
6
5
6
4
5
5
6
6
6
5
4
6
4
6
6
7
3
4
5
6
6
6
4
6
6
6
4
4
6
5
3
4
4
5
5
4
2
13
6
6
5
4
4
5
1
28
5
6
6
4
2
4
6
6
4
3
5
5
6
4
6
6
6
3
2
6
3
5
6
6
4
5
4
5
5
3
4
5
6
6
6
4
6
6
4
5
3
4
5
6
4
4
6
6
4
6
6
9
2
11
3
6
5
4
4
5
6
6
4
5
7
5
4
6
5
2
5
5
6
3
4
4
3
4
6
6
6
5
6
6
6
6
6
6
4
4
4
6
6
4
4
4
6
2
4
6
6
6
4
5
5
6
6
6
6
4
6
6
5
3
6
4
4
3
4
5
6
6
4
3
5
3
6
4
3
6
6
5
6
5
6
6
4
5
3
3
6
7
5
1
4
6
6
6
6
6
4
4
4
6
6
3
5
6
3
4
5
5
3
6
1
4
5
3
4
6
6
2
5
5
5
6
6
6
5
4
6
6
4
6
3
2
6
2
3
6
5
4
6
3
2
5
5
6
5
4
5
6
6
6
4
3
4
6
5
4
3
4
2
6
4
6
4
3
6
4
6
2
6
5
5
6
3
5
4
4
4
3
2
3
1
5
4
5
5
5
5
6
6
5
5
6
1
6
6
4
5
6
4
2
6
6
6
4
4
6
4
6
1
5
6
3
2
4
5
2
6
6
4
6
5
5
4
5
5
6
6
6
6
6
3
4
5
6
4
6
6
4
7
6
3
5
2
6
4
5
6
4
3
5
4
3
6
6
4
6
4
6
5
6
4
4
5
6
5
6
5
4
5
5
6
6
6
6
6
5
5
6
5
8
3
6
5
4
5
5
6
4
6
4
3
5
4
6
4
4
4
4
4
4
6
4
3
6
6
5
6
2
4
5
5
6
5
5
6
6
4
6
6
4
1
3
6
6
6
3
1
6
4
12
1
3
6
4
6
4
6
3
5
4
6
5
4
6
4
10
4
3
5
4
6
3
5
6
6
5
4
6
5
3
6
6
4
5
4
4
5
4
3
6
4
4
5
4
5
6
3
1
6
6
4
5
6
6
4
5
4
4
6
4
5
6
4
6
6
4
4
4
1
6
4
6
4
6
4
5
6
4
5
6
6
5
5
4
7
6
6
1
4
4
6
6
6
6
6
4
4
5
6
3
5
4
4
2
10
4
5
6
6
4
3
4
6
5
6
7
4
3
6
1
3
6
6
4
4
3
5
6
4
3
6
4
4
4
5
4
6
3
7
5
5
5
5
6
5
7
4
4
6
4
5
4
4
1
5
6
5
5
4
6
6
4
4
5
6
5
5
5
2
6
5
4
3
3
6
1
4
5
6
4
4
16
5
5
5
3
6
6
3
4
6
6
3
6
4
4
5
6
5
4
5
6
4
6
5
6
4
6
4
6
3
4
6
6
6
5
6
1
6
3
4
6
4
4
4
2
4
4
6
5
3
6
1
6
6
6
2
1
6
4
3
4
2
5
6
5
6
6
3
6
4
3
6
3
5
5
3
4
5
5
4
3
4
2
5
2
5
6
4
4
6
6
4
5
5
6
5
4
6
4
6
5
6
7
6
4
6
5
6
6
5
3
5
1
1
5
6
4
4
6
5
4
5
4
4
6
3
6
5
4
5
4
3
6
5
4
6
5
5
4
1
5
4
6
5
1
4
6
5
7
7
6
6
6
4
6
6
4
5
4
6
5
4
5
4
4
6
5
6
4
6
5
1
4
5
6
5
4
4
4
5
5
3
1
4
6
8
2
4
5
4
6
3
3
4
4
6
6
4
6
4
4
5
3
3
5
5
4
5
6
2
6
5
6
6
5
4
3
4
6
1
6
4
4
5
6
3
3
6
2
6
4
6
4
2
5
5
3
3
15
6
5
2
4
3
5
4
2
4
6
5
6
4
4
6
4
5
6
4
4
6
6
3
6
3
6
6
6
3
6
5
6
6
4
5
6
3
4
6
6
5
4
5
6
4
3
6
1
4
6
6
4
4
5
5
6
4
4
4
6
4
4
4
5
5
5
5
6
4
2
4
6
4
6
5
4
4
6
4
6
5
3
4
4
5
6
4
6
4
6
4
6
5
4
6
1
4
6
6
4
6
4
4
6
3
5
6
6
4
3
4
6
3
6
4
5
4
6
6
4
2
7
6
6
7
5
4
2
4
5
6
6
3
7
5
3
2
6
4
6
4
5
5
6
4
1
6
5
4
4
4
5
5
6
6
6
3
5
6
6
6
5
3
4
6
9
3
1
4
5
6
5
4
4
5
2
6
6
4
4
6
4
4
5
5
5
4
4
5
6
6
5
6
4
5
6
1
5
5
4
6
5
6
6
5
4
6
6
5
6
6
5
5
6
4
6
6
2
3
4
4
2
4
12
11
6
5
3
6
6
6
6
4
6
5
6
6
5
6
4
6
4
6
6
6
4
6
4
4
6
6
6
4
4
4
4
6
5
3
4
4
6
5
4
4
5
6
4
4
6
4
2
4
6
3
5
3
6
4
5
5
6
6
2
6
5
6
6
4
3
4
4
4
4
5
6
4
6
6
6
4
4
6
6
6
2
4
5
4
4
4
2
3
4
6
11
5
4
11
4
6
4
3
3
3
4
4
5
4
6
6
6
5
6
3
5
4
5
4
4
3
6
4
6
6
5
5
6
4
6
6
4
6
5
6
4
4
3
6
6
4
6
6
6
6
4
6
1
6
5
6
4
4
6
6
4
6
6
4
5
6
5
10
5
4
5
4
4
5
6
7
4
6
5
6
4
6
6
6
4
1
5
6
6
4
3
6
8
4
5
6
5
4
6
4
6
4
6
4
5
5
6
6
5
5
6
2
5
4
4
4
6
4
6
4
4
6
4
6
5
3
5
4
4
5
6
4
5
3
6
2
6
6
6
4
6
1
5
3
6
5
4
4
4
6
4
4
6
2
4
6
1
6
5
4
4
6
4
6
5
5
5
6
5
4
3
4
5
6
5
4
4
4
5
6
4
6
6
6
3
4
1
6
5
5
6
5
5
4
6
4
6
2
5
4
5
5
4
3
5
5
7
4
6
3
5
6
6
5
6
1
3
6
5
6
6
3
2
6
6
2
6
6
4
6
6
4
6
4
6
4
6
6
6
6
4
5
6
6
6
3
4
4
5
4
5
5
6
12
3
6
4
6
6
6
4
6
5
4
6
3
5
6
4
1
6
6
3
4
6
4
6
6
6
6
4
6
6
4
13
2
4
4
4
5
4
8
4
5
4
5
1
4
4
5
6
3
5
4
5
5
4
4
4
4
6
4
3
6
4
5
1
6
6
6
6
6
4
3
6
5
4
3
4
2
5
4
6
6
6
4
4
5
6
4
6
4
7
1
6
4
6
1
3
4
4
4
4
4
6
6
4
6
3
6
2
6
2
4
6
4
4
3
4
3
4
4
6
3
6
4
6
5
4
1
1
6
6
4
6
5
3
4
5
4
5
5
4
5
5
5
6
6
5
5
2
6
6
5
6
4
6
6
4
4
4
3
4
4
6
7
2
1
3
6
6
4
6
6
7
3
4
4
6
6
4
5
4
4
5
4
2
6
3
6
4
4
5
5
4
5
5
2
5
5
6
3
1
6
6
4
6
4
5
3
5
4
6
6
2
6
5
5
5
4
5
4
6
6
6
4
5
3
4
6
5
6
4
7
4
6
6
6
5
6
4
6
5
4
6
6
5
5
6
4
6
5
6
5
3
3
1
3
6
2
6
5
4
6
6
5
4
6
6
4
5
5
4
6
4
6
6
6
3
5
3
3
6
7
6
4
3
4
5
4
5
3
3
2
6
8
4
6
5
3
6
6
6
4
6
6
5
5
1
6
5
4
4
3
4
4
3
6
4
6
5
4
3
3
6
9
4
6
3
5
6
6
5
5
6
6
3
4
6
6
5
1
5
4
3
6
4
6
6
7
2
5
2
5
6
4
6
3
4
3
6
4
4
1
4
5
6
4
3
4
4
4
2
3
3
6
4
6
6
4
5
4
6
5
6
6
6
4
2
5
6
4
6
4
6
4
5
1
1
6
6
5
1
4
1
4
3
4
1
5
6
4
4
4
6
6
1
6
4
4
4
6
5
6
6
6
6
6
3
3
4
6
6
4
4
3
5
5
4
6
4
6
1
6
6
5
6
6
6
6
5
6
4
6
6
6
4
6
6
5
4
4
1
3
4
4
4
4
3
4
6
6
6
4
6
4
4
6
6
7
5
6
6
2
5
2
4
3
6
6
6
6
4
5
6
4
6
2
4
6
4
4
4
6
5
2
4
6
4
6
5
6
5
6
3
4
6
5
5
5
4
6
4
6
6
6
5
1
6
4
5
6
4
6
4
2
1
5
4
6
5
6
3
4
6
6
5
6
4
4
6
6
4
6
6
6
3
5
6
5
6
3
2
6
4
6
4
7
5
6
6
6
4
4
6
4
6
5
4
5
3
4
5
6
4
6
4
1
6
8
4
6
5
4
6
4
4
6
4
4
2
4
4
5
4
6
4
6
5
4
5
6
6
3
6
5
6
5
3
6
6
5
3
4
4
4
5
6
4
4
4
5
3
3
6
1
6
6
6
4
6
4
4
3
4
4
5
5
6
3
2
6
3
4
6
2
4
1
6
4
6
5
3
6
6
3
5
6
6
4
2
6
6
1
4
3
6
4
4
5
2
6
5
6
6
4
4
6
5
4
4
7
4
6
6
4
5
4
3
6
6
5
6
6
6
5
6
5
3
4
4
5
2
4
6
6
5
6
6
2
6
3
5
4
5
6
10
4
4
5
6
4
5
6
1
4
6
6
7
6
5
4
4
5
4
6
6
7
3
6
5
6
6
4
6
6
6
5
4
5
5
5
3
3
6
3
6
4
5
6
3
5
5
5
6
6
4
4
3
5
5
5
5
10
2
6
6
3
6
4
5
4
5
4
6
4
6
6
4
6
4
3
6
3
4
1
4
6
6
3
6
4
4
4
4
3
4
6
2
4
2
5
4
6
4
6
5
2
4
6
4
5
6
4
1
4
5
3
1
6
5
4
5
4
6
5
4
6
6
6
2
6
6
6
3
3
1
5
5
6
5
6
6
4
4
6
4
5
2
6
4
4
4
6
6
2
5
6
5
6
4
6
5
4
4
4
3
5
3
6
6
6
1
5
4
4
4
6
6
6
6
6
6
4
4
6
6
4
4
3
1
3
4
6
6
4
4
5
6
6
1
6
5
5
3
4
6
4
6
2
4
4
6
6
6
4
4
5
4
6
4
5
5
4
6
2
3
5
4
4
6
3
6
4
4
6
6
6
6
1
2
4
5
3
6
6
6
6
6
6
4
4
1
7
5
5
1
2
4
5
6
3
4
6
6
6
4
5
6
5
4
4
3
5
5
6
5
6
4
4
2
5
4
6
6
6
6
4
4
4
6
6
4
4
4
5
6
4
5
6
1
4
5
4
4
4
3
4
7
5
4
6
5
5
6
5
6
1
2
8
6
6
5
4
3
5
4
3
6
6
6
4
5
1
5
6
4
5
6
5
6
6
6
4
3
6
5
4
6
3
4
4
2
4
4
4
3
8
6
6
6
4
6
6
6
5
4
4
5
3
3
6
3
2
4
6
3
6
4
1
4
6
4
6
4
6
6
6
6
4
4
5
4
5
4
4
4
4
2
5
5
4
3
4
6
6
6
4
6
4
6
6
1
4
4
4
4
6
5
5
5
6
5
6
6
3
5
4
4
5
2
3
4
6
4
5
6
1
4
4
6
4
6
6
4
4
4
4
6
6
6
6
6
6
6
5
6
4
6
6
6
4
3
5
6
4
6
6
4
6
4
5
5
4
6
6
4
6
6
6
5
6
6
5
6
4
4
6
6
6
5
6
4
5
4
4
4
6
4
5
6
4
6
4
9
5
5
6
5
5
3
3
2
6
4
6
4
1
5
3
6
3
5
4
3
4
5
6
5
4
4
6
4
6
4
4
3
7
2
5
6
6
6
3
1
6
3
4
3
5
6
5
7
5
4
4
5
6
5
4
3
4
2
4
4
2
4
4
4
5
6
6
1
4
4
6
5
4
5
3
4
4
4
6
7
6
3
5
4
6
2
2
3
5
6
4
3
3
4
6
4
4
6
6
4
5
4
3
6
6
6
3
4
6
6
4
5
4
5
6
4
4
4
4
6
6
6
3
6
3
6
6
4
4
6
6
4
4
4
6
4
6
6
4
6
5
2
4
4
6
6
4
4
6
5
4
4
6
5
4
4
6
3
4
4
6
6
6
6
5
6
4
2
5
3
6
6
4
3
3
1
6
6
2
6
2
6
5
5
4
5
4
6
6
4
4
6
3
4
6
4
5
4
6
6
4
3
5
6
5
3
2
5
3
6
6
3
4
4
5
4
5
5
6
6
4
5
4
3
5
3
5
5
7
6
6
4
6
5
6
6
6
5
3
5
6
5
5
5
5
6
6
3
5
6
3
5
6
5
6
5
5
5
6
6
4
5
4
6
4
1
6
4
6
2
4
6
6
6
4
6
3
5
6
1
4
2
6
5
4
4
7
3
4
5
6
6
5
5
6
5
4
5
3
6
4
6
6
6
6
3
4
3
3
4
4
4
6
6
6
4
6
6
4
4
4
6
3
3
5
4
6
4
1
6
4
4
6
5
4
3
1
6
1
4
6
3
4
6
4
4
13
6
5
6
5
5
4
6
5
5
1
6
6
4
4
4
5
6
4
6
6
6
6
5
4
6
5
5
5
6
6
5
5
6
6
4
6
4
6
3
2
6
1
5
5
5
4
6
3
2
4
5
5
6
4
6
6
6
4
4
5
5
5
2
6
5
2
5
6
5
5
4
6
6
6
3
6
4
4
6
6
6
6
6
6
6
6
5
4
6
5
6
4
5
3
5
5
4
4
6
3
5
6
6
2
2
6
3
6
4
6
5
6
6
6
6
6
6
4
1
6
5
11
4
4
4
2
3
4
6
5
6
6
5
4
6
6
5
9
3
5
4
1
3
5
6
6
4
6
6
5
4
4
6
6
5
4
4
5
5
3
6
3
2
4
6
6
3
4
5
4
6
6
3
6
6
5
4
4
5
6
5
5
3
1
6
4
4
4
3
3
6
3
4
5
4
5
6
6
4
4
5
1
5
6
3
11
6
5
6
3
4
6
7
5
5
6
4
5
6
5
6
6
4
8
4
4
4
4
5
6
4
6
4
4
5
4
6
4
5
4
6
3
3
2
6
4
3
3
3
4
6
6
3
4
5
4
5
6
5
7
4
4
19
4
5
6
6
3
6
4
6
6
4
4
6
6
4
4
6
4
6
5
6
6
6
2
5
6
2
6
5
4
6
6
6
4
6
6
5
5
6
2
5
5
4
6
4
4
6
4
4
6
6
3
6
6
4
3
6
6
1
6
6
5
4
4
3
5
4
4
3
6
4
6
4
6
6
6
6
4
6
4
5
4
6
3
6
6
6
5
6
6
6
3
6
6
6
6
6
6
7
5
4
2
6
6
5
4
6
2
6
6
6
5
4
6
3
6
5
6
6
5
4
4
2
5
4
5
6
6
4
6
5
4
6
5
6
8
4
4
6
6
5
5
5
4
1
5
6
5
4
5
5
6
5
6
6
4
4
6
4
4
4
4
6
6
6
5
6
5
4
4
6
6
6
6
5
5
6
6
1
4
2
6
7
1
4
3
6
5
10
1
4
5
6
5
6
5
2
4
6
6
1
5
4
4
4
4
4
4
4
5
6
4
4
6
5
5
4
3
6
4
6
5
4
3
4
4
3
3
4
4
6
6
3
6
6
6
3
6
6
5
4
6
5
1
4
3
5
4
4
6
6
5
2
5
4
6
5
6
3
5
4
6
4
6
5
3
4
6
5
4
4
6
5
7
5
6
5
4
5
3
6
4
4
6
4
1
4
4
5
4
3
5
6
4
6
4
6
5
5
4
4
5
4
5
4
4
1
5
4
6
4
3
7
6
4
6
4
3
4
14
6
4
4
3
6
6
4
4
4
5
6
6
5
4
4
6
6
4
5
5
6
4
6
6
8
4
3
4
6
6
5
6
6
2
5
4
3
5
4
1
5
4
3
5
6
5
5
5
3
6
6
6
6
4
6
4
5
5
6
6
5
3
4
3
1
5
2
6
6
4
3
6
1
1
4
6
4
6
4
6
2
2
4
5
5
4
6
6
4
6
5
4
6
6
5
6
4
6
4
4
4
5
6
6
5
4
3
6
6
4
5
6
4
6
5
7
4
5
1
6
4
3
5
4
4
4
3
4
4
1
6
5
5
5
6
5
4
4
4
4
6
6
5
4
3
4
6
3
6
6
4
4
4
5
6
6
6
3
2
5
4
5
4
2
5
5
6
6
6
1
6
1
6
4
6
4
1
4
4
5
6
4
5
6
6
7
6
1
3
4
4
5
4
6
5
5
6
1
6
3
5
2
6
3
5
4
6
6
6
4
3
6
4
4
5
6
5
4
6
2
5
6
6
3
4
6
3
6
1
4
4
4
6
5
2
1
4
4
5
1
6
4
4
3
3
4
6
4
5
3
4
4
6
6
6
6
6
2
4
6
4
5
4
4
3
5
5
5
2
4
2
4
4
4
5
6
6
6
4
6
2
6
4
6
5
6
4
4
3
4
2
6
6
6
5
6
6
4
5
4
5
6
6
5
6
5
6
5
4
6
4
3
5
6
3
5
5
6
3
4
6
3
6
1
5
6
3
2
6
2
4
6
5
1
5
12
3
5
4
6
5
5
3
2
6
4
6
5
5
3
4
5
6
6
3
4
6
6
4
5
3
5
4
4
5
4
3
4
5
9
6
6
6
4
5
6
4
4
4
6
6
3
6
6
2
5
3
6
6
6
6
6
5
5
6
4
3
6
5
6
4
4
6
4
5
5
6
5
3
6
4
6
3
6
3
4
6
6
5
6
4
6
6
6
1
8
5
4
6
6
5
1
5
4
2
4
5
3
4
5
2
4
5
6
4
6
6
1
2
6
5
6
4
6
5
6
6
4
5
3
4
5
6
5
6
5
2
5
4
6
6
5
6
2
4
4
4
6
6
5
6
6
6
3
4
3
6
6
6
6
4
4
1
6
3
4
4
5
6
6
6
3
2
4
5
4
6
6
5
6
6
6
5
4
5
5
4
5
3
6
6
4
2
5
6
4
4
6
4
6
6
10
1
4
2
6
5
2
6
6
5
5
6
5
6
6
5
6
6
1
4
4
4
6
7
6
6
6
7
6
3
5
6
4
4
6
6
6
6
6
4
6
4
4
2
6
6
4
6
6
8
5
1
4
6
6
6
5
3
4
6
4
6
5
6
6
4
4
4
5
5
6
8
4
3
5
5
4
2
5
4
3
6
4
6
5
6
5
6
5
6
7
6
5
6
6
5
2
5
1
6
6
6
5
3
5
4
6
6
4
6
6
6
6
3
3
2
4
6
6
6
5
6
5
5
6
4
6
6
6
6
5
6
4
5
6
6
6
6
3
6
6
1
5
4
5
6
3
6
5
4
5
4
2
4
4
4
6
4
5
5
6
6
11
5
3
5
3
4
5
6
1
3
6
4
3
4
6
4
6
6
6
6
5
5
6
4
6
5
5
4
6
6
2
3
4
5
5
4
6
1
5
6
5
5
6
6
1
5
3
6
4
6
6
6
6
5
5
2
5
6
9
5
6
3
5
4
6
6
5
6
4
6
4
7
3
6
4
4
6
4
6
6
3
4
4
6
5
6
6
2
6
5
6
6
6
6
5
4
4
6
5
6
6
6
6
5
4
2
6
5
6
6
1
5
5
6
5
6
1
3
6
5
5
6
3
4
4
1
6
6
5
4
6
4
6
4
6
6
3
4
4
5
4
6
6
1
1
6
6
6
4
6
5
4
6
5
5
6
6
5
6
3
4
1
1
6
6
6
4
6
4
6
6
6
7
5
4
6
6
6
3
5
3
6
4
6
5
4
6
3
6
4
4
4
2
6
1
6
5
6
4
3
4
4
4
6
4
6
6
6
6
6
3
4
4
5
4
6
2
6
3
5
6
4
6
4
2
6
6
4
6
6
6
5
5
4
6
6
6
1
4
5
4
6
4
6
6
6
6
4
6
4
4
4
6
5
1
5
4
6
4
6
6
6
6
6
3
6
6
6
6
2
5
5
5
5
6
5
6
4
6
3
4
5
6
5
5
2
5
6
4
4
5
2
6
3
7
6
4
5
3
6
6
6
6
6
2
6
3
4
6
6
4
2
4
4
7
5
5
4
1
5
4
5
5
4
4
1
6
6
4
4
2
6
4
5
4
4
6
6
4
2
4
6
5
5
5
6
6
2
6
5
5
6
3
6
4
4
5
3
5
6
4
4
5
6
4
6
6
6
6
5
4
6
5
6
6
6
6
5
3
5
4
5
6
5
6
6
6
6
6
4
4
6
5
4
4
3
4
4
3
3
3
6
4
6
6
6
1
5
5
3
6
4
6
3
6
4
6
5
4
6
6
2
3
6
6
3
3
5
4
5
4
4
6
4
5
3
6
4
5
5
3
6
6
4
4
4
2
6
5
6
4
3
6
6
9
5
5
4
5
3
3
3
6
6
4
6
6
6
6
5
6
4
2
6
6
4
4
6
3
5
5
6
6
6
3
5
5
4
6
5
5
6
6
4
1
3
5
5
6
5
4
6
5
4
6
5
5
4
5
6
6
6
6
6
5
1
6
6
6
4
5
4
5
6
6
4
4
6
6
6
6
4
6
6
6
6
4
6
4
4
6
6
4
6
5
5
5
6
4
5
6
4
6
3
1
9
6
5
3
7
5
6
4
4
6
5
2
6
4
4
9
3
4
5
6
5
6
4
6
2
4
6
6
6
6
4
6
6
5
1
6
3
1
4
6
6
5
6
3
4
6
6
5
7
6
6
5
6
6
9
6
6
6
1
6
4
6
11
5
4
6
6
4
5
6
4
2
5
6
6
5
5
6
5
1
4
6
5
5
3
5
6
4
4
3
4
4
8
5
4
5
5
5
1
6
3
4
5
4
4
7
4
6
4
4
6
8
5
6
6
6
4
5
6
3
3
6
5
6
6
6
4
6
4
6
4
4
2
1
6
7
6
4
6
5
6
4
4
6
6
6
4
4
5
5
1
6
3
6
6
6
6
6
6
3
3
4
4
5
5
4
5
4
6
3
1
6
2
6
3
4
6
4
5
5
6
6
6
6
6
6
4
6
4
4
6
4
4
5
5
5
2
6
5
6
3
6
4
5
6
6
1
6
1
5
6
6
3
3
6
5
6
3
6
6
4
4
4
6
5
1
4
8
6
4
6
5
6
4
5
6
4
5
5
6
6
6
4
6
5
2
4
6
6
6
1
4
4
5
4
6
6
6
4
5
10
5
5
4
6
4
6
4
6
6
5
6
4
5
4
5
4
6
6
6
4
6
6
6
6
3
6
6
6
6
4
6
6
6
3
5
6
6
5
2
4
6
6
4
6
6
6
6
7
5
4
6
4
6
4
5
6
6
5
6
6
6
4
4
3
6
4
6
5
6
4
3
4
6
6
6
4
6
5
6
6
8
5
9
6
5
7
6
5
6
4
1
6
6
5
4
6
5
5
3
4
6
6
6
3
6
6
4
6
6
6
3
4
6
6
5
4
6
1
4
4
6
5
6
1
4
4
5
3
5
5
6
5
7
4
4
3
6
6
5
6
6
4
3
3
10
5
6
4
5
6
4
4
5
6
1
4
6
6
3
4
4
6
1
6
5
5
5
6
6
5
6
4
4
5
4
6
5
3
4
6
4
4
5
4
4
5
3
4
6
4
6
6
4
5
6
3
6
6
8
6
3
4
6
6
5
4
6
6
6
6
6
2
6
1
4
6
6
7
5
6
4
5
6
6
5
6
4
5
7
6
6
4
4
2
6
6
4
5
4
5
6
6
4
5
3
6
6
6
6
5
6
4
4
5
5
5
5
6
4
5
8
6
6
6
2
4
3
2
6
3
5
4
6
6
4
6
6
5
6
4
4
11
6
5
6
5
3
6
6
5
6
4
6
5
5
6
4
5
3
6
6
2
4
4
4
5
6
5
6
1
6
3
6
2
6
5
6
6
6
4
3
4
10
4
6
5
3
5
4
6
6
6
3
4
4
5
6
5
11
4
6
5
5
4
4
6
6
4
5
5
6
4
3
3
5
5
5
6
6
4
4
6
4
6
4
4
4
4
4
6
5
4
6
1
4
6
5
5
1
4
6
4
6
6
6
6
6
4
1
6
6
6
3
4
6
4
6
4
5
6
5
4
4
4
4
6
5
5
4
5
3
4
4
2
5
6
4
5
4
6
4
4
3
4
2
2
6
6
6
2
4
4
6
5
4
4
4
6
5
5
4
6
5
4
4
5
5
4
6
6
6
4
6
6
4
6
2
4
6
5
4
5
6
2
4
4
4
6
6
4
4
4
4
4
5
12
3
4
2
4
3
6
5
6
6
6
2
6
4
5
4
5
5
4
6
5
2
6
4
5
3
6
5
5
4
3
4
4
6
6
4
5
4
6
6
6
6
4
1
6
4
6
3
6
4
6
6
4
6
5
6
6
5
6
4
6
4
6
2
6
6
3
6
6
5
6
4
6
4
4
6
6
5
6
6
4
5
4
6
5
3
4
3
3
6
6
3
3
5
6
4
4
6
4
6
4
5
4
2
4
4
6
4
6
4
6
5
4
5
2
4
6
6
4
2
6
4
3
6
6
6
6
4
4
4
5
3
4
6
6
6
5
6
6
5
4
4
4
6
5
4
6
6
6
4
5
4
2
8
6
4
5
3
1
3
6
4
5
4
4
6
5
5
6
6
4
4
6
4
4
4
5
4
5
4
5
5
4
3
6
5
5
3
6
6
5
1
4
6
4
4
3
6
6
6
6
6
6
4
6
4
4
5
6
2
6
3
4
6
6
5
6
4
4
6
5
8
5
3
5
6
3
1
5
7
4
4
6
4
6
4
6
6
6
4
4
1
4
3
5
3
5
3
5
4
5
5
4
6
4
6
6
3
5
4
6
1
6
3
6
2
5
6
4
4
6
4
5
4
6
6
4
6
6
5
6
6
5
4
4
5
5
6
4
6
6
5
5
4
4
4
6
6
4
6
6
6
4
4
4
1
2
3
6
4
6
6
6
5
5
6
4
6
5
6
6
5
5
6
6
6
5
5
5
4
6
5
6
5
1
4
5
6
8
2
6
6
4
5
6
5
4
6
4
6
5
5
6
4
6
5
4
6
4
6
4
2
2
6
4
6
4
2
6
5
4
5
6
1
5
1
6
3
6
6
4
5
4
4
4
6
6
6
3
3
5
4
6
3
6
11
5
5
2
6
1
6
4
5
4
6
4
6
4
6
4
6
2
6
4
3
6
7
3
5
6
4
6
3
5
5
6
3
4
3
6
6
4
6
4
6
6
4
5
6
6
5
4
6
4
5
6
4
4
6
3
4
6
4
4
4
4
6
3
5
4
6
6
6
6
4
5
3
3
4
5
5
5
3
5
6
6
6
4
5
8
8
6
6
6
6
6
2
5
6
4
6
6
5
6
3
5
6
5
6
6
6
6
2
6
4
1
4
6
5
6
4
4
2
6
3
4
6
6
3
6
6
8
5
4
5
4
5
11
6
5
5
6
5
4
4
6
6
6
6
2
5
6
5
6
4
4
6
6
5
3
4
4
4
4
4
6
6
6
3
6
5
6
5
4
2
2
6
6
2
4
1
6
6
6
4
6
9
6
6
4
3
6
4
6
6
3
6
6
3
2
5
3
4
5
6
6
6
5
5
12
2
3
7
4
5
5
4
6
4
6
4
4
6
6
4
6
5
4
6
3
5
5
3
5
4
6
6
4
4
6
6
4
4
6
4
3
4
8
4
7
6
6
5
4
5
3
11
6
4
4
6
4
5
6
4
4
3
5
6
4
6
6
6
4
4
6
5
5
5
5
6
4
4
5
1
4
6
1
4
5
4
1
6
2
6
6
4
2
5
6
6
5
6
6
5
6
5
6
4
4
4
4
4
4
2
3
5
4
6
4
6
4
6
7
6
5
6
6
6
6
6
4
6
5
4
5
5
6
3
6
6
6
6
6
2
6
4
3
5
4
6
4
4
5
6
6
6
5
7
5
4
3
5
6
6
3
4
5
4
3
6
4
6
5
4
4
6
6
3
2
6
6
6
6
6
4
3
4
6
3
4
6
3
6
4
6
5
6
4
4
6
3
4
6
2
5
4
6
1
4
6
6
4
6
6
3
5
4
6
2
6
6
4
5
1
2
6
4
5
6
6
6
6
6
6
3
4
6
7
6
5
4
3
6
6
4
4
3
6
6
5
6
3
4
6
5
6
6
11
6
5
3
6
4
6
4
5
3
3
1
6
4
6
6
4
6
1
5
10
4
4
3
4
1
6
4
1
5
5
6
6
4
5
5
4
6
2
3
5
6
4
6
6
6
4
6
4
1
5
4
6
4
6
6
3
5
6
4
6
2
3
3
12
4
6
4
6
4
3
6
3
5
6
6
4
6
3
5
3
6
5
4
4
6
6
4
5
6
11
6
5
4
5
5
4
6
4
4
2
6
6
5
6
5
6
4
6
4
6
5
5
6
3
3
6
3
6
5
4
3
5
5
4
4
3
6
6
6
3
3
5
4
4
4
1
5
3
4
5
4
4
5
5
4
4
3
4
4
6
4
6
6
5
6
5
5
4
3
6
4
6
6
6
6
5
6
5
5
4
4
4
5
4
6
4
4
4
5
6
4
6
4
6
4
2
6
4
4
6
6
4
5
1
6
4
4
6
4
6
6
6
3
5
6
1
6
3
6
4
5
6
4
4
6
6
5
4
4
6
3
3
4
4
1
4
4
6
6
4
4
5
6
6
6
3
5
6
4
6
3
3
6
4
4
6
5
4
4
3
5
6
4
3
2
4
4
5
6
3
3
6
6
4
6
4
3
3
6
3
4
5
5
6
3
4
5
7
3
4
6
10
5
6
6
4
6
6
4
4
6
5
6
4
6
7
6
6
4
2
6
2
4
6
5
6
2
4
6
5
5
1
5
4
5
5
4
4
4
5
4
6
4
4
6
6
6
4
6
5
4
6
6
6
6
4
6
6
6
4
3
3
5
5
4
5
6
4
6
4
8
6
5
3
7
5
4
6
5
6
4
4
6
3
4
6
6
6
5
4
6
6
5
3
4
5
6
1
4
4
4
6
6
6
6
5
6
5
3
4
4
6
2
5
6
6
4
6
6
1
1
6
6
6
4
6
5
5
4
6
4
6
5
4
5
5
6
5
4
5
5
6
5
6
6
5
4
1
6
5
6
4
8
4
4
5
4
4
2
3
4
5
6
3
6
9
4
4
5
6
5
6
5
4
4
5
6
6
5
6
3
2
4
5
2
6
3
2
6
2
4
5
4
5
4
3
6
4
4
7
5
5
4
6
6
5
4
6
6
4
5
5
5
6
5
3
6
6
6
5
6
6
4
5
4
4
6
6
4
5
4
5
3
2
6
8
5
5
2
6
2
4
5
4
4
6
5
6
4
6
6
6
6
3
6
6
6
6
5
4
5
5
6
6
4
5
4
6
5
6
4
5
5
6
5
4
6
6
5
4
4
6
4
3
3
6
4
4
4
6
4
6
4
4
6
5
4
2
4
6
6
4
4
5
6
6
2
4
3
6
3
6
5
5
4
6
3
6
5
5
4
4
4
6
6
4
4
3
1
4
5
4
6
6
4
5
6
5
6
4
5
6
2
6
6
4
3
6
6
6
4
5
3
6
3
6
6
1
4
5
6
5
4
6
6
4
6
3
3
6
3
6
6
6
6
1
6
4
4
33
4
6
3
6
6
6
5
6
6
5
3
4
3
6
4
4
6
6
1
4
4
6
6
5
5
5
4
6
4
5
6
4
6
6
6
6
6
3
6
3
6
4
6
1
6
6
4
6
4
6
1
6
4
6
1
6
5
5
2
3
6
6
6
5
4
4
5
5
1
4
6
8
6
5
4
6
4
5
6
6
6
3
6
4
5
3
3
5
5
6
3
4
6
5
4
5
4
4
3
3
6
6
4
3
2
5
6
4
5
5
6
6
6
4
5
3
6
5
6
3
4
5
1
5
6
4
2
8
4
6
1
5
6
6
5
4
6
4
6
6
2
6
5
5
6
4
6
6
6
2
6
5
5
6
4
6
6
6
3
6
1
5
5
4
4
3
4
5
5
7
3
6
3
3
5
6
4
4
4
6
4
6
4
6
6
3
4
6
3
5
3
3
4
6
5
4
4
5
3
7
3
6
4
5
4
6
4
4
6
4
6
6
4
3
6
3
5
6
6
6
5
4
5
2
3
3
6
5
4
1
6
6
6
5
5
4
6
6
4
4
5
6
4
4
6
6
5
5
5
3
4
5
4
1
6
5
4
6
2
4
4
4
6
5
6
6
8
2
4
5
6
4
6
6
6
4
7
4
6
4
3
3
5
6
3
3
3
5
4
5
1
5
5
4
4
6
5
4
4
5
1
6
5
5
6
4
5
5
6
5
6
6
6
8
5
4
6
6
6
6
4
6
4
4
5
4
3
6
10
6
6
1
5
6
6
3
3
3
6
2
6
3
5
5
6
4
4
4
6
6
6
6
6
4
2
5
6
6
4
4
1
6
5
5
5
1
6
6
4
6
5
1
6
6
9
1
6
6
6
7
4
1
4
2
2
6
6
4
6
6
4
6
4
6
5
6
6
4
4
4
3
6
5
4
3
6
4
4
6
5
4
4
5
5
5
5
6
6
5
1
6
5
6
1
4
4
6
4
6
4
3
5
5
6
6
3
6
3
3
6
4
4
6
7
4
4
1
6
1
6
4
6
6
6
5
6
5
6
5
6
5
1
4
4
4
6
6
4
5
4
5
6
6
5
6
6
6
4
4
2
3
6
5
6
1
6
5
4
5
5
5
4
4
1
6
4
1
9
6
4
4
6
6
5
4
6
6
3
5
6
1
6
6
3
5
5
6
1
6
6
4
1
6
5
6
6
6
5
4
5
4
5
6
5
5
6
6
5
5
5
6
5
15
6
4
5
5
4
6
6
4
6
3
4
4
6
4
3
6
4
5
6
3
5
4
6
5
6
6
6
5
3
6
1
6
3
3
5
6
5
4
5
6
4
3
6
6
5
2
6
4
4
6
3
4
6
6
4
5
6
1
4
4
5
4
2
4
4
6
6
6
6
4
2
3
6
6
4
5
6
4
4
4
5
6
6
6
5
4
5
5
2
7
3
5
6
4
3
4
7
6
5
6
4
1
4
4
4
4
5
3
4
6
5
4
5
4
4
4
6
5
4
6
6
4
6
3
1
5
4
3
5
6
4
4
4
6
4
3
4
5
6
7
3
6
5
4
4
7
4
6
4
4
3
5
4
5
4
6
3
6
3
6
6
5
6
3
1
6
5
5
6
6
5
3
3
5
5
6
5
6
3
6
4
4
6
6
1
4
6
6
6
4
6
5
4
4
3
6
6
5
5
6
3
6
6
4
6
5
5
6
5
4
4
4
4
3
6
6
6
6
5
4
4
6
5
6
8
6
5
1
4
4
4
4
5
4
6
1
4
6
6
6
4
5
5
6
2
5
3
5
4
6
4
4
4
5
6
6
6
5
4
6
6
1
4
4
3
2
4
5
6
2
4
6
6
4
5
5
6
6
4
6
5
5
5
4
4
3
1
5
6
6
3
5
5
3
3
6
4
4
6
5
4
4
3
3
4
6
5
6
4
6
9
3
6
4
3
4
3
5
6
6
4
4
6
4
3
6
6
6
5
4
5
6
3
4
3
1
6
3
2
5
6
5
3
5
1
6
4
6
3
4
6
4
5
4
4
5
6
6
5
4
4
6
4
5
6
6
4
4
4
3
6
6
6
6
7
2
6
6
4
4
6
6
5
6
4
4
5
6
6
2
2
6
6
4
4
5
4
2
4
6
6
4
6
4
4
5
4
4
6
4
6
5
6
5
4
1
6
4
3
3
6
1
4
6
6
6
1
6
6
4
4
6
6
6
4
8
6
5
6
6
3
5
5
11
5
6
6
6
9
6
6
3
6
2
5
4
4
6
6
5
6
4
6
4
4
3
6
4
4
2
5
4
1
3
5
5
6
4
6
3
6
6
6
6
4
4
3
6
4
5
6
4
5
4
3
6
5
3
6
2
5
5
6
6
1
6
6
3
4
6
4
5
4
6
6
2
6
4
5
4
5
4
6
6
6
4
4
6
6
6
6
4
3
3
6
4
6
6
3
6
6
4
5
6
4
4
6
6
5
6
4
6
6
6
6
4
4
4
4
4
4
4
6
5
4
3
7
4
6
6
3
6
5
4
2
1
6
3
3
4
2
6
1
2
5
4
4
6
4
5
4
5
6
4
6
6
10
5
5
6
5
6
4
2
6
5
4
6
6
6
4
6
6
6
5
5
6
6
1
4
4
4
3
5
6
4
5
4
5
4
4
4
1
4
1
6
4
3
6
1
4
6
4
6
4
6
4
6
6
4
4
4
4
6
6
4
6
5
4
4
3
6
4
5
6
5
6
6
4
6
6
7
4
6
6
1
2
4
3
6
5
6
4
4
6
6
6
6
4
5
6
4
5
4
2
3
3
6
4
5
5
3
6
6
6
6
6
6
4
6
5
6
4
5
11
4
3
6
4
5
6
6
3
5
4
4
6
4
6
4
6
5
5
1
5
1
6
3
5
6
4
6
5
4
4
6
4
3
3
4
5
6
6
10
4
6
5
1
3
6
5
6
6
6
6
6
4
6
5
3
6
5
6
3
4
2
4
4
6
6
4
4
3
4
5
6
4
6
5
6
3
7
5
2
5
4
4
6
2
4
6
2
6
6
5
2
4
3
6
6
5
3
4
4
4
6
6
6
6
4
1
4
4
4
4
4
4
4
6
4
5
4
3
3
5
3
4
5
4
4
4
6
5
6
6
4
4
5
2
4
5
5
4
5
6
6
4
6
5
6
6
4
5
4
5
5
5
5
6
6
5
4
2
6
4
6
2
5
5
3
6
3
4
12
4
6
4
6
4
4
6
6
5
5
5
2
6
1
8
4
6
6
3
6
4
5
3
5
6
3
6
5
6
5
5
5
4
6
5
6
5
6
4
4
5
4
6
6
4
4
6
3
5
5
6
3
6
5
6
4
6
6
4
6
4
4
11
6
5
13
4
4
1
6
6
1
2
4
6
4
4
5
4
4
6
4
5
4
4
6
6
6
1
6
3
1
5
3
6
6
6
10
6
5
4
6
6
6
4
6
6
2
3
5
6
1
6
6
1
6
5
6
3
3
4
6
3
6
4
4
5
4
6
1
6
1
3
6
1
5
5
4
4
5
5
4
4
2
6
4
5
5
4
4
6
3
6
5
6
4
4
5
6
4
5
4
6
6
8
5
5
5
6
3
4
2
6
3
6
4
6
4
4
6
4
6
5
4
6
6
4
6
3
3
5
5
5
6
5
6
4
5
6
5
5
3
4
4
6
6
4
2
5
6
5
6
4
3
4
6
5
4
3
6
4
4
4
4
6
5
6
3
4
5
5
5
4
4
4
6
4
4
3
4
6
6
6
5
5
4
2
6
3
4
5
4
6
3
5
5
4
6
4
6
5
6
3
1
5
6
4
6
4
4
6
4
4
6
3
6
3
6
6
6
6
5
6
5
6
5
2
6
6
4
5
6
5
4
5
5
6
4
5
6
6
6
5
2
4
4
5
3
5
6
6
2
4
6
2
5
2
4
6
4
5
2
4
5
5
6
6
1
5
6
5
5
4
3
4
7
3
4
4
4
5
5
4
6
5
4
7
6
5
1
5
4
6
4
6
5
6
4
5
3
3
5
4
5
4
4
4
2
6
5
5
3
4
4
6
4
6
1
6
5
4
5
9
3
6
6
6
5
4
6
4
3
4
3
4
4
2
6
6
4
5
3
5
5
5
4
4
5
6
6
4
4
3
5
3
4
4
4
3
4
6
1
5
6
5
3
2
4
5
4
2
4
3
3
3
6
5
6
6
3
6
6
2
2
5
2
6
3
5
6
6
7
6
6
6
4
6
2
6
3
6
3
4
4
4
6
6
5
6
5
5
4
2
6
4
6
3
5
5
5
6
5
6
6
6
5
6
5
6
5
6
4
6
6
3
6
4
5
6
4
6
4
6
4
1
4
4
3
5
5
6
6
5
6
4
6
4
4
6
5
6
3
4
6
6
3
4
6
5
4
4
6
6
4
4
6
5
4
2
6
4
9
4
6
6
4
6
6
4
3
3
4
1
5
6
5
6
6
9
6
6
4
4
4
5
5
6
9
5
5
1
6
6
4
3
6
6
6
1
5
4
6
6
6
6
4
4
4
3
5
6
2
5
6
4
6
6
4
7
6
4
5
6
4
5
5
4
3
1
3
6
6
6
6
6
2
4
1
6
4
6
3
6
5
4
6
6
4
6
7
2
6
6
6
5
4
6
6
6
4
4
6
5
6
6
4
5
7
6
6
1
6
6
4
4
5
3
6
4
3
5
5
4
4
5
6
6
5
6
4
1
5
4
2
5
6
5
5
3
6
5
5
5
6
6
6
6
6
5
6
4
5
7
5
2
4
2
6
6
6
4
5
5
6
6
4
5
3
5
5
4
5
5
5
5
2
5
3
5
5
5
4
11
6
6
4
4
5
3
6
5
4
3
2
4
3
6
6
6
5
4
6
5
6
6
6
6
6
6
8
4
6
6
1
4
6
6
6
3
6
5
6
3
6
4
5
6
5
6
3
5
6
6
6
5
4
3
5
3
6
6
6
1
6
6
5
5
3
6
5
6
3
6
4
5
4
3
1
1
4
2
2
6
3
6
4
5
6
5
5
4
6
5
6
5
5
6
6
5
6
6
3
5
5
5
5
6
2
6
6
4
6
6
6
13
6
4
5
6
4
5
5
6
4
6
6
5
5
6
4
5
5
4
6
4
5
4
5
5
6
5
5
3
6
6
5
4
6
6
5
5
6
4
5
5
6
2
4
6
6
7
6
5
2
4
6
6
4
4
6
6
4
6
6
2
4
4
4
6
4
6
6
6
6
6
6
5
6
3
6
3
5
5
4
6
6
3
4
4
4
6
4
5
6
6
4
4
1
2
3
4
5
6
4
6
4
6
6
6
6
2
6
3
6
4
4
4
1
6
4
5
4
4
6
6
5
6
6
5
5
6
6
4
6
3
6
6
4
6
4
2
4
4
6
5
4
4
8
4
6
2
4
6
5
3
6
1
4
5
5
4
3
6
4
6
6
4
6
5
5
3
4
5
6
4
4
6
6
6
6
2
5
6
3
5
3
4
3
4
3
4
3
4
4
1
4
4
4
5
4
4
6
4
5
4
4
6
4
6
3
4
4
4
5
5
14
6
4
4
4
5
6
4
4
4
5
5
5
3
5
4
2
4
3
4
6
4
6
3
5
4
6
4
6
6
5
4
6
4
4
5
4
6
3
6
2
1
6
3
6
6
4
6
4
4
6
6
6
6
4
6
6
5
5
6
4
4
4
3
6
4
4
4
2
4
4
4
4
4
4
6
4
4
5
2
2
4
4
4
4
5
17
5
5
6
2
6
6
4
6
5
4
4
6
1
6
4
3
5
5
6
4
6
6
6
4
1
6
2
6
5
4
1
4
6
6
6
3
6
5
5
4
7
4
2
6
6
1
6
4
4
5
4
4
4
5
4
2
6
6
4
6
5
5
3
6
6
3
6
6
6
10
4
3
5
6
3
4
4
6
4
6
5
5
4
6
4
3
6
6
6
4
6
3
6
5
4
6
3
6
2
4
4
4
3
6
6
6
4
5
5
6
6
6
4
4
4
4
5
4
5
4
4
6
6
4
4
3
6
6
6
4
6
4
2
4
8
2
6
3
4
5
4
4
1
4
5
5
4
4
4
6
5
4
4
6
6
4
4
6
5
4
1
4
4
6
3
5
6
4
6
6
5
6
4
4
15
2
1
5
3
6
2
6
4
6
6
2
6
6
6
4
3
4
6
6
1
6
6
6
4
5
4
5
5
5
6
4
6
4
3
4
6
6
5
6
4
6
1
3
6
7
6
5
4
4
6
5
6
4
5
2
4
6
6
3
5
5
4
4
2
4
2
4
6
5
6
5
4
6
5
6
4
6
2
1
4
4
5
6
4
5
6
4
4
5
3
6
6
7
2
6
4
6
5
5
4
5
3
2
3
6
6
6
5
6
6
4
5
6
5
6
6
6
4
5
4
6
6
6
6
5
3
4
6
6
6
6
3
6
4
3
4
5
6
6
5
6
4
6
6
3
4
6
4
6
4
6
6
6
6
6
4
3
4
3
6
5
5
2
6
6
4
4
6
6
6
4
5
6
6
6
5
6
5
2
3
5
2
1
6
5
6
1
5
6
6
4
2
3
4
17
4
5
6
6
6
5
6
4
6
4
1
5
6
6
6
6
4
5
6
4
4
4
4
5
6
4
4
6
4
3
3
6
5
3
5
5
6
2
3
6
5
4
5
6
4
5
4
6
5
6
6
2
5
4
4
5
6
5
5
6
6
6
5
4
4
5
4
6
6
2
6
6
5
4
5
6
5
6
8
6
1
4
4
4
6
6
5
4
4
6
6
3
6
4
5
4
5
4
4
6
5
5
4
5
6
5
6
4
4
5
6
4
2
3
5
1
5
6
6
6
6
8
5
5
5
5
6
4
6
6
4
4
6
6
3
4
5
5
6
2
4
4
5
5
5
3
6
6
4
4
5
6
4
6
3
6
5
6
5
3
7
6
3
6
6
5
3
3
5
6
4
6
5
2
4
5
3
6
5
6
6
5
5
4
3
5
4
5
22
5
5
4
6
2
5
3
6
4
4
6
3
6
5
3
6
6
6
6
5
2
5
6
5
6
4
3
5
6
4
1
6
5
6
4
4
6
5
2
4
4
6
3
4
4
6
6
4
6
4
6
5
6
1
6
2
3
5
5
3
5
6
5
4
6
6
5
4
6
6
5
4
6
4
5
6
3
4
3
5
6
4
4
5
3
2
6
4
4
5
5
5
6
4
3
6
4
5
1
6
3
6
4
3
6
4
4
6
1
6
6
6
5
2
5
6
6
4
4
6
6
3
5
5
4
5
4
6
5
6
6
3
6
5
5
6
4
3
3
4
4
1
4
3
6
4
3
4
6
5
5
4
6
1
6
6
4
5
4
6
3
2
6
6
6
3
6
5
6
6
4
2
2
5
6
2
7
4
6
4
5
6
6
3
4
1
6
5
6
7
6
6
6
5
6
6
6
3
3
1
1
3
4
4
1
7
4
2
4
6
5
4
3
1
4
6
5
6
4
6
6
3
4
4
3
4
4
6
4
6
6
6
6
3
5
3
5
6
5
6
4
5
4
5
5
6
4
4
4
5
4
4
4
5
6
5
3
5
3
3
4
6
14
5
6
6
3
4
6
4
3
6
8
3
6
4
6
4
6
4
5
5
1
6
5
6
6
4
6
4
6
4
3
3
6
4
6
6
6
4
6
4
4
5
4
5
4
4
4
5
3
6
1
3
4
5
12
4
4
6
4
6
6
3
2
6
4
4
4
4
6
6
4
3
5
3
4
6
5
4
5
3
6
4
3
6
5
3
4
4
6
5
3
5
2
6
2
5
4
4
5
5
2
2
5
4
4
5
5
6
4
5
6
6
4
6
4
6
4
4
4
6
4
4
5
5
6
6
6
5
4
6
5
7
5
6
8
6
4
6
4
5
8
4
4
6
2
6
4
4
5
6
4
4
5
2
2
6
5
4
11
4
6
5
5
3
4
6
4
4
6
3
1
4
4
6
6
6
4
5
6
5
6
5
5
6
5
5
4
6
6
5
4
3
4
4
6
4
4
6
5
3
6
6
6
6
4
6
6
4
6
4
5
5
6
4
4
4
1
5
6
4
5
6
1
4
5
1
6
4
3
4
6
4
4
4
4
6
7
6
4
6
6
6
4
6
5
6
4
5
4
6
5
3
5
6
6
4
5
4
4
4
4
6
6
4
6
4
5
2
5
6
5
6
9
6
3
4
4
6
4
5
6
3
4
6
3
5
6
6
1
6
6
3
6
2
4
6
3
4
3
6
1
6
3
5
3
6
6
6
1
2
5
5
5
6
3
5
6
6
6
3
6
5
4
4
4
6
4
6
4
1
6
6
5
4
5
3
5
6
3
5
3
6
6
4
3
6
2
5
5
4
4
5
5
6
7
4
6
5
3
6
5
4
6
6
5
5
4
6
5
6
5
6
5
4
6
4
6
4
6
4
4
3
4
6
6
6
6
4
6
5
6
4
6
5
2
6
6
4
4
6
6
4
3
6
6
9
6
6
3
6
6
4
4
4
1
4
3
6
3
5
4
6
6
6
5
4
6
5
5
10
5
6
5
6
6
6
4
6
3
5
6
6
2
4
4
2
4
4
4
5
3
4
6
6
4
6
4
5
4
5
5
4
5
4
6
4
5
6
4
3
5
5
6
6
6
4
6
2
2
5
6
3
6
5
6
5
4
4
5
6
4
2
5
5
6
6
5
3
7
2
2
4
6
3
4
4
3
2
6
5
5
5
2
4
6
5
6
4
5
6
5
6
5
6
5
4
4
6
6
6
3
4
5
4
6
6
2
6
6
6
5
6
6
2
5
5
6
3
3
4
4
6
6
4
6
6
6
4
4
6
5
4
5
6
3
6
5
6
5
6
3
6
6
4
5
5
5
1
5
6
5
3
2
6
2
4
4
4
5
6
4
6
7
4
4
5
6
4
2
5
4
4
6
4
4
4
3
2
2
3
6
4
3
4
1
4
4
4
4
6
3
4
5
6
6
4
6
5
5
6
5
5
6
6
3
1
6
6
7
4
4
6
4
6
6
4
4
6
6
6
1
6
6
16
4
6
4
17
6
6
5
4
4
6
6
6
4
3
5
6
6
6
5
6
6
4
3
3
4
5
6
2
5
6
5
5
3
3
5
3
6
4
6
4
6
10
5
4
5
5
5
6
6
6
5
1
6
6
6
6
6
4
6
6
6
4
3
4
5
7
6
6
6
5
4
6
6
5
6
3
4
6
6
2
6
5
6
4
1
6
5
5
6
4
6
4
4
5
4
1
6
5
4
5
6
6
4
4
5
6
6
2
4
4
5
6
6
5
4
5
4
4
5
6
4
6
6
5
6
4
4
6
4
6
4
5
4
3
6
5
6
4
6
2
3
6
3
5
4
6
6
6
3
4
6
6
4
4
4
4
4
6
6
2
5
1
4
4
4
4
5
4
3
6
6
6
4
6
6
2
4
5
6
5
6
5
2
4
4
4
6
4
3
6
6
5
5
6
4
4
3
8
4
6
6
6
3
3
5
5
6
4
5
3
5
6
6
4
4
4
4
6
5
6
1
6
4
4
4
6
3
6
6
4
4
2
5
5
6
4
4
8
5
3
6
5
5
5
2
4
5
5
6
6
3
4
10
3
5
6
4
4
7
5
4
4
3
4
6
4
6
5
3
1
6
6
6
3
4
4
1
5
3
6
3
6
6
6
0
5
2
4
5
6
6
4
6
4
2
5
6
3
6
6
6
5
2
4
6
6
3
6
5
4
6
6
3
6
4
3
6
2
6
5
4
7
1
6
6
4
4
3
5
5
5
2
5
6
4
5
5
4
2
4
4
4
3
7
4
4
4
8
6
4
3
6
5
6
6
4
3
5
5
6
6
4
5
6
6
6
6
5
5
6
6
5
3
2
6
4
3
5
6
4
4
5
6
2
6
6
3
1
6
4
3
6
5
4
3
6
4
6
4
6
6
6
3
3
2
4
6
3
4
4
3
6
8
2
6
5
5
4
1
3
4
6
6
3
6
6
4
6
4
1
5
4
5
4
5
5
3
4
4
4
3
6
6
5
6
2
3
6
6
3
6
3
5
6
5
4
7
1
5
6
8
6
3
3
6
6
5
4
3
4
3
6
6
4
5
3
6
5
5
5
6
3
5
6
5
6
4
4
6
4
4
4
5
6
4
8
4
5
6
4
6
4
6
5
6
6
4
1
5
6
4
3
6
6
4
5
4
5
5
4
2
5
6
3
5
6
4
8
6
5
4
3
4
5
6
4
4
6
6
5
4
3
4
4
6
5
6
6
6
5
4
4
4
5
6
4
1
5
5
6
4
4
6
6
1
6
4
4
4
5
6
6
6
6
4
4
5
5
6
4
6
4
6
2
6
3
6
4
4
6
6
3
4
4
4
5
6
6
6
2
6
5
2
6
6
4
6
4
6
4
6
2
4
6
6
6
5
6
4
6
6
3
6
3
1
5
5
6
5
6
4
6
4
5
4
4
4
1
2
5
6
4
6
14
6
5
4
5
3
4
4
5
4
5
4
3
6
6
3
6
4
6
3
4
2
6
5
6
3
5
5
4
3
4
4
6
7
6
4
4
5
8
6
4
4
4
6
6
5
3
4
3
6
5
4
6
4
3
4
5
5
4
5
5
6
6
3
4
4
6
4
9
6
6
6
3
11
6
4
1
5
4
2
4
3
6
6
5
6
5
3
6
1
5
6
6
5
1
6
5
2
4
4
4
5
6
6
6
19
5
5
6
6
7
5
5
3
1
4
6
4
4
5
6
5
6
6
3
3
6
6
2
6
4
5
1
1
4
6
5
6
6
6
5
5
5
6
4
6
3
4
6
6
6
5
7
6
6
6
6
12
6
3
4
6
4
5
4
2
1
5
6
6
3
5
5
5
4
5
5
6
6
1
5
4
5
4
1
9
6
6
6
4
6
6
6
2
5
6
6
6
6
6
6
4
6
4
6
4
4
6
21
5
3
4
4
6
4
4
5
6
6
6
6
4
6
3
3
1
3
4
6
6
6
6
5
6
5
4
4
6
6
6
3
6
6
6
5
6
7
6
6
6
5
6
6
4
4
5
3
5
6
4
6
5
6
6
6
6
3
4
6
4
6
4
6
6
4
4
6
6
4
6
5
1
4
3
6
6
6
5
4
5
6
6
3
6
6
6
3
7
5
4
6
3
5
4
4
6
4
4
5
1
4
4
4
6
5
5
6
4
5
4
2
5
3
4
5
8
6
6
6
4
5
4
1
6
5
6
6
4
6
6
5
6
6
5
5
6
6
4
4
6
6
4
5
5
4
6
6
5
2
6
5
6
6
4
6
4
6
4
6
6
4
5
6
6
4
6
4
3
6
4
5
6
2
5
4
1
3
5
6
4
4
5
4
5
2
6
7
4
5
4
8
6
6
4
6
4
4
5
3
4
6
6
6
3
6
6
6
6
4
4
6
6
6
4
4
6
4
5
4
3
5
6
6
4
1
5
5
5
4
1
4
6
6
3
1
6
2
4
6
2
4
6
6
4
3
6
4
2
4
4
4
4
4
6
6
2
5
4
7
2
6
6
5
6
6
4
6
3
4
4
3
6
4
6
6
4
6
4
4
6
6
1
4
4
6
4
6
6
4
6
2
1
3
4
33
6
6
6
6
2
4
6
5
4
4
4
4
4
5
6
3
4
4
1
4
3
3
4
3
2
6
5
6
5
3
4
5
6
6
5
4
5
6
2
4
4
6
6
6
5
6
5
6
6
6
4
5
6
3
5
3
6
4
6
2
5
6
5
6
5
4
6
6
5
4
5
5
6
6
5
6
6
4
2
4
3
5
4
5
6
6
5
5
4
1
6
5
4
3
4
4
6
5
4
6
6
4
6
4
3
6
5
6
6
6
6
1
5
5
6
6
3
2
6
4
4
6
3
4
6
6
5
6
6
3
4
5
2
5
5
6
6
5
5
6
4
6
5
5
2
5
5
4
5
6
4
4
7
6
6
3
4
4
4
5
4
5
3
6
4
4
5
6
5
6
4
6
5
6
6
6
6
4
6
5
6
3
3
4
6
4
6
6
6
6
4
5
6
6
4
33
5
2
5
6
5
6
6
6
6
6
3
6
5
6
4
6
7
5
5
2
2
5
6
4
4
4
5
5
5
4
4
6
6
2
4
6
9
5
6
2
6
4
2
6
4
5
8
17
1
3
4
7
6
6
6
4
5
4
6
5
5
4
6
3
4
6
4
5
5
6
5
4
6
2
6
4
5
6
5
4
4
9
6
4
4
5
4
6
6
4
4
6
1
6
4
1
1
7
4
4
1
5
4
4
4
4
6
4
3
6
6
4
3
4
6
3
3
4
4
6
6
4
4
3
6
6
6
4
6
5
4
4
6
3
6
4
3
3
4
4
6
6
6
4
3
5
3
3
5
5
5
4
6
5
6
3
5
6
5
5
6
4
3
4
4
6
3
4
4
5
6
3
5
4
6
3
6
6
5
4
3
4
4
5
5
4
6
6
4
5
6
6
6
4
4
4
3
6
4
5
4
4
5
4
6
5
2
6
3
6
5
3
4
2
6
5
4
4
4
4
2
6
6
6
6
4
10
4
4
4
5
4
4
6
6
6
5
3
3
6
3
6
5
3
7
5
6
6
4
4
4
6
6
5
4
11
6
4
5
4
6
4
3
6
2
4
4
6
4
6
6
5
5
6
5
6
12
4
6
4
4
6
4
6
4
4
4
6
1
4
6
3
6
6
6
5
6
5
5
4
6
5
6
5
3
4
6
6
6
6
3
6
4
6
4
2
4
6
6
6
6
6
6
4
2
5
6
4
4
4
4
6
4
6
6
6
4
3
5
6
2
6
6
5
4
6
4
2
4
4
6
4
6
6
6
3
4
6
6
4
6
1
6
6
5
4
6
6
5
6
6
6
6
4
4
4
4
5
5
5
6
4
4
5
4
6
6
4
6
3
4
4
6
5
6
4
4
4
4
4
4
3
5
4
5
4
7
6
6
5
5
4
6
6
4
6
3
6
4
4
6
6
3
4
4
6
2
1
5
4
3
6
3
5
5
5
5
6
6
5
2
5
4
6
5
6
6
3
6
3
4
2
6
4
5
5
6
6
5
4
6
4
6
4
4
6
6
4
6
2
5
6
5
4
1
5
6
4
6
5
6
6
4
6
5
5
4
5
6
4
4
6
4
4
2
3
6
2
7
4
3
5
6
4
6
4
5
4
6
6
4
6
1
6
5
5
3
3
5
4
4
6
5
1
4
5
6
6
6
6
6
5
3
6
6
4
6
6
6
6
5
6
6
6
6
6
4
1
6
5
4
5
6
6
4
6
4
6
6
5
6
6
4
3
6
3
4
4
6
5
4
4
6
6
4
6
5
5
2
4
6
6
4
6
3
5
6
5
6
3
5
4
6
5
2
6
6
6
6
4
4
6
4
2
6
5
6
6
3
6
5
6
6
6
4
6
7
6
4
5
6
4
6
5
5
6
6
6
4
6
6
4
3
4
3
5
5
3
4
1
6
6
5
1
4
4
6
4
7
5
6
6
5
6
6
6
4
6
3
6
5
6
5
6
4
6
4
5
4
4
4
6
4
6
4
3
5
4
6
5
6
4
5
6
6
6
4
4
7
1
6
4
6
4
5
5
1
4
4
6
4
3
5
6
4
6
6
6
6
3
1
6
6
5
6
4
4
6
6
4
5
6
6
4
4
4
5
6
4
4
5
6
6
3
6
6
2
6
8
6
5
5
6
4
5
3
4
4
4
6
3
3
3
6
6
2
3
4
5
6
6
2
5
4
6
3
2
6
4
4
4
6
6
6
6
4
4
4
5
2
5
6
2
3
4
3
4
2
4
6
4
5
2
6
5
6
1
5
4
6
4
1
2
5
5
5
0
5
1
6
4
4
3
2
6
1
6
4
6
5
4
2
3
6
8
5
5
6
6
3
5
5
4
6
3
4
6
5
6
6
4
6
4
6
4
3
6
6
6
5
6
4
4
6
1
4
5
6
6
6
6
3
3
6
6
6
6
5
6
3
4
4
2
4
7
5
4
6
2
2
6
4
2
4
6
3
4
5
6
3
6
6
5
4
5
6
5
2
6
6
6
3
1
5
4
4
6
5
3
6
6
6
6
5
5
4
6
4
6
4
6
6
3
6
5
6
2
2
2
3
5
5
6
4
4
6
6
3
6
6
6
6
6
4
4
3
3
6
5
5
6
4
5
4
4
1
4
6
5
4
6
3
1
1
4
3
4
5
5
6
4
6
4
6
4
4
6
5
6
6
3
5
6
4
4
1
1
4
6
5
1
6
6
4
6
5
3
5
5
6
4
6
2
9
5
4
6
4
6
6
3
6
4
4
7
6
6
4
5
4
6
4
1
9
6
32
4
6
4
3
6
4
3
5
6
2
6
5
3
5
4
6
3
5
1
3
6
6
4
6
2
4
6
2
5
5
6
6
5
4
6
6
4
8
4
2
4
4
4
4
6
6
4
5
6
5
3
6
6
2
6
5
9
6
6
6
6
6
4
7
4
4
4
1
2
6
5
5
6
4
5
3
6
6
6
4
4
5
6
4
3
3
6
6
6
4
6
3
6
5
7
5
4
4
3
5
5
4
4
4
6
4
6
6
6
6
4
6
5
2
6
4
4
4
5
3
6
6
5
4
5
5
4
5
4
4
4
1
4
6
6
4
6
3
4
6
6
6
6
4
4
5
2
6
2
4
3
5
6
2
7
6
2
4
4
6
6
6
4
6
5
3
4
5
4
6
6
1
6
5
6
4
6
5
6
6
10
6
3
4
4
4
2
5
5
1
4
5
6
6
6
6
6
5
6
2
5
1
4
4
5
6
4
3
4
5
5
6
4
4
4
4
4
1
6
10
6
6
9
6
6
6
4
5
6
3
5
6
4
3
4
6
4
5
3
4
6
3
6
5
4
2
4
4
6
4
6
6
6
5
5
4
4
6
6
5
4
4
5
5
6
4
6
5
6
6
6
4
5
1
6
6
1
5
5
5
4
3
4
4
4
3
5
4
5
4
4
6
5
4
4
5
4
4
4
4
6
3
1
4
5
6
4
4
6
5
3
6
6
6
6
6
4
5
6
6
5
5
4
1
5
5
6
5
4
4
5
2
1
3
6
3
4
6
6
4
6
9
5
6
6
4
5
6
1
4
6
4
3
5
10
4
4
6
5
4
4
3
2
5
3
6
5
4
4
6
1
4
6
6
4
3
6
6
4
4
6
4
5
4
4
2
5
6
5
5
4
6
6
5
4
1
4
6
3
6
4
5
4
4
3
3
6
5
5
5
5
6
6
6
4
2
4
4
6
4
7
6
5
5
4
5
6
6
6
5
5
5
5
4
6
6
6
5
4
5
6
6
4
4
6
6
6
5
1
2
3
4
6
6
4
1
4
5
4
5
4
4
6
6
4
6
6
4
3
3
6
4
6
5
4
4
6
3
1
6
4
4
4
6
5
4
2
4
4
5
6
4
6
6
4
4
4
5
2
4
6
5
4
3
4
6
4
4
6
6
6
5
6
4
5
3
4
5
4
5
3
6
6
6
5
3
4
6
4
3
6
5
2
5
6
6
6
3
6
4
4
6
4
5
6
6
6
5
6
5
4
6
6
6
6
3
5
4
6
6
5
4
6
4
5
6
3
4
3
4
6
6
3
6
5
5
6
5
5
6
2
4
4
5
5
4
6
4
5
6
6
4
4
5
4
4
5
6
4
6
6
4
3
4
6
5
4
4
6
6
6
6
6
4
4
3
4
6
4
4
6
4
5
6
4
6
4
5
3
4
5
5
4
6
3
4
6
4
6
4
6
4
4
4
6
6
4
7
5
4
5
5
6
4
6
6
6
6
2
3
9
4
1
4
6
5
7
5
4
2
4
5
6
6
6
6
6
6
4
5
6
6
4
5
12
5
3
5
5
7
6
6
5
5
5
6
6
4
4
5
5
5
6
1
1
6
5
6
6
6
6
5
4
6
2
6
2
6
6
5
4
1
6
6
5
6
4
6
5
6
6
3
4
4
4
6
6
6
4
4
5
6
6
6
6
5
6
6
6
5
4
4
3
6
4
3
4
6
3
2
1
3
6
5
1
6
5
5
6
5
8
6
6
5
4
5
6
5
4
4
6
10
5
6
3
4
6
4
4
6
5
4
6
6
4
6
6
6
5
4
6
4
3
6
3
5
6
1
4
3
2
6
6
6
4
4
5
4
6
3
6
4
6
5
4
4
4
4
5
5
4
5
4
6
2
6
6
6
4
5
3
6
3
6
6
4
6
4
6
5
4
4
6
3
6
4
6
6
3
4
5
4
3
8
4
4
6
5
5
6
6
4
6
4
6
4
6
3
6
5
6
5
6
4
3
4
6
3
6
6
4
4
6
5
3
6
4
1
4
6
6
12
6
5
6
6
3
5
6
3
5
4
4
6
4
3
1
6
5
5
6
4
4
6
2
4
4
4
3
4
6
5
1
5
4
5
5
4
4
4
4
6
4
4
5
4
5
4
3
1
4
4
4
6
4
7
4
6
4
5
3
6
6
5
4
6
6
4
5
2
4
6
3
3
5
6
6
1
3
3
4
5
4
4
4
6
3
16
6
6
6
1
4
3
5
4
5
5
4
6
2
6
4
3
2
3
6
6
5
6
4
6
5
5
3
6
7
6
6
6
5
4
1
5
5
3
7
6
4
5
5
4
3
6
3
4
6
4
6
4
4
4
4
6
3
6
5
2
4
6
6
5
5
5
6
6
5
6
6
4
4
6
6
4
6
3
4
4
6
5
6
5
4
5
6
4
6
4
4
4
5
6
1
5
6
3
6
4
6
5
3
7
6
4
6
2
4
6
3
5
3
4
6
2
2
4
4
3
6
3
4
6
6
1
4
4
6
6
6
6
1
2
6
6
3
6
5
5
3
6
4
3
5
4
1
4
6
4
5
3
6
5
6
2
12
4
5
5
1
3
4
4
4
4
4
5
7
6
6
2
6
2
6
4
5
5
6
5
6
6
5
6
3
6
3
6
3
1
4
5
5
2
1
4
5
6
3
6
5
3
6
6
3
6
3
5
5
6
2
4
6
5
1
4
4
6
3
5
4
6
5
4
3
2
4
6
6
5
6
6
6
6
1
6
5
6
6
4
1
4
6
3
4
2
5
3
6
1
4
6
4
4
3
7
5
6
7
4
5
6
3
6
3
4
4
4
7
2
4
1
4
5
6
6
5
5
6
6
4
4
4
5
6
6
6
4
5
6
6
2
6
5
4
4
6
4
6
5
3
4
4
2
3
6
4
3
6
2
6
6
6
4
6
6
4
3
7
3
5
6
2
6
5
4
1
4
2
4
8
4
4
4
6
6
6
5
5
6
5
4
5
4
4
4
9
3
4
4
2
3
4
1
6
1
6
3
6
5
7
4
6
5
4
6
6
3
4
6
4
6
5
4
4
4
4
5
4
6
6
6
6
5
4
3
4
2
4
6
6
4
4
5
6
4
3
4
6
6
5
6
3
3
4
5
6
4
6
5
3
4
4
6
6
5
4
6
4
6
5
5
6
2
4
6
6
5
5
5
4
3
6
5
5
6
4
6
3
5
3
5
3
4
5
2
5
1
4
6
5
5
3
6
2
6
6
6
6
4
4
6
6
3
3
6
4
5
1
6
4
6
4
1
6
5
6
4
4
6
6
5
2
5
4
6
4
6
6
5
6
3
4
6
6
6
4
5
4
5
5
6
6
4
5
5
4
4
6
6
6
5
4
6
4
6
6
4
5
4
5
6
6
3
4
6
4
3
5
2
3
6
5
6
7
5
5
4
3
5
1
3
6
2
5
2
8
4
6
6
6
5
4
5
5
4
2
6
6
5
3
2
4
3
6
4
6
6
4
5
6
6
5
6
6
6
5
5
4
3
6
2
3
6
6
4
6
4
6
6
6
3
5
4
4
6
6
6
4
4
1
3
5
5
5
4
3
4
6
6
6
5
5
6
5
6
6
5
6
6
3
3
6
6
3
4
5
5
5
5
5
5
6
1
5
6
6
5
4
6
6
4
4
4
3
3
6
5
6
5
3
6
5
6
5
5
5
4
6
6
6
6
5
6
6
6
6
5
4
4
2
6
3
3
1
6
5
5
6
6
4
6
6
6
3
12
4
4
2
4
6
1
6
6
5
4
4
5
5
2
6
6
6
5
6
4
5
6
4
1
6
5
4
6
6
4
4
1
6
4
3
6
6
4
5
6
6
6
1
4
5
4
5
4
3
6
5
6
4
1
6
2
5
2
6
6
7
5
6
6
5
5
1
6
6
5
6
5
4
6
4
4
4
6
2
2
4
3
1
6
5
6
4
5
4
5
5
4
5
6
3
6
6
6
6
5
3
6
6
4
4
4
4
4
6
5
1
6
4
6
4
4
6
4
5
4
4
6
4
4
4
3
5
4
3
4
4
3
3
4
4
3
4
3
3
4
6
5
6
5
4
4
7
3
3
9
1
6
6
4
6
4
4
6
3
4
3
5
6
6
6
5
4
5
4
4
6
4
3
3
5
5
4
6
4
5
5
4
5
6
5
6
5
6
3
4
4
5
3
5
4
6
7
4
6
6
4
4
6
5
9
6
6
3
6
4
2
4
3
6
6
4
4
5
6
4
6
5
5
5
5
5
2
4
6
6
6
4
4
6
4
6
4
6
4
6
7
4
5
4
5
3
3
4
5
4
6
5
5
4
4
6
4
4
4
4
6
6
6
4
4
5
3
3
4
4
6
2
6
5
2
4
4
6
3
4
5
4
6
4
6
4
6
6
5
6
6
4
6
6
3
6
6
4
4
6
5
3
4
3
1
1
6
4
6
4
6
6
6
6
6
4
1
6
6
6
6
1
6
2
8
3
6
5
2
7
6
7
4
4
4
4
5
5
6
4
3
5
5
3
4
6
9
6
4
5
2
6
6
6
5
6
10
3
5
6
6
4
6
4
6
3
6
2
4
6
6
6
6
4
6
4
8
2
4
4
5
6
6
6
5
4
6
4
6
5
5
5
4
6
6
5
4
5
6
6
6
6
5
3
6
4
6
5
4
6
5
4
2
4
2
5
5
4
5
4
6
4
6
6
6
4
6
6
6
5
6
3
8
4
6
6
6
5
6
6
4
6
7
5
6
3
4
6
6
6
5
3
5
6
5
4
6
6
5
5
5
4
6
3
4
4
2
2
1
5
4
4
5
4
6
2
5
6
5
6
6
3
1
5
5
5
5
6
5
6
6
5
14
6
5
4
6
6
4
4
5
5
4
6
4
6
4
4
4
6
6
4
2
6
5
5
6
4
2
5
7
5
4
3
6
4
3
3
3
4
6
5
5
3
4
6
6
4
1
5
6
4
4
3
4
6
4
6
4
6
6
5
1
5
3
12
5
4
4
5
5
4
6
4
5
3
4
5
4
1
5
4
4
5
5
6
4
4
4
6
5
6
6
6
5
1
4
6
5
1
4
3
4
3
6
6
1
4
3
3
6
6
4
4
6
6
5
4
4
4
3
5
6
6
5
6
6
6
4
6
7
4
2
5
4
6
6
6
3
4
6
4
6
4
6
3
5
5
6
6
6
5
6
6
3
6
5
6
3
3
6
6
3
5
6
6
4
4
3
7
4
4
3
5
4
6
6
2
6
4
5
6
4
6
3
6
6
6
5
4
6
6
5
5
6
4
4
4
6
4
6
5
5
3
6
4
6
1
1
4
5
5
4
4
4
3
6
4
6
4
5
5
6
5
5
6
6
6
4
1
6
5
5
4
4
6
3
1
4
5
4
4
4
4
4
3
4
4
1
1
4
6
5
6
3
6
6
6
4
5
6
6
3
5
5
4
6
4
4
4
5
5
4
4
4
6
5
3
5
5
6
4
4
4
5
5
4
6
6
5
6
6
4
6
3
6
6
6
5
6
6
3
5
3
4
4
5
4
4
4
6
6
2
4
6
4
6
5
6
4
3
5
6
3
6
6
6
6
4
4
4
6
5
4
5
8
4
8
4
6
4
6
4
4
3
4
2
5
6
4
5
5
3
4
4
4
5
6
1
4
5
4
6
4
3
5
3
6
4
4
6
3
6
7
3
6
3
4
4
2
4
5
6
5
5
5
4
4
6
6
6
4
4
3
4
5
5
4
6
6
3
6
4
4
4
4
6
4
4
6
3
5
4
3
5
6
6
3
4
2
2
6
6
2
5
3
6
4
4
6
6
4
1
5
4
6
4
4
6
6
6
5
4
4
5
5
3
5
2
6
6
4
6
3
4
4
4
5
6
6
6
5
5
6
3
6
6
5
6
4
6
1
4
6
6
6
6
4
6
6
3
5
5
3
5
5
3
6
3
3
5
6
6
6
4
6
4
5
6
10
4
1
6
5
3
4
4
4
6
2
6
1
6
6
6
7
6
5
6
4
4
6
4
4
4
5
6
7
4
5
5
6
3
2
6
4
6
6
11
1
6
3
6
3
6
4
4
1
6
6
3
3
6
6
4
6
4
4
6
6
2
4
5
6
4
6
4
2
5
5
2
6
6
5
6
6
4
3
6
4
5
3
4
5
5
4
1
4
6
2
5
4
6
6
9
6
4
5
6
3
4
6
5
6
1
3
6
3
6
4
6
2
6
6
5
6
2
4
4
4
4
5
5
6
5
5
4
4
1
5
5
6
1
5
5
4
4
4
6
1
5
5
6
6
6
3
4
5
6
3
6
4
5
6
5
4
4
3
1
6
4
5
6
6
6
2
6
6
4
6
5
6
4
6
6
5
5
6
1
6
4
5
5
6
5
5
6
1
6
5
4
6
5
4
6
6
6
6
3
6
4
4
6
6
4
4
6
5
6
7
6
1
4
4
6
8
5
6
4
2
5
6
4
4
3
4
5
4
6
3
2
3
4
5
5
4
6
6
6
6
4
6
1
6
6
3
4
4
4
6
6
6
6
4
5
2
5
3
4
6
6
1
5
6
3
6
6
6
4
1
3
4
4
4
6
6
6
6
4
5
6
6
6
5
5
4
4
6
4
5
4
5
7
1
4
6
2
4
4
4
6
4
4
6
6
4
5
6
6
6
3
3
6
3
5
4
5
4
4
5
5
6
6
6
4
6
6
4
6
4
5
4
5
6
8
3
6
6
4
7
5
6
4
6
4
4
8
4
4
4
6
5
3
5
4
5
6
5
4
5
4
5
3
5
6
6
5
2
3
6
5
5
3
6
6
3
2
5
6
3
4
2
6
4
6
6
5
4
5
4
6
5
6
6
4
5
3
6
5
1
6
3
5
5
5
6
6
4
6
5
6
5
5
8
3
5
6
4
6
4
1
6
5
5
4
6
6
6
6
4
6
3
5
5
3
2
4
3
3
5
3
7
5
4
5
4
6
2
5
5
3
1
5
6
5
6
3
6
2
6
6
4
6
5
6
6
5
4
6
6
6
6
6
3
4
6
5
4
6
4
5
6
6
2
6
5
3
4
6
5
5
5
5
4
6
6
6
4
6
1
5
6
4
5
4
6
6
4
6
4
4
6
6
4
1
6
6
5
2
3
6
6
6
6
5
4
4
3
4
5
5
5
6
4
5
3
6
6
6
6
6
5
3
4
6
6
6
5
6
6
5
6
5
4
6
3
6
5
1
3
4
2
5
6
3
3
6
6
6
6
5
4
3
4
5
5
6
5
3
6
1
6
4
6
6
5
5
6
5
3
3
6
3
3
6
5
3
4
6
6
6
4
6
6
5
6
4
6
6
2
6
4
5
6
3
6
3
5
3
1
5
4
5
4
4
6
4
2
6
4
6
1
6
6
4
4
6
7
5
3
6
5
6
5
6
4
6
2
4
6
4
6
4
6
4
5
6
6
6
4
3
4
6
3
4
4
6
6
5
6
4
3
6
6
6
5
6
4
4
5
6
6
3
6
3
3
1
5
4
4
6
4
4
6
5
7
6
4
6
6
6
4
6
4
4
6
6
3
6
1
3
7
6
4
4
3
1
3
6
6
4
6
3
4
6
6
5
6
5
6
1
5
4
4
6
4
6
6
3
3
6
2
10
4
6
3
6
4
2
6
4
6
6
1
5
4
4
4
6
4
6
4
1
6
6
1
6
11
5
4
4
5
6
3
5
5
6
6
6
6
4
4
3
3
10
6
6
4
4
4
4
3
4
2
5
6
9
7
4
2
4
6
5
5
3
4
6
6
4
6
4
4
6
6
5
5
3
3
6
5
6
4
6
5
5
4
4
6
3
4
4
4
6
4
6
6
3
4
4
4
3
3
5
5
4
4
6
5
6
4
4
4
4
5
3
6
4
6
6
7
5
1
5
4
4
4
4
6
6
5
4
3
6
6
3
6
1
6
6
1
5
4
6
4
5
2
5
6
4
6
5
4
6
6
5
4
6
6
4
4
5
6
5
3
6
6
5
5
5
6
4
5
4
5
5
6
3
4
6
6
6
4
6
6
2
4
6
5
1
5
6
6
6
5
6
6
6
5
8
6
6
6
3
4
5
4
2
3
6
6
1
6
4
5
6
3
5
5
6
3
5
2
4
6
6
6
6
7
6
5
3
6
6
5
4
3
5
6
4
5
6
5
5
6
5
5
6
3
5
3
3
6
6
6
5
1
6
4
6
4
5
5
4
4
6
4
4
6
3
3
6
4
1
2
3
3
5
3
4
6
2
4
6
5
3
3
6
6
3
6
3
1
4
2
6
2
6
5
5
6
6
1
6
4
6
1
3
5
5
4
5
6
4
5
6
6
6
7
6
6
6
4
6
4
6
4
6
3
6
6
6
4
6
5
5
4
4
6
6
6
6
6
4
6
3
4
6
4
6
6
5
6
6
5
1
4
4
6
5
4
2
5
3
4
4
9
6
4
5
5
6
3
2
5
4
3
6
4
2
6
5
5
4
5
5
4
6
5
6
5
3
3
3
5
5
3
5
6
4
6
5
5
1
6
6
4
6
6
4
5
6
5
6
4
1
4
3
6
6
5
6
6
4
2
6
6
6
4
6
6
5
6
6
4
4
4
6
5
6
4
6
4
6
2
4
2
5
6
2
3
1
6
5
5
6
6
6
6
5
2
6
3
5
6
6
4
4
11
5
6
6
5
6
6
4
4
6
4
5
6
6
6
6
3
4
4
6
4
5
6
4
7
5
6
5
6
4
5
4
4
1
6
6
1
5
5
4
6
4
6
3
6
8
5
4
6
6
6
6
4
6
5
5
5
4
6
4
6
4
5
1
6
5
1
5
6
4
5
4
1
6
5
6
6
6
5
6
5
5
3
6
6
4
4
4
4
6
5
3
3
6
1
6
4
4
1
6
4
6
6
6
6
6
4
3
6
5
4
4
6
1
3
5
2
4
6
5
4
5
3
6
4
6
6
6
5
4
5
5
3
6
3
6
5
4
4
6
4
5
4
5
5
6
4
5
4
3
9
4
4
6
3
6
3
2
6
3
4
6
7
3
4
5
3
5
4
6
6
6
4
6
6
3
3
5
6
6
5
5
4
6
5
6
3
4
4
5
6
5
6
2
6
4
4
6
5
5
3
5
4
5
4
6
6
5
1
12
6
5
4
5
4
6
4
5
2
5
4
3
14
5
6
6
4
3
6
4
5
6
6
5
5
6
3
6
3
4
4
4
3
6
6
5
6
6
4
4
5
6
10
6
6
4
6
4
6
6
5
2
3
6
5
3
4
4
3
5
4
4
6
6
5
4
1
5
6
4
6
7
3
6
6
5
4
5
3
6
1
5
6
3
3
6
6
6
2
4
6
4
4
5
4
4
5
3
5
4
5
4
6
3
1
6
6
6
6
4
6
3
6
6
5
5
6
5
5
2
6
3
4
4
5
4
3
6
4
4
4
5
2
4
5
2
4
5
4
4
5
4
6
5
4
1
4
4
4
6
2
4
6
2
6
6
5
4
6
4
5
3
5
4
5
5
6
2
6
6
4
3
6
6
6
4
4
6
4
4
6
6
5
5
4
6
3
3
6
5
5
6
6
4
3
3
6
6
6
4
4
6
6
4
6
6
2
4
5
6
4
4
6
3
6
6
6
6
4
6
4
3
6
6
6
4
5
4
4
6
4
4
5
5
6
3
6
6
1
6
5
2
4
4
4
5
3
5
6
6
3
5
4
4
6
5
5
8
4
6
5
6
4
5
3
4
3
3
5
7
6
4
6
5
5
5
4
6
4
5
6
4
5
1
6
4
6
4
5
6
4
4
5
6
4
4
6
3
4
4
5
4
6
2
4
6
5
6
6
4
1
4
5
6
6
6
1
6
4
6
4
4
5
1
4
4
5
5
4
5
3
3
5
3
6
5
3
6
6
4
2
6
7
6
4
6
3
7
6
5
4
2
6
4
5
4
5
4
4
3
6
5
2
6
6
6
4
4
4
6
6
6
1
5
6
6
6
4
4
6
4
6
4
6
1
6
4
5
2
2
5
6
5
6
10
5
5
6
5
6
5
4
4
4
1
4
6
5
6
6
6
5
4
6
6
3
3
5
4
2
6
4
6
1
3
5
5
4
6
6
6
5
6
5
4
6
3
6
3
6
4
6
6
5
4
4
4
7
6
5
6
5
4
4
4
5
6
1
4
6
5
6
2
5
5
6
6
4
6
6
6
4
6
5
2
3
5
5
2
10
2
6
6
4
3
5
4
5
4
6
4
6
6
6
5
4
10
4
6
3
5
6
5
6
5
6
6
4
4
6
2
6
5
5
4
6
6
3
2
4
6
1
4
6
6
5
6
3
6
5
5
6
5
6
9
7
5
6
6
5
6
6
6
6
5
4
5
6
5
4
6
6
3
4
5
4
3
5
4
4
4
4
3
4
3
4
6
6
7
1
6
6
6
6
6
4
6
4
4
4
4
6
6
6
4
6
4
6
5
5
6
5
4
4
6
3
5
5
6
6
6
4
6
6
4
6
4
4
5
6
6
4
5
5
6
6
6
6
6
4
6
3
4
4
6
6
6
5
4
1
4
6
4
4
6
3
6
3
5
5
6
6
6
6
1
5
3
6
5
4
4
4
2
6
6
6
6
6
6
6
4
5
4
3
3
6
4
5
5
4
5
4
3
6
1
5
6
4
5
4
4
5
6
5
4
1
7
5
6
6
3
4
4
6
6
5
5
5
5
4
6
6
5
5
4
1
6
6
3
6
5
6
6
6
6
6
6
6
5
3
1
6
4
6
6
5
4
1
6
4
6
6
7
4
4
4
6
4
6
6
5
6
4
3
6
6
3
5
4
4
6
5
6
6
4
4
6
4
6
6
6
6
1
4
6
6
3
6
6
2
6
4
5
5
6
4
4
1
5
5
4
5
6
6
6
5
4
5
6
5
6
5
4
4
4
5
6
4
4
6
5
4
2
4
4
4
6
6
3
2
4
5
6
5
4
4
6
4
4
4
4
6
2
5
4
1
6
4
4
6
6
5
6
5
3
4
5
6
4
6
6
4
4
3
3
6
4
6
4
2
3
2
5
6
6
4
3
5
6
5
5
3
4
6
6
6
5
6
4
2
6
5
6
4
6
3
4
5
4
5
6
6
7
6
6
4
4
2
4
4
6
6
4
4
4
6
6
6
5
6
4
1
4
6
6
6
1
1
1
5
4
4
5
4
6
6
4
6
3
3
5
5
4
6
2
5
4
4
2
4
5
4
6
6
4
6
2
4
3
6
4
4
6
3
5
4
3
6
1
3
4
4
4
3
6
6
4
6
2
6
4
2
3
6
4
6
4
1
5
6
6
6
2
1
2
4
1
1
4
3
6
4
6
5
5
6
6
7
4
5
5
4
5
6
1
2
6
5
2
3
4
6
3
5
6
4
4
4
3
2
4
5
5
5
6
4
5
6
10
6
4
6
6
5
4
2
5
5
7
4
4
4
4
4
1
6
5
8
5
6
1
5
2
4
3
6
3
4
6
4
4
6
1
4
5
3
4
4
3
5
4
1
5
5
4
5
6
1
6
4
5
6
2
6
5
3
5
4
6
5
4
6
5
6
3
6
6
6
5
2
4
4
4
3
4
6
2
6
6
6
6
4
6
1
5
1
6
1
6
1
4
6
6
1
6
5
3
4
3
3
4
6
5
4
10
1
5
4
5
5
6
3
6
4
4
6
4
6
6
1
6
6
5
6
6
6
6
6
4
6
4
6
6
1
5
2
5
4
4
4
6
4
1
4
4
6
3
4
6
4
4
3
5
4
6
5
3
6
5
3
6
6
5
5
5
5
1
1
2
4
6
6
4
5
6
5
5
5
6
6
4
6
6
5
6
4
5
4
5
4
4
6
5
4
5
6
5
4
6
3
5
6
2
6
4
5
4
4
3
5
4
5
6
6
5
4
3
4
2
5
6
5
5
6
1
3
3
5
4
4
3
4
6
4
6
5
6
4
6
6
4
6
6
5
6
3
6
6
6
4
3
6
5
3
6
6
6
6
3
4
7
5
5
5
4
4
5
6
2
3
5
3
6
6
5
3
5
3
4
5
6
5
6
8
6
5
5
6
2
4
6
6
4
2
6
3
3
4
4
6
6
3
4
4
4
6
6
3
5
3
3
8
8
3
5
5
6
3
6
5
4
3
4
4
5
6
6
4
4
5
4
4
1
6
4
6
4
6
4
6
4
5
6
6
4
6
4
5
3
4
5
5
6
6
9
2
5
4
6
6
4
6
4
5
3
6
5
6
4
5
3
5
4
6
6
5
5
6
6
1
6
6
1
6
5
6
6
5
4
8
4
4
4
1
6
4
4
4
5
5
4
3
5
4
5
5
5
4
6
6
4
5
6
3
6
5
1
3
6
4
6
4
3
4
4
5
5
4
6
6
5
6
3
5
3
4
5
4
5
4
6
6
6
3
6
4
4
6
1
4
6
5
2
4
4
5
1
6
4
4
6
6
7
5
5
6
6
4
4
4
3
4
6
6
6
6
6
4
5
4
6
4
6
6
6
4
2
3
5
5
3
6
5
5
6
6
6
4
6
6
6
6
3
6
4
6
4
4
6
5
4
6
6
6
4
6
1
3
6
5
5
3
4
6
4
6
4
6
4
6
6
6
6
4
6
4
6
6
6
4
6
4
6
4
3
6
4
5
5
6
3
4
4
4
3
4
1
3
3
6
2
4
2
5
6
5
5
5
4
5
6
2
4
4
6
4
6
5
6
6
9
4
6
6
4
2
6
6
7
6
5
6
6
6
3
5
6
6
5
4
6
6
5
1
3
4
1
4
2
4
5
5
3
5
6
6
5
5
5
6
3
5
4
5
4
5
6
4
1
4
4
2
4
6
4
4
4
6
4
6
5
4
6
4
4
6
6
6
5
6
4
4
5
6
4
6
3
5
4
4
5
6
3
4
6
4
4
6
6
5
5
1
3
6
4
5
4
2
5
3
6
2
6
4
3
6
4
4
5
1
6
1
6
6
6
5
4
9
6
1
2
6
4
8
6
6
5
6
6
1
6
6
4
6
5
6
6
5
6
4
6
5
3
6
4
2
6
4
3
6
6
6
6
6
3
5
5
4
6
6
5
5
4
5
5
4
3
4
6
5
6
6
4
5
6
5
6
5
6
4
6
6
6
3
4
4
5
5
6
5
6
6
2
1
6
5
4
6
4
4
7
4
5
5
4
3
6
4
6
5
4
4
6
4
3
6
4
6
5
4
4
4
5
6
4
3
6
4
4
6
4
4
3
6
4
5
6
5
3
4
1
3
4
4
5
6
4
4
6
5
6
4
4
6
4
6
1
5
4
5
6
4
6
3
5
6
4
6
4
3
6
5
6
1
1
4
5
6
1
3
5
4
6
5
5
6
6
5
6
6
5
5
5
7
6
6
2
6
5
5
4
6
4
6
5
6
5
4
2
6
4
1
4
6
4
6
7
6
4
6
1
6
6
6
5
6
4
8
4
6
6
5
2
6
6
5
6
6
3
4
2
4
3
6
4
3
5
6
3
6
6
3
5
4
3
6
3
4
4
4
6
4
2
5
6
4
5
4
6
6
6
5
4
2
4
4
6
5
4
4
2
6
4
6
6
4
4
6
6
6
4
4
4
4
3
5
16
3
6
4
4
6
4
5
4
6
6
6
4
5
6
4
1
4
6
4
1
4
4
6
5
2
6
6
5
6
5
6
5
4
3
4
6
4
4
5
6
4
4
3
3
6
4
1
5
4
6
4
5
6
6
6
6
3
4
6
6
4
4
5
5
6
6
3
6
5
4
6
3
6
5
4
3
7
2
5
3
6
3
6
3
5
3
4
3
4
2
6
4
6
4
4
5
4
6
4
5
5
6
6
4
5
4
4
5
1
1
5
6
5
6
6
3
3
6
5
5
6
6
6
6
6
5
5
6
6
6
5
5
6
6
4
4
5
4
6
6
6
5
3
4
5
4
4
6
10
6
5
4
6
6
1
4
6
2
6
6
3
5
6
2
6
4
4
6
1
3
3
5
6
6
6
4
3
6
6
5
6
4
5
3
6
6
6
4
4
3
4
4
5
6
5
4
1
4
4
6
5
3
4
6
6
4
4
4
2
4
3
4
6
6
5
3
5
4
6
6
6
5
3
4
6
4
4
5
6
5
4
6
4
6
5
6
4
6
4
1
3
6
13
4
4
6
4
5
2
1
3
11
6
4
4
6
6
6
3
6
4
4
4
4
4
5
3
6
4
4
5
4
6
6
4
6
5
4
5
6
4
6
4
5
6
6
6
4
5
4
3
1
4
6
3
1
2
2
4
3
4
6
2
5
6
5
6
4
4
4
5
3
4
6
4
6
3
4
6
4
3
2
4
4
6
6
6
5
3
2
6
6
2
4
5
6
6
1
4
4
6
8
4
4
3
5
5
6
4
6
3
4
6
4
5
3
5
2
3
5
4
27
1
6
4
4
4
3
6
4
4
2
6
5
6
5
3
5
6
5
3
4
3
5
4
5
6
3
5
3
6
5
4
3
4
3
5
4
3
3
5
6
5
5
5
1
4
4
4
5
6
6
4
5
6
6
4
6
5
3
4
6
6
6
4
6
1
6
6
12
4
5
6
6
6
3
3
5
6
6
1
4
1
6
4
6
4
5
6
4
4
4
3
5
4
3
4
6
4
6
1
6
3
6
1
1
6
2
6
4
5
6
6
2
2
6
6
5
6
4
5
4
6
5
6
6
5
6
5
5
4
4
5
6
3
4
4
6
4
6
4
5
5
4
6
6
6
4
6
4
6
5
5
5
1
4
5
5
6
3
6
3
6
4
3
6
6
6
5
5
4
6
5
4
4
5
3
6
9
6
6
5
5
2
6
1
6
6
6
6
6
5
5
5
6
4
6
5
6
4
4
6
4
6
9
6
5
5
6
6
3
4
9
6
3
6
6
6
6
6
3
4
4
8
4
5
4
6
4
5
4
5
4
6
6
5
3
5
6
4
3
14
5
3
6
4
5
6
4
5
6
5
5
5
5
3
4
4
4
3
5
2
1
3
5
1
22
6
6
4
4
6
6
4
3
6
6
6
5
3
4
4
2
3
5
6
2
4
4
5
7
6
4
4
4
4
6
6
6
6
4
7
5
6
5
5
6
4
4
6
1
5
7
5
4
4
5
4
3
4
6
3
6
4
3
4
6
5
6
2
4
6
6
3
3
3
1
1
4
5
1
1
4
5
6
6
3
3
2
6
5
4
4
5
6
6
6
5
6
3
3
4
5
3
4
6
5
6
6
2
4
4
5
6
3
6
6
6
6
5
6
4
6
3
6
5
5
6
4
8
4
4
6
5
4
6
5
4
5
4
5
6
4
5
6
5
3
4
6
6
5
5
4
6
6
5
4
1
5
6
4
6
1
5
4
3
7
4
1
5
6
6
4
1
6
6
6
4
6
4
5
3
6
3
6
4
4
6
6
4
3
3
5
6
4
4
6
5
2
5
3
6
6
5
6
3
4
4
5
1
4
6
6
5
4
5
4
3
6
4
6
4
6
6
2
4
4
3
4
6
6
6
6
6
5
4
5
4
5
4
5
6
4
6
4
6
5
5
6
6
5
5
6
3
4
3
6
5
11
4
1
4
6
4
6
6
5
4
5
6
4
6
2
6
3
4
3
5
5
6
5
6
6
4
1
4
6
6
6
5
6
5
7
4
4
6
6
3
1
5
5
6
12
3
4
3
4
4
3
4
6
4
6
6
7
3
6
3
6
6
4
4
6
6
4
3
4
6
4
5
9
6
3
6
6
5
5
5
4
5
4
6
4
5
2
6
6
4
3
6
4
5
6
5
4
4
2
6
6
6
4
3
6
2
1
4
6
4
5
6
5
5
4
4
4
6
4
3
6
3
5
6
6
2
6
6
6
4
6
5
6
1
6
5
4
3
4
6
5
5
4
7
4
2
6
5
1
1
4
2
4
6
6
6
6
5
1
4
1
4
6
6
4
5
6
4
5
4
6
2
5
6
5
5
6
1
3
6
5
5
6
4
6
5
4
4
5
3
6
4
4
6
1
5
1
5
5
3
3
4
6
6
6
4
5
5
3
3
5
3
6
4
4
6
4
3
6
5
4
1
3
7
6
3
6
3
6
6
4
6
5
2
6
4
5
5
1
4
3
6
5
6
5
6
6
5
5
5
4
5
5
6
4
5
4
6
4
4
5
2
6
6
6
6
5
2
6
5
5
4
5
5
4
1
3
4
4
5
6
5
4
6
4
2
6
4
6
4
6
1
6
6
3
4
3
4
5
6
5
4
2
4
4
6
3
6
1
6
4
6
6
4
6
3
6
3
6
6
6
6
4
4
4
5
6
5
3
6
5
5
5
5
5
5
6
5
4
4
6
5
5
5
5
6
4
4
7
6
4
4
5
2
5
4
5
4
3
6
4
3
6
4
6
6
4
4
5
6
6
4
2
4
4
5
6
5
4
6
3
6
4
4
6
6
15
3
6
6
5
5
6
6
3
3
3
6
4
3
5
6
4
6
3
4
4
5
6
6
6
4
6
3
4
6
5
3
5
6
5
6
4
6
5
4
6
1
6
6
4
6
4
4
3
6
4
5
3
1
4
2
4
6
5
4
7
5
6
5
6
6
4
6
2
3
4
7
6
6
4
6
6
4
6
4
6
6
6
4
5
6
5
6
4
3
3
4
3
5
6
4
5
6
4
6
6
4
6
4
6
5
3
2
6
4
4
3
4
4
4
6
2
6
1
5
4
6
5
5
6
4
6
6
4
5
6
2
3
5
4
4
4
4
6
6
6
4
4
5
4
6
6
4
5
4
4
3
6
5
4
4
5
6
4
5
5
2
6
5
6
4
6
5
5
6
6
6
4
6
5
3
6
6
6
5
6
5
4
6
2
6
6
6
4
4
5
6
4
4
6
4
6
4
6
5
5
4
2
6
5
4
6
5
10
6
6
6
4
5
6
2
5
2
4
6
6
4
6
4
6
5
1
6
6
4
6
7
6
3
4
5
4
5
5
3
1
6
6
3
4
6
6
6
8
4
5
6
4
3
5
4
6
6
6
6
3
6
4
6
6
5
5
7
1
5
6
6
6
1
4
4
6
4
4
6
5
4
2
6
6
6
4
4
4
4
4
4
6
5
3
5
4
5
6
6
1
3
6
4
6
4
4
5
6
5
4
6
5
4
4
2
6
6
6
4
6
4
3
5
6
5
5
6
5
5
4
4
5
6
3
6
6
4
5
5
5
4
4
1
6
6
6
3
4
2
3
3
4
4
1
6
6
6
6
3
6
4
4
6
4
6
6
2
6
6
4
4
5
2
4
2
4
6
6
3
4
2
3
4
6
5
6
5
1
6
4
6
5
4
5
1
6
5
4
6
5
4
6
4
6
5
5
6
4
4
4
5
3
4
5
4
4
6
2
6
5
6
5
6
6
6
6
2
4
5
5
5
3
6
6
4
1
4
6
4
6
4
6
4
4
5
4
1
4
6
4
5
6
5
5
5
3
4
6
6
6
5
4
6
4
6
2
4
3
3
4
5
1
5
7
5
6
6
3
6
5
1
4
4
6
5
9
6
4
4
6
4
4
5
4
5
2
5
6
4
6
5
4
5
6
6
4
1
6
6
4
4
5
6
1
6
5
3
5
5
5
7
4
5
5
6
3
4
5
6
4
6
4
2
4
6
3
5
5
6
5
2
5
6
6
7
5
6
4
6
4
2
3
5
6
6
4
4
4
4
6
5
6
2
3
2
4
4
6
4
4
2
6
6
4
3
6
6
3
6
4
4
4
5
5
4
6
6
2
6
5
4
6
4
5
5
6
4
3
3
4
5
4
4
4
6
6
6
6
6
5
3
3
3
6
6
6
6
4
5
4
5
6
8
4
6
5
6
4
3
6
5
6
6
5
6
4
5
3
4
4
4
4
5
6
6
5
3
5
4
6
5
1
5
5
3
3
1
6
3
5
4
4
2
6
8
6
6
6
4
6
4
6
4
1
4
6
6
6
4
1
6
4
3
5
4
4
6
4
5
6
6
4
6
3
5
6
6
4
5
5
6
5
6
4
6
2
5
6
6
6
6
4
4
4
4
5
5
6
5
3
5
5
4
6
4
5
5
4
6
5
3
4
2
1
5
6
4
3
3
6
4
4
4
5
7
4
4
6
3
2
4
4
4
6
6
6
4
2
4
6
4
5
6
3
4
4
3
4
1
6
4
16
2
4
1
6
4
4
5
4
5
6
5
8
5
6
7
4
5
6
6
5
3
6
2
4
4
4
6
6
6
6
4
5
3
6
4
6
6
6
6
5
5
2
6
4
3
3
6
4
2
4
5
6
4
6
4
6
5
6
4
5
5
4
6
6
4
4
6
5
3
4
5
4
5
4
2
6
6
5
2
5
4
6
4
6
2
6
3
5
6
6
5
4
5
6
6
6
6
4
6
6
6
5
1
3
4
4
6
6
1
4
2
4
4
3
5
5
6
5
4
6
6
5
4
3
4
6
3
6
7
4
4
3
5
4
4
6
2
6
4
6
4
6
4
6
4
5
5
6
6
5
5
4
4
5
5
5
4
17
6
6
5
2
6
4
4
6
6
6
4
3
4
4
6
6
1
6
3
6
6
5
5
6
4
4
3
4
4
4
3
4
6
5
6
4
6
4
3
4
6
6
4
6
4
4
4
5
7
6
6
4
4
5
6
3
4
4
3
5
6
6
5
6
7
5
6
6
5
5
1
4
4
5
6
6
6
6
6
5
4
6
3
4
6
3
4
6
4
4
4
6
4
4
4
6
3
4
4
3
6
4
6
4
6
5
4
5
4
6
4
6
6
4
6
6
5
6
5
6
4
6
4
6
6
4
4
4
7
6
4
4
6
6
4
4
6
4
5
5
2
4
6
5
5
3
5
6
6
4
5
5
4
3
3
3
6
3
5
6
4
6
5
4
4
4
4
4
4
5
6
6
4
4
4
6
6
6
4
4
4
4
6
4
6
4
5
6
5
5
3
6
6
1
3
5
1
4
6
4
10
6
4
4
6
6
6
6
2
6
2
4
4
4
6
1
3
4
4
4
5
5
6
6
4
3
4
3
4
6
6
5
4
1
5
11
6
5
4
5
6
3
5
4
4
5
6
6
2
3
4
5
4
4
6
6
4
6
4
6
3
3
4
4
4
4
4
6
3
6
5
6
3
5
8
5
5
8
3
4
6
6
4
4
3
3
4
4
4
5
6
6
7
4
4
6
4
6
6
4
5
4
4
4
5
4
4
5
2
6
6
4
1
6
6
6
6
6
2
6
5
5
4
5
5
4
6
6
4
6
6
4
3
4
6
5
4
6
6
2
5
6
4
6
4
5
6
4
4
4
6
5
4
5
5
6
5
6
6
6
6
4
5
4
5
6
5
4
6
6
6
9
6
4
6
6
4
5
5
4
6
5
6
6
6
5
1
6
2
2
1
4
6
4
5
4
6
4
4
3
7
5
6
6
2
4
4
1
4
6
3
1
4
4
3
6
6
6
6
6
6
3
7
4
4
5
5
6
5
6
2
5
3
5
3
10
2
4
4
4
4
3
4
4
3
6
10
6
6
6
3
6
3
6
6
3
3
4
6
4
6
6
1
5
6
4
5
6
5
4
6
4
32
6
7
6
6
4
3
6
6
5
6
4
3
6
6
5
5
6
6
6
5
5
6
6
2
5
6
6
6
4
5
7
4
7
6
5
6
5
6
4
3
5
5
4
4
6
6
10
6
4
2
6
5
6
5
4
6
2
5
4
6
6
6
6
6
4
6
6
6
5
3
4
5
6
5
6
1
6
5
6
2
4
6
6
4
3
6
5
9
6
6
6
3
4
5
2
6
4
2
6
3
3
11
4
6
6
6
2
5
4
4
6
6
3
7
4
6
6
6
5
6
4
4
4
4
5
4
6
6
6
6
6
9
5
6
4
6
6
2
4
5
1
6
6
6
4
4
6
3
5
6
6
5
5
3
6
5
6
7
6
6
6
6
3
4
5
3
5
2
1
6
6
6
4
6
5
1
6
3
5
7
6
4
5
5
6
6
6
6
3
5
6
4
4
5
2
3
5
6
5
3
5
5
5
4
5
6
5
4
6
6
4
6
6
6
6
6
6
6
6
6
4
4
6
4
5
4
6
5
6
6
3
5
5
6
6
2
6
4
4
5
6
6
6
4
3
6
6
6
6
5
6
4
4
4
13
6
3
6
6
6
5
5
6
4
5
6
4
6
6
5
6
6
5
5
6
5
4
3
5
4
6
3
6
5
4
3
6
3
6
6
6
6
11
6
5
6
2
10
5
4
6
3
6
5
6
4
6
4
5
6
6
6
6
5
2
6
6
5
3
5
4
4
4
4
5
7
5
6
6
5
6
4
6
4
5
2
5
5
6
6
4
6
5
6
4
5
6
6
4
6
5
6
5
2
4
6
4
6
5
3
4
5
3
6
4
6
6
5
6
6
5
6
2
6
6
4
5
4
5
5
6
4
6
4
5
6
6
2
4
5
3
6
6
3
6
6
6
6
6
5
6
3
4
4
3
6
6
4
6
4
6
6
6
6
2
4
6
7
6
6
5
6
12
3
6
6
5
4
4
6
4
3
6
6
2
3
2
2
3
3
6
6
5
6
6
6
6
6
6
3
3
5
5
5
6
4
6
5
5
5
6
6
6
6
5
4
2
2
6
4
4
6
3
4
5
4
6
2
6
6
6
4
6
6
4
5
6
6
4
6
3
3
6
5
6
11
4
6
3
4
6
4
6
4
3
6
4
6
5
6
5
6
4
6
5
6
6
5
3
6
1
6
2
4
7
5
2
5
6
3
6
7
4
3
3
5
2
1
4
4
5
4
6
4
5
4
4
3
4
3
2
6
6
4
11
6
5
6
3
8
5
2
4
6
6
5
6
6
6
6
6
6
4
6
6
6
6
1
6
5
5
5
3
2
6
6
3
2
4
2
4
6
5
3
4
6
6
9
9
6
5
6
3
6
6
3
6
4
6
6
3
4
4
6
6
4
6
6
6
6
4
6
6
6
4
4
6
6
6
4
3
6
6
5
4
6
6
4
6
4
6
5
6
2
4
3
6
4
6
4
5
6
2
6
6
5
3
6
2
6
5
4
3
6
6
6
6
5
5
2
4
6
6
6
6
2
4
4
6
6
5
4
6
4
4
6
5
6
1
5
3
6
6
6
5
6
7
5
6
4
6
5
6
4
4
4
3
6
4
5
5
4
6
3
4
5
6
5
4
4
5
5
6
6
3
5
6
6
4
3
6
6
6
6
6
4
5
5
4
6
5
3
6
4
6
6
6
6
5
6
6
3
5
3
6
5
6
2
4
4
4
6
4
3
6
4
6
5
5
6
5
5
2
6
6
6
4
4
2
3
9
6
6
4
2
4
5
6
6
6
5
2
6
6
5
6
4
3
6
6
6
6
6
6
4
5
6
1
5
5
6
6
6
3
6
5
4
5
6
10
5
6
5
5
6
6
4
5
5
6
6
3
5
6
5
3
6
5
6
6
4
4
4
6
5
1
2
3
4
5
2
6
3
4
6
6
6
5
6
5
6
4
4
6
5
5
4
6
5
6
6
5
4
6
5
4
6
4
7
4
6
4
6
6
4
6
3
5
6
6
5
6
6
6
6
6
5
2
5
6
7
4
4
5
5
5
5
4
5
6
3
5
2
6
4
8
6
6
6
4
5
5
6
6
5
7
6
6
3
6
6
5
3
6
3
6
4
5
2
5
5
6
4
3
3
5
5
4
6
6
6
1
2
5
5
5
6
2
6
4
4
5
4
6
6
6
4
6
6
4
4
5
6
5
4
5
5
6
6
5
6
6
4
4
6
6
6
4
2
4
4
4
6
1
14
6
6
6
6
6
3
6
4
4
6
4
6
3
4
5
4
6
6
6
6
5
4
4
4
6
6
6
5
5
4
6
5
6
4
3
5
6
3
6
6
6
2
4
5
2
5
5
6
4
6
3
6
3
5
5
9
6
6
5
6
4
2
6
6
4
5
6
6
6
3
4
6
6
6
6
6
3
3
5
3
12
4
2
6
1
3
6
6
6
6
4
4
4
6
5
4
6
6
5
6
6
3
6
3
6
6
5
5
6
6
5
2
4
5
5
6
3
6
6
6
4
6
3
5
2
3
5
6
4
6
6
6
6
5
3
6
8
6
6
4
6
4
5
6
2
6
6
6
6
6
6
5
5
1
2
4
5
6
6
5
3
6
6
6
10
6
6
3
6
6
4
6
1
6
4
6
3
7
6
5
6
5
5
5
6
6
5
6
5
5
6
5
3
1
3
6
2
6
5
5
6
4
6
6
4
6
6
6
3
6
3
4
5
5
6
3
6
4
6
4
4
3
5
5
5
6
6
6
6
5
6
3
6
6
6
4
6
6
6
6
5
4
4
6
6
4
4
5
4
4
3
4
7
5
5
6
6
6
6
5
6
6
5
6
4
7
3
4
2
4
1
4
6
6
4
3
6
6
6
6
1
5
6
4
6
4
5
1
6
5
6
5
5
5
2
5
5
4
4
6
4
5
6
4
4
6
3
4
4
4
5
6
10
6
6
6
5
3
3
5
4
6
3
6
4
4
1
6
6
6
3
6
3
4
5
6
5
3
4
5
5
4
6
6
6
6
6
6
6
6
5
6
5
2
6
4
6
4
6
5
6
6
6
6
4
5
4
2
4
5
3
6
3
3
5
5
4
4
2
4
3
6
6
6
2
6
6
6
6
6
6
6
4
6
5
5
2
6
6
5
6
6
7
5
4
5
6
5
6
6
6
4
4
6
6
3
1
5
3
6
5
6
6
6
3
5
6
4
3
4
4
6
4
5
6
6
3
6
4
6
6
6
8
6
3
6
4
6
3
4
6
6
7
6
2
6
5
4
4
6
4
6
6
6
4
6
6
2
6
6
3
6
6
3
8
6
7
6
6
5
6
6
5
3
4
6
6
6
5
6
6
5
2
4
6
4
6
6
6
6
6
6
6
5
5
6
5
5
6
6
4
5
6
6
6
6
6
6
5
5
3
6
5
7
6
2
6
5
3
5
5
4
6
5
12
3
6
3
3
6
6
4
6
6
6
6
3
6
6
6
6
6
4
5
5
6
6
6
5
6
5
4
6
6
4
4
6
4
4
5
6
2
6
4
4
6
6
5
6
6
3
5
2
3
6
6
3
4
5
6
6
6
6
6
6
6
5
6
1
5
6
4
5
1
4
6
4
6
1
3
6
10
6
3
4
6
6
4
5
5
5
6
5
6
5
6
6
4
5
6
5
6
3
4
4
6
4
6
6
6
6
6
5
6
4
4
6
6
3
6
5
4
6
3
4
6
6
3
4
3
6
6
3
5
6
5
6
4
4
6
6
3
5
5
5
6
4
5
6
6
4
6
6
6
6
6
6
5
3
4
4
6
6
5
6
4
6
6
6
5
4
6
6
5
6
5
4
5
5
4
6
2
6
5
6
4
4
6
6
6
5
4
6
3
4
6
6
6
3
6
5
6
3
6
3
3
6
6
4
6
6
6
6
6
6
4
5
6
6
6
3
5
6
5
6
6
6
4
5
6
5
4
3
6
6
6
6
5
6
6
3
4
6
3
6
4
6
4
4
5
3
4
5
5
5
6
6
6
4
2
3
6
5
10
6
6
6
6
3
6
5
6
6
5
4
6
6
4
6
6
4
3
6
5
3
1
2
4
6
6
6
6
6
6
6
6
6
6
6
3
4
5
4
3
5
2
3
6
4
5
6
6
4
6
6
6
5
3
4
6
5
5
6
3
7
6
4
6
5
6
6
4
6
6
6
4
4
6
6
5
6
3
2
1
6
4
6
4
3
4
4
6
5
6
3
6
6
4
12
5
2
6
6
4
5
6
3
6
6
6
3
3
6
6
6
4
6
6
4
6
3
6
4
5
4
6
4
6
5
6
3
6
6
6
6
6
6
4
6
6
6
5
5
4
6
1
6
4
6
4
6
6
4
2
6
6
6
5
6
6
5
6
6
6
4
5
6
4
3
5
6
6
3
4
6
5
6
5
6
2
4
4
6
2
6
6
6
1
4
3
6
1
3
6
3
5
5
4
4
4
4
5
6
5
6
5
6
4
6
4
3
4
5
3
6
6
4
6
6
1
6
6
4
6
6
4
4
6
6
6
6
6
6
5
3
6
3
5
5
6
6
5
6
6
5
4
6
12
4
5
6
6
6
4
4
4
4
5
5
4
2
4
1
4
4
6
3
6
4
4
5
6
5
4
2
6
4
4
4
7
6
4
4
3
4
4
6
4
5
6
6
6
4
6
4
2
4
5
5
4
5
4
6
6
6
4
5
7
6
3
3
7
6
6
6
3
6
4
4
5
6
4
2
4
6
5
6
4
4
4
4
3
4
6
4
4
6
4
4
4
6
4
4
5
6
2
4
6
6
6
6
6
4
5
1
6
4
7
4
5
6
4
5
6
4
7
5
2
6
4
4
6
5
5
2
4
6
1
6
4
5
6
4
6
5
5
3
2
5
4
6
6
4
3
1
5
5
6
1
4
6
3
4
2
3
6
6
6
4
4
5
4
4
6
4
6
4
5
5
6
6
6
5
4
5
1
5
6
5
7
4
6
2
3
2
4
5
6
6
4
6
4
6
6
6
3
3
6
6
6
4
5
6
5
4
5
6
6
6
6
4
6
6
6
2
1
4
4
6
3
5
4
2
20
4
5
4
3
4
5
4
5
4
6
3
6
3
5
6
6
6
4
6
5
6
4
6
6
4
4
4
6
4
6
6
6
6
6
1
6
6
6
3
6
5
4
6
4
4
4
5
4
4
4
3
4
6
5
5
2
5
6
6
4
4
4
6
4
2
3
6
6
6
4
6
6
6
4
6
5
6
2
4
4
2
4
5
6
4
5
5
4
6
6
4
6
6
3
8
6
5
2
4
6
5
5
6
6
4
3
3
6
6
6
4
6
4
2
4
5
4
4
4
4
3
4
4
6
4
6
2
4
6
3
3
4
4
6
4
6
6
4
5
6
5
5
4
4
1
5
6
1
5
6
6
6
4
6
6
6
5
5
6
6
5
6
4
6
5
6
6
4
6
4
4
4
6
5
4
4
4
4
5
4
4
6
6
3
4
6
3
4
6
5
4
1
4
5
4
6
5
3
6
6
9
6
3
4
6
6
6
5
6
4
4
6
4
6
6
4
4
6
4
4
5
6
2
3
6
6
6
7
6
3
5
4
4
1
5
5
6
3
6
4
5
6
4
6
5
5
4
5
1
6
4
4
3
4
8
6
4
6
4
3
3
5
4
4
4
4
5
6
6
6
3
4
4
5
5
5
1
4
4
5
5
6
4
4
6
4
7
3
4
6
3
6
4
4
3
5
4
4
5
4
6
4
5
5
5
4
4
5
5
5
4
6
6
5
4
2
4
5
5
4
6
8
4
6
6
4
6
4
5
4
4
6
2
5
6
6
6
4
6
4
4
5
6
4
4
6
1
5
4
3
4
6
5
6
4
6
6
6
5
4
2
6
6
5
6
3
6
4
4
4
3
3
6
6
5
6
4
6
5
2
4
4
6
6
6
6
4
6
5
6
4
5
4
6
4
4
4
4
5
1
8
5
4
5
4
6
6
6
5
3
6
6
6
5
6
4
4
1
5
8
5
4
3
5
6
3
6
6
4
6
4
5
6
2
1
5
6
3
6
4
4
4
8
4
4
5
5
6
4
5
6
4
6
3
4
6
1
4
2
2
3
4
6
4
4
4
4
5
5
6
4
5
4
4
6
3
1
1
4
6
6
4
5
5
6
4
6
5
1
6
6
6
4
5
4
5
4
1
4
4
4
5
6
4
3
4
4
4
3
6
6
5
3
6
6
4
5
5
6
6
2
3
5
6
6
6
6
4
6
3
2
4
2
15
4
4
5
5
6
6
4
3
5
5
3
2
4
6
4
3
4
6
3
4
4
5
6
5
6
1
5
6
1
6
4
6
6
4
5
4
4
3
6
6
4
3
6
4
4
5
5
4
4
5
5
4
6
6
4
4
4
2
6
6
6
8
4
5
2
5
3
4
4
6
7
5
6
6
4
6
3
3
6
3
6
3
6
6
4
4
3
4
2
5
4
4
6
6
6
2
1
4
6
6
4
3
6
4
4
6
2
6
5
5
5
5
6
6
6
4
5
4
6
1
3
4
4
5
6
6
6
5
5
5
5
3
5
5
6
4
4
5
4
5
5
5
6
4
4
5
3
1
6
6
4
3
4
4
1
4
4
4
4
3
4
1
6
6
4
5
6
4
6
3
4
6
5
6
4
4
4
4
3
2
4
6
3
5
5
6
4
2
4
6
4
6
3
6
6
6
4
3
2
4
7
6
6
4
1
5
4
5
1
4
6
5
6
6
6
6
5
4
4
5
6
4
2
5
6
6
7
5
4
6
7
6
4
1
3
6
10
6
4
4
6
1
3
6
6
6
4
6
3
6
4
1
5
4
4
4
4
1
1
4
4
6
4
6
6
2
1
6
5
3
6
6
4
4
6
6
1
3
3
4
1
4
4
6
6
4
1
2
4
5
5
5
6
6
4
6
1
4
3
2
3
4
5
3
4
6
4
6
4
3
6
5
6
5
3
4
6
4
6
6
2
6
4
1
5
4
4
3
1
5
2
6
5
6
6
4
6
5
4
3
5
3
6
6
5
3
6
3
1
6
6
1
4
4
10
6
1
4
4
4
5
6
6
3
6
6
4
5
6
3
4
6
4
5
4
6
6
6
2
6
5
4
5
6
2
6
6
6
1
4
2
1
4
7
4
3
5
1
4
4
7
4
4
3
6
2
2
2
6
2
6
5
5
5
5
4
3
3
6
4
1
4
6
6
2
4
6
3
5
4
6
6
6
4
4
5
5
2
1
5
11
4
5
3
6
6
6
4
4
6
6
3
6
6
4
3
6
5
4
6
3
5
4
4
6
6
2
5
3
5
6
6
2
6
4
6
6
6
6
5
7
5
2
5
4
6
4
6
4
4
6
6
6
6
3
6
4
6
6
6
4
2
4
2
2
5
4
4
6
2
6
6
6
6
4
6
2
6
4
6
5
4
5
1
2
1
6
1
6
4
3
3
6
6
6
6
6
6
6
5
6
6
4
4
17
4
4
5
4
3
3
5
6
4
5
4
6
3
6
5
6
6
1
4
3
3
5
1
6
1
4
3
6
6
6
2
3
6
5
6
4
2
6
4
2
5
6
4
5
3
3
4
5
7
4
6
1
5
6
5
4
6
6
5
4
4
6
4
3
5
4
4
2
6
6
6
2
6
3
4
5
6
2
5
6
4
4
4
5
6
2
6
4
6
1
1
6
4
5
4
4
3
4
6
6
2
4
3
5
1
4
3
4
5
6
6
6
4
3
6
4
2
1
4
5
3
5
6
5
5
3
5
3
4
6
6
6
6
4
4
2
7
4
3
4
4
4
6
6
4
5
3
6
3
3
2
4
6
1
5
6
6
5
13
3
2
6
6
6
4
14
4
4
1
6
1
6
6
6
6
6
3
4
4
4
4
6
5
6
4
4
6
5
4
6
4
5
4
6
6
4
3
6
5
6
4
6
6
6
3
5
2
6
2
6
7
1
4
5
6
1
6
4
6
6
2
4
6
5
6
6
4
6
4
4
1
4
5
3
5
6
6
13
4
4
4
3
4
5
3
4
5
6
1
6
4
6
7
5
3
5
6
4
4
6
2
6
2
4
4
3
4
5
3
5
2
8
4
4
5
4
5
4
6
5
5
5
4
1
6
6
4
2
6
5
2
7
6
6
6
6
5
6
6
2
4
6
2
6
2
4
6
6
4
1
2
4
6
5
1
4
6
4
1
6
6
4
4
6
4
4
5
4
6
6
4
7
6
6
5
1
6
4
6
1
1
2
5
4
6
4
5
4
5
5
4
6
4
4
3
6
4
4
6
6
7
6
5
3
7
4
5
5
6
6
4
1
5
4
6
5
6
3
6
6
6
4
4
5
4
4
6
5
6
2
6
4
5
1
5
4
2
1
4
3
3
3
3
2
5
6
5
6
4
3
4
4
5
5
2
3
6
6
3
3
3
6
6
4
4
4
6
1
5
5
6
1
5
5
6
6
4
6
6
6
6
5
6
6
6
3
3
3
1
5
6
2
6
6
1
1
5
6
3
6
4
2
2
5
6
6
6
6
1
4
5
6
4
4
3
4
1
5
6
4
6
3
4
6
2
6
4
6
7
5
1
6
4
2
2
4
6
3
6
5
6
4
4
6
6
6
6
3
4
6
6
5
6
5
4
3
3
5
5
3
4
4
8
6
6
5
5
4
6
3
3
6
3
1
6
6
4
4
6
4
4
4
4
6
6
6
6
6
6
1
4
3
4
6
6
6
4
6
5
6
4
1
4
5
4
4
4
1
4
6
4
5
4
4
5
3
3
6
5
4
6
4
3
6
2
6
6
5
3
4
3
4
4
6
3
3
4
3
4
4
2
4
6
6
6
6
4
3
6
5
7
4
4
4
6
5
6
6
3
4
4
3
3
4
4
6
4
5
4
4
6
2
6
2
6
4
3
6
4
5
5
6
4
5
5
4
4
4
4
5
6
3
6
4
6
4
1
3
2
4
6
3
4
5
4
7
1
4
6
4
3
2
4
6
6
4
6
6
3
6
6
5
6
3
5
6
3
6
6
4
4
2
6
5
6
1
6
5
6
6
6
2
6
1
5
4
6
6
4
3
3
6
6
5
3
5
4
6
2
2
6
6
1
1
5
2
6
6
6
4
6
6
2
2
5
1
5
6
4
5
2
5
4
7
4
6
4
6
6
6
2
6
6
8
5
6
3
4
5
4
6
6
1
4
4
6
6
4
6
1
6
5
4
1
6
5
3
6
6
4
5
6
6
4
4
5
5
4
5
6
4
3
6
3
2
6
6
5
6
6
4
3
5
4
6
2
2
3
6
6
4
1
6
6
4
4
4
5
5
3
2
4
5
6
5
6
3
6
6
5
5
6
1
6
4
4
6
2
6
6
1
4
6
6
4
4
5
6
1
5
4
6
6
3
6
6
5
4
6
6
5
5
5
6
4
6
6
1
6
2
4
5
4
6
5
6
4
4
6
6
6
4
4
3
4
5
5
4
4
4
3
2
6
6
3
6
5
3
3
6
3
6
4
4
2
5
5
6
6
5
6
4
1
1
6
4
4
4
4
4
7
3
3
6
4
3
4
4
6
1
5
4
6
5
4
3
6
4
1
5
2
6
6
3
3
6
6
2
4
4
3
4
6
3
6
6
4
2
6
6
5
6
6
4
4
4
2
5
5
2
6
4
6
4
6
2
6
4
5
5
6
6
6
3
6
6
4
1
5
3
2
6
4
3
3
3
5
4
4
4
6
6
6
6
5
6
5
4
4
4
5
4
6
1
6
2
4
4
6
4
5
6
5
6
4
6
5
2
4
5
5
6
1
2
4
6
6
5
1
6
6
4
5
4
6
4
2
5
5
5
3
4
5
5
4
4
6
4
6
4
6
3
6
6
4
4
1
6
4
4
3
5
4
6
5
5
6
3
3
6
4
4
6
6
6
1
4
6
4
5
4
5
5
6
6
3
3
4
5
1
4
2
5
6
6
6
6
6
4
2
5
6
6
4
6
1
6
1
6
4
6
3
3
2
6
3
6
6
4
7
4
6
2
6
4
5
6
5
6
6
6
1
4
4
1
6
6
6
1
5
4
4
6
4
6
5
4
3
6
2
2
5
12
6
6
5
6
4
1
6
5
1
6
5
4
5
6
2
6
1
6
1
4
5
6
1
6
4
6
4
3
5
6
5
6
6
4
4
6
6
4
6
3
5
1
3
3
6
3
2
1
5
6
5
5
6
6
6
4
6
6
3
4
4
6
6
2
4
5
2
3
6
4
5
5
1
6
6
5
6
4
5
5
6
6
6
4
6
5
3
6
4
4
4
6
5
6
6
6
6
5
4
5
2
3
3
2
6
6
5
4
6
5
6
6
6
6
3
5
4
6
4
3
3
4
4
5
3
6
5
5
5
5
4
4
4
6
4
3
1
4
1
4
5
5
3
6
6
6
6
4
5
2
7
5
5
1
6
4
6
5
7
4
6
6
4
1
4
7
5
6
4
5
6
4
6
5
6
4
6
3
2
1
4
6
4
2
3
6
6
5
5
6
4
4
2
6
4
6
6
3
4
6
6
5
6
6
2
7
4
6
6
6
6
6
3
6
1
6
4
6
6
4
1
1
3
5
6
4
6
6
5
3
5
1
6
6
2
5
1
2
4
5
4
4
5
4
6
6
4
3
6
6
6
5
4
4
4
6
4
5
6
6
2
6
3
4
3
6
4
4
6
4
6
3
6
2
6
6
6
5
3
5
5
4
3
5
4
4
6
6
6
4
7
5
1
6
4
5
6
6
6
6
1
6
5
4
6
6
3
6
4
6
6
1
4
4
6
6
4
4
1
3
3
5
6
5
4
4
6
4
6
4
4
3
4
4
4
6
3
6
6
6
6
6
6
6
5
3
3
4
6
5
6
6
6
3
5
6
6
4
6
4
4
6
4
5
6
4
7
2
4
4
3
4
6
6
3
5
6
4
4
3
4
4
4
4
3
6
5
6
3
1
6
4
2
6
2
2
6
2
6
4
3
1
3
1
4
4
5
6
6
5
6
5
3
6
6
5
6
6
4
4
6
5
4
5
1
1
6
6
5
6
3
5
4
4
5
6
7
4
6
6
6
4
6
4
6
5
4
2
6
6
2
2
3
5
6
6
6
2
4
5
17
6
5
6
1
6
6
4
2
6
3
4
3
2
7
6
2
3
4
5
4
3
4
1
2
4
4
6
3
6
5
4
6
6
3
4
4
6
6
4
1
5
6
6
5
6
5
5
4
6
4
4
3
2
4
3
6
6
7
6
5
4
6
1
6
5
6
5
6
2
6
5
4
6
3
6
3
4
4
1
2
6
4
4
2
4
6
5
6
6
4
6
6
4
5
3
1
4
8
2
4
6
5
5
3
6
6
4
6
3
3
5
4
5
6
5
5
2
4
6
6
2
4
5
6
6
4
6
6
2
5
4
4
5
5
7
7
3
5
5
4
6
5
1
6
2
2
3
6
6
3
5
6
4
6
2
6
6
6
6
6
6
3
4
2
4
4
6
5
6
4
6
3
5
5
4
6
5
3
6
3
5
3
2
6
4
5
5
6
4
2
5
6
5
6
6
6
3
6
6
6
5
6
6
6
6
4
4
6
4
6
3
6
1
5
1
4
6
2
5
6
5
4
1
3
4
5
1
1
6
1
2
3
4
4
4
7
6
6
4
4
5
4
2
1
6
6
6
6
6
5
3
4
2
5
5
6
6
4
3
6
6
3
6
4
6
6
4
6
4
5
4
4
5
7
6
5
5
6
4
4
4
1
6
5
4
2
5
6
5
3
1
4
1
6
3
6
3
4
4
4
5
6
2
2
7
4
4
2
4
4
5
6
6
6
5
6
2
3
4
3
6
5
6
4
3
4
6
5
4
8
5
4
3
1
6
6
5
1
4
5
4
6
6
6
6
6
4
1
4
1
6
3
1
4
2
1
4
6
4
6
4
6
6
3
4
1
2
4
6
6
6
6
2
3
4
6
5
4
4
4
6
4
5
6
5
5
6
1
3
4
7
6
4
2
6
6
5
6
5
4
3
4
6
6
4
6
4
4
6
4
3
6
6
4
6
4
6
6
3
6
3
6
6
6
3
6
6
5
6
6
6
6
5
4
6
5
6
6
4
4
6
6
6
5
6
6
6
6
6
3
4
6
4
4
2
5
3
1
6
6
4
6
6
4
6
5
5
3
4
6
2
6
1
5
6
6
3
4
6
5
6
5
6
6
4
6
5
4
4
5
4
6
6
6
6
4
6
2
6
6
4
6
5
4
6
5
1
4
6
4
4
2
2
6
6
6
6
4
6
5
6
1
3
6
3
6
6
6
4
6
6
6
3
4
6
6
4
1
4
1
5
3
6
5
6
4
3
7
3
5
1
6
6
5
6
1
6
5
4
3
5
6
2
5
6
6
4
6
2
5
4
6
1
4
4
2
6
2
6
6
6
1
6
5
4
6
6
6
3
6
3
6
4
4
4
4
5
4
5
2
6
3
3
4
6
5
4
4
4
4
5
4
1
6
2
3
2
2
3
3
3
6
2
6
6
4
6
6
4
3
5
4
5
4
5
2
3
6
4
4
4
6
4
6
5
6
5
6
4
3
6
4
6
6
4
5
4
4
2
2
6
5
6
3
3
6
2
4
6
3
4
6
5
2
2
4
6
3
6
6
4
3
4
5
1
6
5
3
6
4
3
4
4
3
6
3
6
5
1
6
5
4
4
2
2
2
4
5
5
1
5
3
6
4
3
6
6
6
4
4
6
4
6
1
4
4
4
4
2
4
1
6
6
5
6
1
4
3
4
7
6
5
5
6
5
6
1
5
1
6
4
6
3
3
4
4
6
6
6
1
6
4
6
6
6
6
6
3
1
3
4
2
6
2
4
6
4
6
2
6
4
5
6
6
3
6
5
6
3
6
3
6
3
4
6
1
6
4
4
6
6
3
6
1
5
2
2
6
4
4
6
5
6
6
6
8
6
5
5
6
5
6
4
6
5
2
6
5
4
5
3
4
6
1
4
6
4
1
5
4
4
4
7
5
3
5
4
1
5
6
4
6
5
6
4
6
6
5
4
5
5
1
5
6
3
4
2
6
6
4
6
6
6
4
5
6
5
4
6
5
6
6
1
6
6
1
6
5
6
1
6
6
6
3
4
6
6
4
3
5
1
4
1
6
3
6
6
4
6
4
5
2
6
6
2
2
5
6
4
4
6
2
4
2
6
4
4
5
3
1
6
6
3
6
5
4
1
4
4
2
6
6
6
2
4
6
3
5
4
4
6
4
6
5
5
4
6
6
2
6
4
6
2
3
6
6
4
6
1
6
4
4
4
3
4
4
5
6
1
6
6
6
5
2
4
5
3
3
5
3
3
2
6
1
4
3
4
4
6
4
2
3
4
6
1
4
4
4
5
4
4
3
7
6
6
4
4
6
4
4
2
6
3
3
4
2
3
1
4
5
4
5
6
4
6
4
1
5
6
1
4
1
4
3
2
4
3
2
6
1
6
4
4
4
1
6
6
6
6
4
5
3
6
1
6
4
4
2
1
6
5
5
4
3
5
5
3
3
1
5
1
2
6
2
5
3
6
3
6
2
4
1
1
4
6
6
2
5
4
4
3
1
8
2
5
6
6
6
6
6
4
4
4
6
7
5
6
2
6
2
6
2
9
6
6
4
3
1
6
5
5
6
5
6
5
4
3
2
3
1
6
6
4
2
4
9
1
6
4
3
4
1
6
2
4
4
5
5
4
4
4
6
4
6
5
4
4
4
4
4
3
6
2
4
5
6
5
3
6
5
6
6
6
1
4
3
5
4
5
6
5
5
6
3
6
6
4
2
6
6
6
5
5
6
6
6
4
4
3
3
5
6
3
6
6
1
6
4
1
4
6
6
5
5
2
4
4
5
4
4
6
3
4
4
1
6
6
4
6
3
6
4
4
6
4
6
4
4
4
4
6
1
3
1
5
4
1
4
6
4
6
2
3
2
6
4
2
4
6
6
13
4
4
5
6
1
3
6
4
6
4
3
6
3
4
4
6
2
4
2
5
6
4
6
4
5
1
6
8
6
5
5
4
4
6
5
6
6
4
3
5
4
5
6
1
6
5
4
5
6
1
6
4
1
5
5
4
5
6
6
6
6
6
3
6
5
4
6
6
4
6
5
6
4
2
5
3
3
4
1
6
6
6
5
4
4
4
4
6
4
6
6
4
4
6
6
6
5
5
3
8
6
5
9
6
4
5
4
3
6
5
4
2
4
3
2
4
5
4
1
6
6
6
6
4
3
4
4
1
4
3
5
5
4
3
1
9
6
6
6
3
5
6
3
6
4
5
6
6
4
3
5
5
1
4
4
5
5
6
2
3
5
4
5
6
4
5
3
6
4
1
6
3
5
3
4
10
1
6
5
6
1
2
1
4
6
6
6
6
1
6
2
6
1
6
4
4
3
6
6
6
4
5
3
6
6
4
6
4
6
5
9
5
4
4
4
6
6
4
5
5
2
4
6
3
6
4
6
4
3
3
4
6
4
4
2
1
3
5
3
6
1
3
6
3
6
4
4
4
3
4
4
5
6
6
4
4
6
4
4
6
6
5
6
4
2
6
6
5
6
1
4
5
2
4
4
6
5
8
6
4
6
6
2
4
6
6
6
6
6
4
1
6
4
6
4
6
4
6
6
6
4
6
4
4
6
1
6
4
5
4
4
5
2
5
6
3
6
6
4
4
6
6
5
4
4
4
5
2
6
2
2
5
3
6
3
6
3
6
3
3
5
6
4
4
4
5
4
6
4
4
4
4
4
3
6
4
6
5
6
1
5
1
6
4
5
5
2
6
6
4
1
6
5
4
5
3
6
4
4
6
4
5
3
5
6
4
7
5
5
4
3
4
6
6
5
6
6
2
5
1
2
6
5
6
6
3
4
3
5
4
2
6
2
1
5
4
1
4
5
2
3
4
4
6
4
3
4
1
6
2
6
6
4
4
3
6
6
4
2
5
4
3
2
6
4
5
6
1
4
4
6
6
2
4
4
6
5
4
4
6
6
6
5
3
6
6
5
6
4
6
1
6
3
3
6
4
4
4
5
4
6
3
3
4
5
4
3
6
6
4
5
4
4
4
5
4
6
6
4
6
4
6
6
5
6
6
6
4
4
4
2
6
4
4
5
4
4
3
6
6
4
4
1
5
7
3
6
6
4
4
6
6
4
6
5
4
3
4
4
6
3
6
6
3
4
6
5
5
6
4
2
3
4
6
3
4
2
1
6
4
4
1
2
4
4
3
3
5
6
6
6
5
4
4
1
6
4
6
6
3
6
3
4
6
6
6
3
3
6
5
7
5
3
6
6
5
3
4
4
8
4
5
4
4
4
4
4
4
3
5
4
4
5
4
4
5
2
4
4
6
6
6
6
3
3
4
4
4
4
6
2
4
5
4
5
6
5
6
6
5
5
2
6
3
5
6
4
4
6
1
3
4
4
4
1
4
4
6
4
4
6
1
6
6
5
5
4
6
3
5
2
6
6
5
4
4
5
3
6
4
5
6
3
6
6
3
6
3
6
4
4
4
1
6
3
6
6
4
6
6
1
6
6
6
1
6
3
2
6
4
4
6
1
3
4
4
6
5
4
5
4
3
2
6
4
6
6
4
3
5
4
4
1
6
1
3
6
4
4
6
5
1
5
4
6
3
5
4
4
4
4
6
6
4
6
4
4
6
3
6
3
7
5
4
6
1
2
4
1
5
6
5
4
6
6
4
4
2
3
5
6
6
6
6
5
1
4
6
6
5
4
6
5
4
5
4
6
6
2
6
5
4
6
6
6
2
5
6
1
6
6
4
4
6
6
1
5
6
4
4
4
6
5
5
6
5
4
4
4
4
6
3
6
4
2
3
6
3
1
1
1
6
4
4
4
5
5
6
6
6
4
5
4
4
4
5
5
6
1
6
3
4
4
3
4
2
6
4
2
4
4
3
2
3
2
4
3
3
2
6
2
6
1
3
2
1
3
4
12
4
3
6
4
4
3
4
6
6
3
5
4
4
4
5
6
6
5
6
6
4
8
6
5
6
5
1
6
5
4
6
4
3
5
2
6
10
4
3
4
4
6
3
6
6
6
1
6
4
3
4
6
4
6
6
6
3
4
4
4
4
3
1
1
5
4
5
5
6
4
5
5
6
6
5
4
4
5
6
2
3
3
2
4
5
4
4
6
3
5
6
2
4
1
9
4
6
2
4
5
4
4
5
6
5
6
5
4
4
5
4
6
1
3
0
4
3
4
4
1
7
3
6
4
6
5
1
4
4
4
1
6
3
1
4
4
6
6
3
2
4
6
6
4
6
4
5
4
6
5
6
4
4
4
1
1
4
4
6
4
6
6
4
6
6
4
2
3
6
3
4
4
1
2
6
5
6
4
4
4
4
4
4
4
6
3
4
6
4
6
2
4
4
4
5
4
4
6
6
5
10
4
2
6
6
6
7
6
3
3
6
4
5
6
4
6
6
6
4
1
6
5
6
2
5
6
4
4
6
4
5
7
6
1
5
4
4
1
4
3
1
6
3
2
5
6
4
6
2
6
5
4
4
6
4
5
4
5
4
6
3
4
4
6
4
6
6
6
1
4
4
6
5
5
6
1
6
6
5
1
4
3
6
4
6
1
1
4
4
7
2
13
6
6
1
4
7
4
4
5
6
4
6
6
4
5
4
4
4
5
6
5
6
3
3
4
6
6
3
5
6
4
4
3
4
2
4
6
4
6
2
4
6
6
3
5
6
4
4
2
6
6
3
5
5
6
5
6
4
5
1
4
6
6
6
4
4
6
4
6
6
6
6
6
6
4
5
2
6
2
6
4
5
6
6
4
6
5
6
5
4
1
4
6
5
4
4
5
6
6
2
4
6
6
5
3
6
1
3
3
5
1
7
4
4
4
4
2
6
1
5
6
6
6
1
6
2
5
5
5
4
6
1
4
4
4
6
6
3
6
6
4
6
6
6
4
4
5
4
6
5
13
6
5
1
6
3
5
9
4
6
1
4
4
5
5
4
4
4
2
4
4
5
4
6
4
6
5
4
4
3
4
4
4
6
4
4
6
4
6
2
4
2
5
2
4
5
2
1
1
1
5
6
6
3
6
6
4
5
5
6
4
6
2
5
6
3
3
6
3
5
5
1
3
3
1
3
4
4
4
3
4
3
4
6
6
3
4
6
6
3
2
6
6
5
6
4
4
4
6
3
4
3
5
6
3
5
3
1
7
6
6
6
1
6
4
6
3
4
5
6
3
4
6
2
4
5
3
1
4
6
4
5
6
1
2
4
4
1
6
1
5
4
1
4
4
4
2
6
4
4
2
6
4
5
4
3
5
3
3
5
4
6
4
6
6
1
4
6
6
3
5
2
4
5
4
6
3
1
3
6
6
2
5
6
3
4
2
4
3
6
6
4
2
5
4
1
6
5
9
4
6
6
4
6
6
1
6
6
5
6
6
6
5
5
4
6
6
6
1
4
4
1
4
4
4
4
4
6
4
6
6
6
1
4
6
4
5
4
3
4
17
6
4
2
4
5
6
6
1
5
4
6
4
6
4
6
6
1
5
3
2
6
6
3
1
6
6
3
3
3
3
3
6
5
4
3
3
4
6
3
6
6
3
3
8
5
6
6
6
6
1
6
3
6
5
4
6
6
6
3
11
3
3
4
4
5
2
6
7
6
4
5
3
6
4
3
4
4
1
4
4
4
3
4
6
6
5
4
4
4
4
4
1
6
6
4
5
4
6
6
4
4
1
4
3
6
5
4
6
3
2
4
4
5
6
1
3
6
8
5
4
4
4
5
4
2
6
1
4
6
4
5
6
6
3
1
3
4
7
4
4
4
4
4
1
3
4
1
6
4
4
4
3
4
1
6
4
5
5
6
5
6
4
3
6
5
6
2
6
5
6
4
6
2
5
3
5
4
4
4
4
4
4
2
3
4
4
5
3
6
4
5
1
4
6
4
4
6
5
5
4
4
5
4
3
4
4
6
4
3
3
5
5
3
3
3
3
6
4
6
4
4
5
6
1
4
4
4
4
1
1
4
3
4
6
5
4
6
4
3
5
3
6
4
6
3
6
6
4
3
6
5
1
4
1
1
6
6
4
3
2
6
6
6
4
1
4
4
4
4
4
6
5
3
6
6
2
4
1
4
4
4
6
6
6
5
5
2
4
6
5
5
6
4
6
4
4
4
4
4
4
6
1
4
3
6
3
7
2
4
1
6
6
5
4
6
7
3
1
6
6
1
3
5
6
4
3
3
6
4
6
2
4
6
6
4
6
6
4
4
2
6
5
3
6
4
6
6
6
4
4
4
6
1
5
7
6
6
4
3
4
5
4
4
6
5
4
3
4
4
4
6
3
6
1
6
5
6
3
6
4
4
6
1
5
4
4
6
5
2
6
4
3
6
5
6

